A Time-domain Approach to the Design of Coupled-Resonator Microstrip Filters

Coupled-resonator microstrip filters are among the most versatile filter topologies. A known design approach uses full-wave electromagnetic simulations to determine the coupling coefficient between resonators as a function of their relative position. This could be done using time-domain simulations using a fast Fourier transform (FFT) to extract the couplings from the S parameters obtained from time-domain signals. However, this approach has a poor performance in terms of resolution and specially for weak couplings, leading to unreasonably long simulation times. To overcome this, we introduce a technique to obtain the couplings directly from time signals, without moving to the frequency domain. This procedure works for strong and weak couplings, with much shorter simulation times and a reduced simulation domain over the FFT approach. This technique is used to design coupled resonator filter efficiently from time domain simulations. We implement this procedure using the finite-difference time-domain framework using an open source solver and discuss our implementation. We show that its results are very similar to previously published ones obtained from frequency domain simulations, even in the case of very weak couplings. Finally, we design and measure a filter to show the good performance of the proposed approach.

==> Dats/Hong1G/final/Kelect_interp.txt <==
2.500000000000000000e-01 3.792512673927470046e-02
3.947368421052631637e-01 2.807013852665556780e-02
5.394736842105263275e-01 2.104792988469812373e-02
6.842105263157894912e-01 1.668515155531375208e-02
8.289473684210526550e-01 1.344520147297625749e-02
9.736842105263158187e-01 1.090733351175299758e-02
1.118421052631578982e+00 8.889359378694948119e-03
1.263157894736842035e+00 7.284788693169610627e-03
1.407894736842105310e+00 5.979545405344463029e-03
1.552631578947368585e+00 4.910552152298882159e-03
1.697368421052631637e+00 4.041755227477152740e-03
1.842105263157894690e+00 3.323511303954399324e-03
1.986842105263157965e+00 2.734453915385193831e-03
2.131578947368421240e+00 2.244922682446624709e-03
2.276315789473684070e+00 1.836852435331033520e-03
2.421052631578947345e+00 1.494934805442884327e-03
2.565789473684210620e+00 1.203419810651295500e-03
2.710526315789473895e+00 9.527588979676361765e-04
2.855263157894737169e+00 7.240789030537376526e-04
3.000000000000000000e+00 5.152506806291104469e-04


==> Dats/Hong1G/final/Kelect_points.txt <==
2.500000000000000000e-01 3.792512673927470046e-02
5.000000000000000000e-01 2.268214087921594305e-02
7.500000000000000000e-01 1.511808966696349954e-02
1.000000000000000000e+00 1.050271611973809319e-02
1.250000000000000000e+00 7.418180025597699220e-03
1.500000000000000000e+00 5.275156450723513663e-03
1.750000000000000000e+00 3.764113572735867767e-03
2.000000000000000000e+00 2.685886821889038340e-03
2.250000000000000000e+00 1.906043870104159573e-03
2.500000000000000000e+00 1.330311373629496953e-03
2.750000000000000000e+00 8.884228558021002326e-04
3.000000000000000000e+00 5.152506806291104469e-04


==> Dats/Hong1G/final/Kelectric_hong_rescaled.txt <==
2.467610000000000081e-01 2.690000000000000030e-02
2.763519999999999865e-01 2.528999999999999998e-02
2.951480000000000214e-01 2.466000000000000136e-02
3.111499999999999821e-01 2.392000000000000029e-02
3.215639999999999610e-01 2.333999999999999964e-02
3.458209999999999895e-01 2.242999999999999855e-02
3.616960000000000175e-01 2.179999999999999993e-02
3.804919999999999969e-01 2.113999999999999907e-02
3.950969999999999760e-01 2.050000000000000086e-02
4.206239999999999979e-01 1.963000000000000161e-02
4.429759999999999809e-01 1.908999999999999933e-02
4.533899999999999597e-01 1.884999999999999870e-02
4.794249999999999901e-01 1.810000000000000150e-02
4.974589999999999845e-01 1.739999999999999880e-02
5.500369999999999981e-01 1.627999999999999933e-02
5.713730000000000198e-01 1.575000000000000011e-02
5.939790000000000347e-01 1.524999999999999967e-02
6.164580000000000615e-01 1.476000000000000055e-02
6.408420000000000227e-01 1.426000000000000011e-02
6.668770000000000531e-01 1.379999999999999977e-02
7.085329999999999684e-01 1.297000000000000063e-02
7.362189999999999568e-01 1.243000000000000008e-02
7.640320000000000444e-01 1.193999999999999923e-02
7.917179999999999218e-01 1.146999999999999929e-02
8.195310000000000095e-01 1.101000000000000069e-02
8.507730000000001125e-01 1.043999999999999963e-02
8.716010000000000701e-01 1.007000000000000083e-02
8.997950000000000115e-01 9.542999999999999400e-03
9.254490000000000771e-01 9.369000000000000591e-03
9.687560000000000615e-01 8.730999999999999178e-03
1.079880999999999869e+00 7.348000000000000365e-03
1.137030999999999903e+00 6.823000000000000072e-03
1.175257999999999914e+00 6.460999999999999729e-03
1.207389000000000046e+00 6.202000000000000048e-03
1.251585000000000170e+00 5.794999999999999804e-03
1.290320000000000134e+00 5.525999999999999662e-03
1.329690000000000039e+00 5.231000000000000406e-03
1.366520000000000179e+00 4.984999999999999848e-03
1.404620000000000202e+00 4.681000000000000265e-03
1.452879999999999949e+00 4.420000000000000318e-03
1.637029999999999985e+00 3.445999999999999844e-03
1.675130000000000008e+00 3.265999999999999806e-03
1.713230000000000031e+00 3.115999999999999846e-03
1.751330000000000053e+00 2.962999999999999922e-03
1.789430000000000076e+00 2.840000000000000076e-03
1.832610000000000072e+00 2.683000000000000055e-03
1.865630000000000122e+00 2.589000000000000155e-03
1.903730000000000144e+00 2.418000000000000010e-03
1.925320000000000142e+00 2.392000000000000029e-03
2.067559999999999842e+00 2.080999999999999951e-03
2.112010000000000165e+00 1.974000000000000060e-03
2.143759999999999888e+00 1.954000000000000008e-03
2.180590000000000028e+00 1.897999999999999948e-03
2.244089999999999918e+00 1.791999999999999973e-03
2.282189999999999941e+00 1.716999999999999993e-03
2.319020000000000081e+00 1.660000000000000017e-03
2.358389999999999986e+00 1.580000000000000024e-03
2.396490000000000009e+00 1.520000000000000084e-03
2.439670000000000005e+00 1.433000000000000029e-03
2.472690000000000055e+00 1.397000000000000021e-03
2.510790000000000077e+00 1.330999999999999935e-03
2.555239999999999956e+00 1.281000000000000021e-03
2.588260000000000005e+00 1.213000000000000102e-03
2.623819999999999819e+00 1.147999999999999932e-03
2.684779999999999944e+00 1.092000000000000089e-03
2.722880000000000411e+00 1.023000000000000038e-03
2.754630000000000134e+00 9.736000000000000296e-04
2.799080000000000457e+00 8.737000000000000408e-04
2.837180000000000035e+00 8.327999999999999682e-04
2.877820000000000267e+00 7.355999999999999909e-04
2.913380000000000081e+00 6.742000000000000163e-04
2.946399999999999686e+00 7.135000000000000500e-04
2.978150000000000297e+00 7.573999999999999786e-04


==> Dats/Hong1G/final/Kmagnet_interp.txt <==
2.500000000000000000e-01 1.950527631521525168e-02
3.947368421052631637e-01 1.663357272657635735e-02
5.394736842105263275e-01 1.433926437027877900e-02
6.842105263157894912e-01 1.259370510990429244e-02
8.289473684210526550e-01 1.114296993374565281e-02
9.736842105263158187e-01 9.911217051881988233e-03
1.118421052631578982e+00 8.848867335497735340e-03
1.263157894736842035e+00 7.931238589371355716e-03
1.407894736842105310e+00 7.132293734670546240e-03
1.552631578947368585e+00 6.431768396087771122e-03
1.697368421052631637e+00 5.818066005412679195e-03
1.842105263157894690e+00 5.275208286572368246e-03
1.986842105263157965e+00 4.795929955425120954e-03
2.131578947368421240e+00 4.369804372116264587e-03
2.276315789473684070e+00 3.990181151534357741e-03
2.421052631578947345e+00 3.651386065190390367e-03
2.565789473684210620e+00 3.347296216037872092e-03
2.710526315789473895e+00 3.074613925817636009e-03
2.855263157894737169e+00 2.827762632303544750e-03
3.000000000000000000e+00 2.606113224715212763e-03


==> Dats/Hong1G/final/Kmagnet_points.txt <==
2.500000000000000000e-01 1.950527631521525168e-02
5.000000000000000000e-01 1.490772249399551115e-02
7.500000000000000000e-01 1.190514082908715292e-02
1.000000000000000000e+00 9.705722693562372425e-03
1.250000000000000000e+00 8.009720776018773233e-03
1.500000000000000000e+00 6.676151131482519277e-03
1.750000000000000000e+00 5.612774415408625095e-03
2.000000000000000000e+00 4.755011912040650428e-03
2.250000000000000000e+00 4.056134596741169801e-03
2.500000000000000000e+00 3.481462658038021480e-03
2.750000000000000000e+00 3.004791485180660984e-03
3.000000000000000000e+00 2.606113224715212763e-03


==> Dats/Hong1G/final/Kmagnetic_hong_rescaled.txt <==
2.521001180999999924e-01 2.005668999999999855e-02
2.798529048343434411e-01 1.937266155878655804e-02
3.076056915686868343e-01 1.874797701056797605e-02
3.353584783030302829e-01 1.818044291082224206e-02
3.631112650373737871e-01 1.765492164916847295e-02
3.908640517717171803e-01 1.716077200089172541e-02
4.186168385060606290e-01 1.666175624949740863e-02
4.463696252404040776e-01 1.619232131367188618e-02
4.741224119747474708e-01 1.582642283130256122e-02
5.018751987090908084e-01 1.550542570193404711e-02
5.296279854434343681e-01 1.514247230179418223e-02
5.573807721777778168e-01 1.476978903968357605e-02
5.851335589121212655e-01 1.443023042892209104e-02
6.128863456464646031e-01 1.411155716535826207e-02
6.406391323808080518e-01 1.380744828821772567e-02
6.683919191151515005e-01 1.351199036996010051e-02
6.961447058494948381e-01 1.322094394454041005e-02
7.238974925838383978e-01 1.293430703520711059e-02
7.516502793181817355e-01 1.265191935436639319e-02
7.794030660525252951e-01 1.237367928331663605e-02
8.071558527868687438e-01 1.209958682205783224e-02
8.349086395212120815e-01 1.182907540710857568e-02
8.626614262555555301e-01 1.156117926336069565e-02
8.904142129898988678e-01 1.129897203227825213e-02
9.181669997242425385e-01 1.109671554993814716e-02
9.459197864585858762e-01 1.097067869539812730e-02
9.736725731929293248e-01 1.076654573611301666e-02
1.001425359927272662e+00 1.042279371815952975e-02
1.029178146661616111e+00 1.016277254688085531e-02
1.056930933395959560e+00 1.001864310481915925e-02
1.084683720130302786e+00 9.855436252147792633e-03
1.112436506864646457e+00 9.655940407872504877e-03
1.140189293598989906e+00 9.444465521568646757e-03
1.167942080333333355e+00 9.251826062124969552e-03
1.195694867067676803e+00 9.078127311134297217e-03
1.223447653802020030e+00 8.918466724626511466e-03
1.251200440536363478e+00 8.765612746751586665e-03
1.278953227270707149e+00 8.619215289399073665e-03
1.306706014005050598e+00 8.472483989330955104e-03
1.334458800739394047e+00 8.322536882897307517e-03
1.362211587473737273e+00 8.170745756232014601e-03
1.389964374208080722e+00 8.023135147941394194e-03
1.417717160942424170e+00 7.880413777886102061e-03
1.445469947676767397e+00 7.742581646066136469e-03
1.473222734411111068e+00 7.606039250831472982e-03
1.500975521145454517e+00 7.464464079681465934e-03
1.528728307879797965e+00 7.317738288304650833e-03
1.556481094614141414e+00 7.165861876701025944e-03
1.584233881348485085e+00 7.008834844870592135e-03
1.611986668082828311e+00 6.853363811806922369e-03
1.639739454817171760e+00 6.706998387107246037e-03
1.667492241551515209e+00 6.569745091217315917e-03
1.695245028285858657e+00 6.441603924137128540e-03
1.722997815020201884e+00 6.318639165924270010e-03
1.750750601754545333e+00 6.192848617121553441e-03
1.778503388488889003e+00 6.064138964694762608e-03
1.806256175223232452e+00 5.937406062191946145e-03
1.834008961957575679e+00 5.815074939775475259e-03
1.861761748691919127e+00 5.700374729255977893e-03
1.889514535426262576e+00 5.603199012918509692e-03
1.917267322160606025e+00 5.524238489399604067e-03
1.945020108894949695e+00 5.463493158699261887e-03
1.972772895629292922e+00 5.407768638927550053e-03
2.000525682363636371e+00 5.341262355407000104e-03
2.028278469097979819e+00 5.263942857257085384e-03
2.056031255832323268e+00 5.175810144477809363e-03
2.083784042566666717e+00 5.076866327351942619e-03
2.111536829301010165e+00 4.978328622294513409e-03
2.139289616035353614e+00 4.890813422268501347e-03
2.167042402769697063e+00 4.814320727273909903e-03
2.194795189504040511e+00 4.748850537310738210e-03
2.222547976238383960e+00 4.689797198353613805e-03
2.250300762972727409e+00 4.627555045379116473e-03
2.278053549707070413e+00 4.561911851657034049e-03
2.305806336441414306e+00 4.498456846985510009e-03
2.333559123175757755e+00 4.440528832167106935e-03
2.361311909910101203e+00 4.387093068892434188e-03
2.389064696644444208e+00 4.333348484811929205e-03
2.416817483378787657e+00 4.278691051711134771e-03
2.444570270113131105e+00 4.223245011896568403e-03
2.472323056847474554e+00 4.168511433024857035e-03
2.500075843581818447e+00 4.114931085903075075e-03
2.527828630316161451e+00 4.062468076442364226e-03
2.555581417050504900e+00 4.008392116048763859e-03
2.583334203784848349e+00 3.950998318014056765e-03
2.611086990519191797e+00 3.891067089725815109e-03
2.638839777253534802e+00 3.832989087729396852e-03
2.666592563987878695e+00 3.777449520221726371e-03
2.694345350722222143e+00 3.723658727124053592e-03
2.722098137456565148e+00 3.670286857087929309e-03
2.749850924190909041e+00 3.617312600459192482e-03
2.777603710925252045e+00 3.564836558854945874e-03
2.805356497659595938e+00 3.513382379889342863e-03
2.833109284393939387e+00 3.463025243162764014e-03
2.860862071128282391e+00 3.413726679488450922e-03
2.888614857862626284e+00 3.361439219388229292e-03
2.916367644596969733e+00 3.303446821389271950e-03
2.944120431331313181e+00 3.239749485491582801e-03
2.971873218065656630e+00 3.170347211695157073e-03
2.999626004799999635e+00 3.095239999999999971e-03


==> Dats/Hong1G/final/Kmixed1_hong_rescaled.txt <==
9.962444388000000206e-01 8.409756000000000176e-02
1.016495755147474922e+00 8.215052211886078593e-02
1.036747071494949601e+00 8.044708970476896481e-02
1.056998387842424281e+00 7.887963565289762835e-02
1.077249704189898960e+00 7.736284586079227032e-02
1.097501020537373861e+00 7.577547865438599706e-02
1.117752336884848541e+00 7.415706617304643200e-02
1.138003653232323442e+00 7.258180512942090379e-02
1.158254969579797899e+00 7.102521439997210029e-02
1.178506285927272801e+00 6.945655123037720868e-02
1.198757602274747480e+00 6.789209134270486612e-02
1.219008918622222160e+00 6.634871732176220172e-02
1.239260234969697061e+00 6.482102292378576214e-02
1.259511551317171740e+00 6.329170367629204097e-02
1.279762867664646642e+00 6.175956182159536567e-02
1.300014184012121321e+00 6.025393453356849699e-02
1.320265500359596000e+00 5.879795585609540187e-02
1.340516816707070902e+00 5.739779018889486911e-02
1.360768133054545581e+00 5.608922169992575785e-02
1.381019449402020038e+00 5.487801843515782707e-02
1.401270765749494940e+00 5.372709568759418547e-02
1.421522082096969619e+00 5.258338667317937615e-02
1.441773398444444521e+00 5.144380352695934050e-02
1.462024714791919200e+00 5.022677369398263064e-02
1.482276031139394101e+00 4.889394830766678746e-02
1.502527347486868781e+00 4.760793656708443150e-02
1.522778663834343682e+00 4.661324160433142488e-02
1.543029980181818361e+00 4.578560801773078753e-02
1.563281296529292819e+00 4.496530965171555844e-02
1.583532612876767720e+00 4.415642485258318428e-02
1.603783929224242399e+00 4.338645629853742081e-02
1.624035245571717301e+00 4.265997143358032234e-02
1.644286561919191980e+00 4.197073455682944626e-02
1.664537878266666882e+00 4.129059835148066182e-02
1.684789194614141561e+00 4.061613753554845635e-02
1.705040510961616018e+00 3.994778168040807875e-02
1.725291827309091142e+00 3.928744320427175751e-02
1.745543143656565599e+00 3.863535091338377719e-02
1.765794460004040722e+00 3.800066743101306044e-02
1.786045776351515180e+00 3.741477829191657695e-02
1.806297092698989859e+00 3.688030444854237255e-02
1.826548409046464760e+00 3.639565815095894413e-02
1.846799725393939440e+00 3.595750450537105181e-02
1.867051041741414341e+00 3.556539383490989886e-02
1.887302358088888798e+00 3.515334857661259194e-02
1.907553674436363922e+00 3.467218057803258396e-02
1.927804990783838379e+00 3.412625067995255640e-02
1.948056307131313503e+00 3.358879295117361830e-02
1.968307623478787960e+00 3.308596189143500621e-02
1.988558939826262639e+00 3.261775750073667157e-02
2.008810256173737319e+00 3.218174203434493591e-02
2.029061572521212220e+00 3.176049044487855993e-02
2.049312888868687121e+00 3.135057614798281156e-02
2.069564205216161579e+00 3.095199914365767691e-02
2.089815521563636480e+00 3.056441625984399404e-02
2.110066837911110937e+00 3.018155293507812295e-02
2.130318154258586283e+00 2.980106524532695131e-02
2.150569470606060740e+00 2.942295319059049646e-02
2.170820786953535642e+00 2.904626923447693743e-02
2.191072103301010099e+00 2.866778853974581362e-02
2.211323419648485000e+00 2.828724444870379245e-02
2.231574735995959902e+00 2.790457579895143370e-02
2.251826052343434359e+00 2.751447890074356153e-02
2.272077368690909260e+00 2.711353919802959173e-02
2.292328685038383718e+00 2.670175669080956590e-02
2.312580001385859063e+00 2.628548968120162158e-02
2.332831317733333520e+00 2.589169347403334071e-02
2.353082634080808422e+00 2.552340061998836437e-02
2.373333950428282879e+00 2.518061111906672034e-02
2.393585266775757336e+00 2.484507570215643488e-02
2.413836583123232682e+00 2.449740276321690780e-02
2.434087899470707139e+00 2.413758786774884008e-02
2.454339215818182041e+00 2.376563517067043982e-02
2.474590532165656498e+00 2.339173974135288006e-02
2.494841848513131399e+00 2.302530197178955310e-02
2.515093164860606301e+00 2.266632186198047974e-02
2.535344481208081202e+00 2.231580793131118096e-02
2.555595797555555659e+00 2.199334698135314500e-02
2.575847113903030117e+00 2.170648361568930720e-02
2.596098430250505018e+00 2.145486696480184557e-02
2.616349746597979919e+00 2.122040474763530263e-02
2.636601062945454821e+00 2.099291574322259893e-02
2.656852379292929278e+00 2.077175804434667691e-02
2.677103695640404180e+00 2.053890532860268292e-02
2.697355011987878637e+00 2.028615287249682653e-02
2.717606328335353982e+00 2.001478642768738866e-02
2.737857644682828440e+00 1.975528241947662952e-02
2.758108961030302897e+00 1.952054097778132408e-02
2.778360277377777798e+00 1.930904363894257736e-02
2.798611593725252256e+00 1.908997207797458531e-02
2.818862910072727601e+00 1.885119457723808539e-02
2.839114226420202058e+00 1.859376182804835242e-02
2.859365542767676960e+00 1.833615132758726479e-02
2.879616859115151417e+00 1.808512669334094020e-02
2.899868175462626763e+00 1.784148784516331396e-02
2.920119491810101220e+00 1.761754651860515317e-02
2.940370808157576121e+00 1.741749207080973971e-02
2.960622124505050579e+00 1.724132450177708054e-02
2.980873440852525036e+00 1.708904381150716523e-02
3.001124757200000381e+00 1.696065000000000073e-02


==> Dats/Hong1G/final/Kmixed1_interp.txt <==
1.000000000000000000e+00 8.399264076164085491e-02
1.105263157894736725e+00 7.629258917336492751e-02
1.210526315789473673e+00 6.933749961644117277e-02
1.315789473684210620e+00 6.312737209086956292e-02
1.421052631578947345e+00 5.764058775355853509e-02
1.526315789473684070e+00 5.270860786856943619e-02
1.631578947368421018e+00 4.829540779317674504e-02
1.736842105263157965e+00 4.431879928052777362e-02
1.842105263157894690e+00 4.071412374481189755e-02
1.947368421052631415e+00 3.746713167774964881e-02
2.052631578947368141e+00 3.453472126090897237e-02
2.157894736842105310e+00 3.190863285359917673e-02
2.263157894736842035e+00 2.951104713454056824e-02
2.368421052631578760e+00 2.731623695106962998e-02
2.473684210526315930e+00 2.532087635511331633e-02
2.578947368421052655e+00 2.352073769712104134e-02
2.684210526315789380e+00 2.190294754026296531e-02
2.789473684210526105e+00 2.040686383332596110e-02
2.894736842105262831e+00 1.902470788387692138e-02
3.000000000000000000e+00 1.775647969191584269e-02


==> Dats/Hong1G/final/Kmixed1_points.txt <==
1.000000000000000000e+00 8.399264076164085491e-02
1.250000000000000000e+00 6.692140155630274534e-02
1.500000000000000000e+00 5.389294029158963467e-02
1.750000000000000000e+00 4.384787475388726707e-02
2.000000000000000000e+00 3.596197177721171395e-02
2.250000000000000000e+00 2.979965606232044470e-02
2.500000000000000000e+00 2.485254101974282079e-02
2.750000000000000000e+00 2.095454431434671735e-02
3.000000000000000000e+00 1.775647969191584269e-02


==> Dats/Hong1G/final/Kmixed2_hong_rescaled.txt <==
0.4996 0.0136
0.5550 0.0142
0.6106 0.0149
0.6682 0.0154
0.7063 0.0158
0.7798 0.0166
0.8205 0.0169
0.8884 0.0174
0.9378 0.0178
0.9908 0.0181
1.0223 0.0182
1.0503 0.0183
1.1169 0.0185
1.1964 0.0186
1.2576 0.0186
1.3330 0.0185
1.4009 0.0184
1.4552 0.0183
1.5261 0.0181
1.5639 0.0180
1.6355 0.0178
1.7034 0.0176
1.7714 0.0174
1.8454 0.0171
1.9134 0.0168
1.9504 0.0167
1.9984 0.0165
2.0393 0.0163
2.0862 0.0161
2.1542 0.0158
2.2221 0.0155
2.2900 0.0152
2.3579 0.0148
2.4228 0.0146
2.4959 0.0142
2.5400 0.0140
2.5740 0.0139
2.6420 0.0136
2.7099 0.0133
2.7778 0.0130
2.8457 0.0127
2.9136 0.0124
2.9599 0.0121
2.9903 0.0120


==> Dats/Hong1G/final/Kmixed2_interp.txt <==
2.500000000000000000e-01 6.554859632852767272e-03
3.947368421052631637e-01 8.944571958235600362e-03
5.394736842105263275e-01 1.095197045544003302e-02
6.842105263157894912e-01 1.261305875826231396e-02
8.289473684210526550e-01 1.424698018850130074e-02
9.736842105263158187e-01 1.577384447677014981e-02
1.118421052631578982e+00 1.671553509101186136e-02
1.263157894736842035e+00 1.718877740410396787e-02
1.407894736842105310e+00 1.737537202753946727e-02
1.552631578947368585e+00 1.733617074547070397e-02
1.697368421052631637e+00 1.710782114060923828e-02
1.842105263157894690e+00 1.674977247202252134e-02
1.986842105263157965e+00 1.628727596024309374e-02
2.131578947368421240e+00 1.575509121974033241e-02
2.276315789473684070e+00 1.517492953255259423e-02
2.421052631578947345e+00 1.456514048555722883e-02
2.565789473684210620e+00 1.394356345443547446e-02
2.710526315789473895e+00 1.331863501662429450e-02
2.855263157894737169e+00 1.270162614992944097e-02
3.000000000000000000e+00 1.209380837134570869e-02


==> Dats/Hong1G/final/Kmixed2_points.txt <==
2.500000000000000000e-01 6.554859632852767272e-03
5.000000000000000000e-01 1.044241355899701296e-02
7.500000000000000000e-01 1.334980587694713401e-02
1.000000000000000000e+00 1.599109715565710452e-02
1.250000000000000000e+00 1.715771282446006823e-02
1.500000000000000000e+00 1.737345709148679918e-02
1.750000000000000000e+00 1.699148172355563480e-02
2.000000000000000000e+00 1.624171844148535743e-02
2.250000000000000000e+00 1.528271084931749971e-02
2.500000000000000000e+00 1.422684280637475165e-02
2.750000000000000000e+00 1.314944835829153988e-02
3.000000000000000000e+00 1.209380837134570869e-02


==> Dats/Hong2G/Kin.txt <==
0.2231 0.1983
0.2409 0.1942
0.2575 0.1903
0.2752 0.1863
0.2930 0.1822
0.3104 0.1782
0.3274 0.1745
0.3463 0.1703
0.3653 0.1663
0.3807 0.1628
0.4174 0.1552
0.4363 0.1514
0.4565 0.1474
0.4754 0.1438
0.5216 0.1355
0.5441 0.1317
0.5678 0.1280
0.5867 0.1252
0.6199 0.1209
0.6602 0.1165
0.6862 0.1139
0.7123 0.1115
0.7383 0.1092
0.7644 0.1068
0.7833 0.1052
0.8236 0.1015
0.8757 0.09638
0.9018 0.09377
0.9278 0.09113
0.9539 0.08834
0.9800 0.08563
0.9989 0.08364


==> Dats/Hong2G/Kmixed1_interp.txt <==
2.500000000000000000e-01 2.123767172200971276e-01
2.894736842105263275e-01 2.012453386650271681e-01
3.289473684210526550e-01 1.907367078719045816e-01
3.684210526315789269e-01 1.808508248407292851e-01
4.078947368421052544e-01 1.715876895715012784e-01
4.473684210526315819e-01 1.629473020642205339e-01
4.868421052631578538e-01 1.549296623188871902e-01
5.263157894736841813e-01 1.475347703355011086e-01
5.657894736842105088e-01 1.407626261140623447e-01
6.052631578947368363e-01 1.346132296545708706e-01
6.447368421052631637e-01 1.290373741951326148e-01
6.842105263157893802e-01 1.237398191643829526e-01
7.236842105263157077e-01 1.186713578004277569e-01
7.631578947368420351e-01 1.138319901032670278e-01
8.026315789473683626e-01 1.092217160729007375e-01
8.421052631578946901e-01 1.048405357093289275e-01
8.815789473684210176e-01 1.006884490125516118e-01
9.210526315789473450e-01 9.676545598256873493e-02
9.605263157894736725e-01 9.307155661938033842e-02
1.000000000000000000e+00 8.960675092298640843e-02


==> Dats/Hong2G/Kmixed1_points.txt <==
2.500000000000000000e-01 2.123767172200971276e-01
5.000000000000000000e-01 1.523955041286532142e-01
7.500000000000000000e-01 1.154196578171211851e-01
1.000000000000000000e+00 8.960675092298640843e-02


==> Dats/Hong2G/Qext.txt <==
6.424999999999999822e+00 8.862014356399475545e+00
6.924999999999999822e+00 7.436268795579272783e+00
7.424999999999999822e+00 6.352405097600175132e+00
7.924999999999999822e+00 5.510774489396967013e+00
8.425000000000000711e+00 4.851631334814930696e+00
8.925000000000000711e+00 4.319490069907303997e+00


==> Dats/Hong2G/Qext_hong.txt <==
6.539 8.167
6.575 8.070
6.655 7.837
6.714 7.678
6.773 7.519
6.835 7.363
6.900 7.203
6.950 7.081
7.059 6.835
7.124 6.692
7.189 6.555
7.254 6.417
7.319 6.282
7.384 6.149
7.422 6.069
7.550 5.817
7.614 5.691
7.679 5.570
7.744 5.460
7.809 5.360
7.874 5.278
7.939 5.199
7.999 5.125
8.052 5.056
8.187 4.878
8.252 4.789
8.317 4.700
8.382 4.612
8.433 4.543


==> Dats/Hong2G/S11_book.txt <==
1.2391 0.0574
1.2547 0.0621
1.2899 0.0621
1.3115 0.0621
1.3310 0.0564
1.3682 0.0621
1.3897 0.0621
1.4093 0.0564
1.4465 0.0480
1.4680 0.0621
1.4886 0.0570
1.5267 0.0574
1.5482 0.0621
1.5678 0.0621
1.6050 0.0480
1.6265 0.0621
1.6471 0.0621
1.6852 -0.0369
1.7067 -0.1407
1.7263 -0.3644
1.7625 -1.2712
1.7733 -2.0650
1.7855 -3.7966
1.7938 -5.5021
1.7997 -6.9548
1.8026 -7.8238
1.8085 -9.8991
1.8119 -11.3258
1.8144 -12.1300
1.8171 -14.1326
1.8198 -15.5542
1.8212 -16.3324
1.8238 -18.5425
1.8265 -20.1820
1.8287 -22.6100
1.8307 -23.9763
1.8334 -27.6949
1.8334 -30.6441
1.8339 -32.9863
1.8340 -37.1369
1.8363 -41.4237
1.8392 -43.2542
1.8446 -38.8432
1.8454 -36.5439
1.8466 -35.2172
1.8488 -30.9492
1.8515 -26.3974
1.8545 -24.2962
1.8564 -22.8262
1.8584 -22.1017
1.8660 -20.6780
1.8770 -20.3933
1.8890 -20.7797
1.8926 -21.2404
1.9014 -22.2469
1.9112 -24.1924
1.9156 -25.4506
1.9210 -26.3585
1.9279 -28.2305
1.9337 -29.5232
1.9386 -30.6257
1.9427 -32.0678
1.9468 -32.9102
1.9581 -33.5932
1.9660 -33.0849
1.9715 -32.4746
1.9768 -30.8177
1.9812 -29.5492
1.9866 -28.5418
1.9928 -26.3766
1.9983 -24.9966
2.0032 -24.1924
2.0097 -22.4631
2.0159 -21.2092
2.0218 -20.1543
2.0345 -18.1310
2.0472 -16.7623
2.0580 -15.8136
2.0693 -15.1864
2.0922 -14.9363
2.1038 -15.3898
2.1108 -15.8460
2.1216 -16.8858
2.1314 -18.7535
2.1380 -20.1612
2.1412 -21.1574
2.1460 -22.9992
2.1490 -24.1665
2.1519 -25.1782
2.1545 -27.7256
2.1578 -29.3935
2.1596 -31.5337
2.1612 -34.2787
2.1622 -37.1135
2.1710 -48.4407
2.1744 -40.4976
2.1754 -38.8144
2.1774 -34.5947
2.1774 -32.4499
2.1803 -30.4182
2.1815 -28.4363
2.1862 -26.3896
2.1901 -24.9492
2.1935 -23.9278
2.2024 -23.0368
2.2112 -23.9322
2.2151 -24.6441
2.2172 -26.2763
2.2199 -29.4389
2.2210 -31.3607
2.2227 -35.9322
2.2237 -38.0678
2.2243 -39.9670
2.2266 -42.8475
2.2285 -47.3220
2.2342 -38.1695
2.2342 -41.3220
2.2351 -36.7737
2.2362 -34.1944
2.2382 -32.3970
2.2396 -21.5502
2.2410 -19.9987
2.2441 -17.8162
2.2468 -16.0989
2.2498 -13.3146
2.2547 -11.5766
2.2586 -9.1598
2.2635 -7.6682
2.2683 -5.5929
2.2784 -3.5932
2.2860 -2.6780
2.2956 -1.5593
2.3094 -0.7349
2.3310 -0.2633
2.3476 -0.1022
2.3818 -0.0416
2.4034 0.0338
2.4239 0.0570
2.4621 0.0574
2.4836 0.0621
2.5032 0.0621
2.5403 0.0527
2.5619 0.0621
2.5814 0.0621
2.6206 0.0574
2.6421 0.0621
2.6617 0.0621
2.6988 0.0480
2.7204 0.0621
2.7399 0.0621
2.7781 0.0621


==> Dats/Hong2G/S21_book.txt <==
1.2312 -54.4935
1.2528 -53.5644
1.2743 -52.5409
1.2958 -51.5363
1.3164 -50.5067
1.3369 -49.4233
1.3565 -48.3087
1.3751 -47.1759
1.3946 -45.9878
1.4132 -44.8095
1.4308 -43.6163
1.4484 -42.4518
1.4651 -41.2095
1.4807 -40.0487
1.4964 -38.8489
1.5111 -37.6483
1.5238 -36.5662
1.5365 -35.4396
1.5502 -34.2611
1.5629 -33.0728
1.5747 -31.8968
1.5864 -30.7641
1.5981 -29.6140
1.6089 -28.4415
1.6197 -27.1929
1.6314 -25.8786
1.6422 -24.6542
1.6520 -23.4713
1.6608 -22.3117
1.6696 -21.0121
1.6784 -19.8603
1.6872 -18.6152
1.6960 -17.4089
1.7038 -16.2546
1.7116 -14.8927
1.7185 -13.7556
1.7253 -12.5969
1.7322 -11.4728
1.7390 -10.3012
1.7459 -9.2073
1.7527 -7.9406
1.7596 -6.7862
1.7664 -5.5670
1.7752 -4.1818
1.7836 -3.0847
1.7958 -1.4359
1.8144 -0.3435
1.8359 -0.0133
1.8574 -0.0180
1.8789 -0.0416
1.9005 -0.0369
1.9220 0.0574
1.9435 0.0621
1.9650 0.0621
1.9866 0.0621
2.0081 -0.0275
2.0296 -0.0416
2.0511 -0.0746
2.0727 -0.1454
2.0942 -0.1454
2.1157 -0.0935
2.1372 -0.0416
2.1588 0.0480
2.1803 0.0574
2.2018 -0.0416
2.2233 0.0055
2.2449 -0.1360
2.2625 -0.8495
2.2732 -1.8056
2.2822 -3.0847
2.2918 -4.8562
2.2997 -6.2501
2.3052 -7.4693
2.3130 -9.0863
2.3212 -10.5217
2.3271 -11.7409
2.3339 -12.9731
2.3408 -14.1880
2.3466 -15.3778
2.3554 -16.7474
2.3633 -17.9667
2.3711 -19.2118
2.3789 -20.4440
2.3867 -21.7021
2.3946 -22.9473
2.4024 -24.0887
2.4112 -25.2975
2.4200 -26.4622
2.4288 -27.6944
2.4386 -28.9500
2.4484 -30.2677
2.4582 -31.4403
2.4679 -32.5713
2.4777 -33.7438
2.4875 -34.8644
2.4983 -36.0906
2.5090 -37.2717
2.5198 -38.4166
2.5315 -39.6358
2.5433 -41.0020
2.5550 -42.1866
2.5668 -43.3453
2.5775 -44.4003
2.5883 -45.5416
2.6000 -46.6830
2.6118 -47.8504
2.6235 -48.9745
2.6352 -50.0813
2.6470 -51.2227
2.6597 -52.4048
2.6724 -53.5227
2.6851 -54.6357
2.6988 -55.8512
2.7135 -56.9296
2.7292 -58.0191
2.7468 -59.1951
2.7572 -59.9424
2.7752 -60.0920
2.7938 -60.1268


==> Dats/Hong2G/Spars_005.txt <==
1.199809836575759459e+00 3.992825236517077991e-01 -4.732580868268953367e+01
1.200918718125274953e+00 3.987100570833456703e-01 -4.729592418009563204e+01
1.202027599674790448e+00 3.981390887183741123e-01 -4.726590967531903686e+01
1.203136481224305943e+00 3.975695514925770557e-01 -4.723584430363190734e+01
1.204245362773821437e+00 3.970014616236188232e-01 -4.720580005654815636e+01
1.205354244323336932e+00 3.964349278041695568e-01 -4.717583481195219264e+01
1.206463125872852427e+00 3.958701512342089335e-01 -4.714598675887226875e+01
1.207572007422367921e+00 3.953074164541013902e-01 -4.711627073056817494e+01
1.208680888971883194e+00 3.947470738213094688e-01 -4.708667677582030819e+01
1.209789770521398689e+00 3.941895152763412735e-01 -4.705717108728229903e+01
1.210898652070914183e+00 3.936351456911427737e-01 -4.702769918611600275e+01
1.212007533620429678e+00 3.930843525233726488e-01 -4.699819105256760565e+01
1.213116415169945173e+00 3.925374766702866003e-01 -4.696856771077121806e+01
1.214225296719460667e+00 3.919947873102551661e-01 -4.693874863909169903e+01
1.215334178268976162e+00 3.914564631464842459e-01 -4.690865929804722612e+01
1.216443059818491657e+00 3.909225818621437920e-01 -4.687823805515172637e+01
1.217551941368007151e+00 3.903931188153220710e-01 -4.684744184286401492e+01
1.218660822917522646e+00 3.898679551212400618e-01 -4.681625000835974504e+01
1.219769704467038141e+00 3.893468943709403884e-01 -4.678466599083584043e+01
1.220878586016553635e+00 3.888296864072233738e-01 -4.675271667593075620e+01
1.221987467566069130e+00 3.883160558988136835e-01 -4.672044950533719998e+01
1.223096349115584625e+00 3.878057329884166404e-01 -4.668792763871344675e+01
1.224205230665100119e+00 3.872984830844440340e-01 -4.665522365179016617e+01
1.225314112214615614e+00 3.867941329404201434e-01 -4.662241239047923358e+01
1.226422993764131109e+00 3.862925905137621907e-01 -4.658956367350529604e+01
1.227531875313646603e+00 3.857938566843688299e-01 -4.655673554051848839e+01
1.228640756863162098e+00 3.852980276879631183e-01 -4.652396868089282123e+01
1.229749638412677593e+00 3.848052880048082880e-01 -4.649128255864923887e+01
1.230858519962193087e+00 3.843158943580962106e-01 -4.645867358399114977e+01
1.231967401511708582e+00 3.838301523295892803e-01 -4.642611548762155138e+01
1.233076283061224077e+00 3.833483878117228683e-01 -4.639356184774104719e+01
1.234185164610739571e+00 3.828709160167086401e-01 -4.636095051928818833e+01
1.235294046160255066e+00 3.823980110052211945e-01 -4.632820953782903217e+01
1.236402927709770339e+00 3.819298786569869097e-01 -4.629526393234509385e+01
1.237511809259285833e+00 3.814666356847911666e-01 -4.626204279501483541e+01
1.238620690808801328e+00 3.810082967230543072e-01 -4.622848593112677662e+01
1.239729572358316823e+00 3.805547707554275405e-01 -4.619454945225503195e+01
1.240838453907832317e+00 3.801058672558857432e-01 -4.616020977837695227e+01
1.241947335457347812e+00 3.796613114894837326e-01 -4.612546567047097312e+01
1.243056217006863307e+00 3.792207675408925671e-01 -4.609033810900469064e+01
1.244165098556378801e+00 3.787838668955045840e-01 -4.605486804559578928e+01
1.245273980105894296e+00 3.783502398605680939e-01 -4.601911226282838641e+01
1.246382861655409791e+00 3.779195468347110731e-01 -4.598313775910087031e+01
1.247491743204925285e+00 3.774915064407475263e-01 -4.594701521324050475e+01
1.248600624754440780e+00 3.770659178287439350e-01 -4.591081216456305469e+01
1.249709506303956497e+00 3.766426750070288598e-01 -4.587458656191770245e+01
1.250818387853471991e+00 3.762217718161600666e-01 -4.583838129046750964e+01
1.251927269402987486e+00 3.758032970527407368e-01 -4.580222018401889272e+01
1.253036150952502981e+00 3.753874201916193032e-01 -4.576610588473109686e+01
1.254145032502018475e+00 3.749743690564589227e-01 -4.573001973535903630e+01
1.255253914051533970e+00 3.745644015634619350e-01 -4.569392369794786646e+01
1.256362795601049465e+00 3.741577742368434323e-01 -4.565776410388897943e+01
1.257471677150564959e+00 3.737547105116650337e-01 -4.562147686985510830e+01
1.258580558700080454e+00 3.733553718692877443e-01 -4.558499367744887820e+01
1.259689440249595949e+00 3.729598345885111188e-01 -4.554824852406866142e+01
1.260798321799111443e+00 3.725680743666719974e-01 -4.551118401770416710e+01
1.261907203348626938e+00 3.721799603181586980e-01 -4.547375681349282672e+01
1.263016084898142433e+00 3.717952589652586681e-01 -4.543594167366536141e+01
1.264124966447657927e+00 3.714136478816242870e-01 -4.539773376757230494e+01
1.265233847997173200e+00 3.710347377242007583e-01 -4.535914900167193053e+01
1.266342729546688695e+00 3.706581005831435793e-01 -4.532022236297997608e+01
1.267451611096204189e+00 3.702833019690766614e-01 -4.528100445344026070e+01
1.268560492645719684e+00 3.699099334012195262e-01 -4.524155656678097870e+01
1.269669374195235179e+00 3.695376424942654059e-01 -4.520194479623179262e+01
1.270778255744750673e+00 3.691661576722078397e-01 -4.516223374793852940e+01
1.271887137294266168e+00 3.687953051435665652e-01 -4.512248046401485624e+01
1.272996018843781663e+00 3.684250165061250804e-01 -4.508272912998307191e+01
1.274104900393297157e+00 3.680553262411124793e-01 -4.504300705866651811e+01
1.275213781942812652e+00 3.676863593221738058e-01 -4.500332231584204123e+01
1.276322663492328147e+00 3.673183101108224990e-01 -4.496366319484997121e+01
1.277431545041843641e+00 3.669514145469790489e-01 -4.492399957260276722e+01
1.278540426591359136e+00 3.665859182909926295e-01 -4.488428600360055754e+01
1.279649308140874631e+00 3.662220438679746892e-01 -4.484446624695667083e+01
1.280758189690390125e+00 3.658599599703910021e-01 -4.480447878836674391e+01
1.281867071239905620e+00 3.654997558767505428e-01 -4.476426282651292610e+01
1.282975952789421115e+00 3.651414234640532053e-01 -4.472376415064044863e+01
1.284084834338936609e+00 3.647848485714599298e-01 -4.468294034779887625e+01
1.285193715888452104e+00 3.644298125836150648e-01 -4.464176484429116698e+01
1.286302597437967599e+00 3.640760041260461266e-01 -4.460022940046695084e+01
1.287411478987483093e+00 3.637230397974191565e-01 -4.455834483013085645e+01
1.288520360536998588e+00 3.633704919953472112e-01 -4.451613989009435102e+01
1.289629242086514083e+00 3.630179212083411433e-01 -4.447365846387793908e+01
1.290738123636029577e+00 3.626649097108672337e-01 -4.443095532780112222e+01
1.291847005185545072e+00 3.623110934560148655e-01 -4.438809092116117938e+01
1.292955886735060345e+00 3.619561891224762351e-01 -4.434512563208215141e+01
1.294064768284575839e+00 3.616000137274888449e-01 -4.430211414920277946e+01
1.295173649834091334e+00 3.612424949204781632e-01 -4.425910041456855737e+01
1.296282531383606829e+00 3.608836709576654922e-01 -4.421611364805622202e+01
1.297391412933122323e+00 3.605236803416442815e-01 -4.417316580609431043e+01
1.298500294482637818e+00 3.601627420980880179e-01 -4.413025069838050030e+01
1.299609176032153313e+00 3.598011285593217257e-01 -4.408734482887908257e+01
1.300718057581668807e+00 3.594391332469381584e-01 -4.404440986584492634e+01
1.301826939131184302e+00 3.590770369208793333e-01 -4.400139649414278864e+01
1.302935820680699797e+00 3.587150750470784466e-01 -4.395824927508062530e+01
1.304044702230215291e+00 3.583534098089155018e-01 -4.391491204590452924e+01
1.305153583779730786e+00 3.579921093621247774e-01 -4.387133334185219269e+01
1.306262465329246281e+00 3.576311363473877458e-01 -4.382747132337254925e+01
1.307371346878761775e+00 3.572703467948125100e-01 -4.378329774056194168e+01
1.308480228428277270e+00 3.569094995635033185e-01 -4.373880056173498332e+01
1.309589109977792765e+00 3.565482754515080788e-01 -4.369398502441800503e+01
1.310697991527308259e+00 3.561863041835660604e-01 -4.364887302169292127e+01
1.311806873076823754e+00 3.558231967249312344e-01 -4.360350089902127735e+01
1.312915754626339249e+00 3.554585798520773499e-01 -4.355791588975768036e+01
1.314024636175854743e+00 3.550921296859448351e-01 -4.351217154612438520e+01
1.315133517725370238e+00 3.547236009822830605e-01 -4.346632261399094688e+01
1.316242399274885733e+00 3.543528493695659032e-01 -4.342041984628481543e+01
1.317351280824401227e+00 3.539798443903304781e-01 -4.337450524803362839e+01
1.318460162373916722e+00 3.536046720744339122e-01 -4.332860819761934579e+01
1.319569043923432217e+00 3.532275267688976816e-01 -4.328274279980277583e+01
1.320677925472947489e+00 3.528486929750996315e-01 -4.323690670577533979e+01
1.321786807022462984e+00 3.524685189008914810e-01 -4.319108149550535813e+01
1.322895688571978479e+00 3.520873842318270608e-01 -4.314523457078341551e+01
1.324004570121493973e+00 3.517056651854502669e-01 -4.309932236668550587e+01
1.325113451671009690e+00 3.513237001808480753e-01 -4.305329456709216629e+01
1.326222333220525185e+00 3.509417594061791656e-01 -4.300709891738389956e+01
1.327331214770040679e+00 3.505600212037365826e-01 -4.296068617308831961e+01
1.328440096319556174e+00 3.501785575478876256e-01 -4.291401471249693600e+01
1.329548977869071669e+00 3.497973300283758191e-01 -4.286705437562520871e+01
1.330657859418587163e+00 3.494161967504106348e-01 -4.281978916850147243e+01
1.331766740968102658e+00 3.490349295195918078e-01 -4.277221858340848115e+01
1.332875622517618153e+00 3.486532396940899003e-01 -4.272435742133114900e+01
1.333984504067133647e+00 3.482708102521512306e-01 -4.267623414875504295e+01
1.335093385616649142e+00 3.478873310211143544e-01 -4.262788796223978238e+01
1.336202267166164637e+00 3.475025337021283578e-01 -4.257936485663833537e+01
1.337311148715680131e+00 3.471162233337366509e-01 -4.253071308450527965e+01
1.338420030265195626e+00 3.467283031674455729e-01 -4.248197844676295176e+01
1.339528911814711121e+00 3.463387905485717511e-01 -4.243319986403307809e+01
1.340637793364226615e+00 3.459478222474575704e-01 -4.238440564456654158e+01
1.341746674913742110e+00 3.455556486894802992e-01 -4.233561079284856987e+01
1.342855556463257605e+00 3.451626175910330052e-01 -4.228681560042966225e+01
1.343964438012773099e+00 3.447691485219729346e-01 -4.223800563740237379e+01
1.345073319562288594e+00 3.443757007866578013e-01 -4.218915313063738637e+01
1.346182201111804089e+00 3.439827376607332843e-01 -4.214021958534132750e+01
1.347291082661319583e+00 3.435906903780439059e-01 -4.209115939118932204e+01
1.348399964210835078e+00 3.431999252955825752e-01 -4.204192406358637868e+01
1.349508845760350573e+00 3.428107173708611066e-01 -4.199246671281451881e+01
1.350617727309865845e+00 3.424232324912671599e-01 -4.194274631455758851e+01
1.351726608859381340e+00 3.420375203564892663e-01 -4.189273137665539082e+01
1.352835490408896835e+00 3.416535186107770850e-01 -4.184240265726420205e+01
1.353944371958412329e+00 3.412710678481450377e-01 -4.179175468320495668e+01
1.355053253507927824e+00 3.408899360729032990e-01 -4.174079593498581886e+01
1.356162135057443319e+00 3.405098502893328938e-01 -4.168954769495840651e+01
1.357271016606958813e+00 3.401305322058378877e-01 -4.163804168413001605e+01
1.358379898156474308e+00 3.397517346361910162e-01 -4.158631672832517268e+01
1.359488779705989803e+00 3.393732751034315154e-01 -4.153441478437584777e+01
1.360597661255505297e+00 3.389950634086379422e-01 -4.148237671344381994e+01
1.361706542805020792e+00 3.386171204933732803e-01 -4.143023820677466063e+01
1.362815424354536287e+00 3.382395867484981888e-01 -4.137802624846408150e+01
1.363924305904051781e+00 3.378627189243122442e-01 -4.132575644325906694e+01
1.365033187453567276e+00 3.374868758836513383e-01 -4.127343145123632695e+01
1.366142069003082771e+00 3.371124945057203393e-01 -4.122104066406150480e+01
1.367250950552598265e+00 3.367400579936764560e-01 -4.116856113951899943e+01
1.368359832102113760e+00 3.363700595710756858e-01 -4.111595969291396813e+01
1.369468713651629255e+00 3.360029650022385850e-01 -4.106319593636599308e+01
1.370577595201144749e+00 3.356391774940342687e-01 -4.101022596960316946e+01
1.371686476750660244e+00 3.352790083200424265e-01 -4.095700636658739313e+01
1.372795358300175739e+00 3.349226559712453200e-01 -4.090349807676841465e+01
1.373904239849691233e+00 3.345701958312516378e-01 -4.084966987052418830e+01
1.375013121399206728e+00 3.342215813744469077e-01 -4.079550100463748663e+01
1.376122002948722223e+00 3.338766567873671098e-01 -4.074098286107914646e+01
1.377230884498237717e+00 3.335351798220443920e-01 -4.068611941339781879e+01
1.378339766047752990e+00 3.331968527088703391e-01 -4.063092648948807550e+01
1.379448647597268485e+00 3.328613581802996602e-01 -4.057542991591376591e+01
1.380557529146783979e+00 3.325283971597442489e-01 -4.051966273558726783e+01
1.381666410696299474e+00 3.321977245010154789e-01 -4.046366177696550892e+01
1.382775292245814969e+00 3.318691793394113465e-01 -4.040746391087602518e+01
1.383884173795330463e+00 3.315427071201562104e-01 -4.035110235564144432e+01
1.384993055344845958e+00 3.312183711565139799e-01 -4.029460338083202942e+01
1.386101936894361453e+00 3.308963525636446357e-01 -4.023798371669879970e+01
1.387210818443876947e+00 3.305769385214450962e-01 -4.018124890504837055e+01
1.388319699993392442e+00 3.302604999342376169e-01 -4.012439273532216788e+01
1.389428581542907937e+00 3.299474605715501663e-01 -4.006739780575778553e+01
1.390537463092423431e+00 3.296382605944397914e-01 -4.001023714338404602e+01
1.391646344641938926e+00 3.293333179171087366e-01 -3.995287671783309946e+01
1.392755226191454421e+00 3.290329910713695738e-01 -3.989527860146466054e+01
1.393864107740969915e+00 3.287375471094123869e-01 -3.983740446955170000e+01
1.394972989290485410e+00 3.284471376104144413e-01 -3.977921910473313716e+01
1.396081870840000905e+00 3.281617850922671775e-01 -3.972069357240791021e+01
1.397190752389516399e+00 3.278813811434538872e-01 -3.966180776809561337e+01
1.398299633939031894e+00 3.276056964753332190e-01 -3.960255210073814425e+01
1.399408515488547389e+00 3.273344019578071640e-01 -3.954292816131444965e+01
1.400517397038063105e+00 3.270670986505486710e-01 -3.948294832543353294e+01
1.401626278587578600e+00 3.268033539777145391e-01 -3.942263434179913162e+01
1.402735160137094095e+00 3.265427405999254407e-01 -3.936201505525639277e+01
1.403844041686609589e+00 3.262848742703991500e-01 -3.930112349400948801e+01
1.404952923236125084e+00 3.260294470490522345e-01 -3.923999360785855117e+01
1.406061804785640579e+00 3.257762526818168691e-01 -3.917865697289692406e+01
1.407170686335156073e+00 3.255252016915858304e-01 -3.911713977599501391e+01
1.408279567884671346e+00 3.252763247030517890e-01 -3.905546036060918169e+01
1.409388449434186841e+00 3.250297636429406722e-01 -3.899362755779178968e+01
1.410497330983702335e+00 3.247857516143186629e-01 -3.893163994874730349e+01
1.411606212533217830e+00 3.245445833276874303e-01 -3.886948611547837373e+01
1.412715094082733325e+00 3.243065788791406057e-01 -3.880714584241113130e+01
1.413823975632248819e+00 3.240720443101261505e-01 -3.874459214297210963e+01
1.414932857181764314e+00 3.238412327014336123e-01 -3.868179390894467673e+01
1.416041738731279809e+00 3.236143095150855742e-01 -3.861871892394568562e+01
1.417150620280795303e+00 3.233913255042535351e-01 -3.855533695069069466e+01
1.418259501830310798e+00 3.231721997998392992e-01 -3.849162259775783923e+01
1.419368383379826293e+00 3.229567148195469639e-01 -3.842755769569004087e+01
1.420477264929341787e+00 3.227445235229225440e-01 -3.836313296211432089e+01
1.421586146478857282e+00 3.225351683599679831e-01 -3.829834880621258719e+01
1.422695028028372777e+00 3.223281101443863927e-01 -3.823321520727701284e+01
1.423803909577888271e+00 3.221227641311349421e-01 -3.816775069181006330e+01
1.424912791127403766e+00 3.219185398842203116e-01 -3.810198051970080968e+01
1.426021672676919261e+00 3.217148811498746763e-01 -3.803593426400956901e+01
1.427130554226434755e+00 3.215113019403591510e-01 -3.796964302375589995e+01
1.428239435775950250e+00 3.213074153851003811e-01 -3.790313653992162557e+01
1.429348317325465745e+00 3.211029525868509538e-01 -3.783644048927450143e+01
1.430457198874981239e+00 3.208977696668999235e-01 -3.776957420887880801e+01
1.431566080424496734e+00 3.206918423055018508e-01 -3.770254905903290421e+01
1.432674961974012229e+00 3.204852482748516973e-01 -3.763536756868838040e+01
1.433783843523527723e+00 3.202781396094927513e-01 -3.756802343147726475e+01
1.434892725073043218e+00 3.200707070525057873e-01 -3.750050233953502499e+01
1.436001606622558491e+00 3.198631401610302349e-01 -3.743278356382423055e+01
1.437110488172073985e+00 3.196555868791606247e-01 -3.736484212077654377e+01
1.438219369721589480e+00 3.194481164488349179e-01 -3.729665131198802897e+01
1.439328251271104975e+00 3.192406892230886806e-01 -3.722818539121030312e+01
1.440437132820620469e+00 3.190331362991610797e-01 -3.715942210388611500e+01
1.441546014370135964e+00 3.188251509616202850e-01 -3.709034485974385120e+01
1.442654895919651459e+00 3.186162928063236421e-01 -3.702094433690847808e+01
1.443763777469166953e+00 3.184060042103554200e-01 -3.695121937285356495e+01
1.444872659018682448e+00 3.181936376359074115e-01 -3.688117706762155024e+01
1.445981540568197943e+00 3.179784912199846159e-01 -3.681083210110594450e+01
1.447090422117713437e+00 3.177598493057114393e-01 -3.674020534123499004e+01
1.448199303667228932e+00 3.175370240915429410e-01 -3.666932188629004941e+01
1.449308185216744427e+00 3.173093944581587000e-01 -3.659820873600610014e+01
1.450417066766259921e+00 3.170764382917834467e-01 -3.652689231787175572e+01
1.451525948315775416e+00 3.168377552323667912e-01 -3.645539610460460977e+01
1.452634829865290911e+00 3.165930776797482027e-01 -3.638373854577353228e+01
1.453743711414806405e+00 3.163422690035752050e-01 -3.631193150281512771e+01
1.454852592964321900e+00 3.160853091194281705e-01 -3.623997932593036353e+01
1.455961474513837395e+00 3.158222687978042842e-01 -3.616787864866657287e+01
1.457070356063352889e+00 3.155532751498882349e-01 -3.609561890742880763e+01
1.458179237612868384e+00 3.152784715817579242e-01 -3.602318352510670962e+01
1.459288119162383879e+00 3.149979760450974942e-01 -3.595055163666761189e+01
1.460397000711899373e+00 3.147118415858471407e-01 -3.587770018548983586e+01
1.461505882261414868e+00 3.144200229848774786e-01 -3.580460618679069285e+01
1.462614763810930363e+00 3.141223527156982720e-01 -3.573124894159989395e+01
1.463723645360445635e+00 3.138185285659905732e-01 -3.565761199242635371e+01
1.464832526909961130e+00 3.135081141659523118e-01 -3.558368463918068869e+01
1.465941408459476625e+00 3.131905524409676067e-01 -3.550946287828764270e+01
1.467050290008992119e+00 3.128651907757404316e-01 -3.543494968482070107e+01
1.468159171558507614e+00 3.125313155588202996e-01 -3.536015462126783149e+01
1.469268053108023109e+00 3.121881928771653159e-01 -3.528509282089068932e+01
1.470376934657538603e+00 3.118351115363870441e-01 -3.520978345230282258e+01
1.471485816207054098e+00 3.114714243503242108e-01 -3.513424781927004403e+01
1.472594697756569593e+00 3.110965837976576442e-01 -3.505850728148847395e+01
1.473703579306085087e+00 3.107101686682126052e-01 -3.498258119554705559e+01
1.474812460855600582e+00 3.103118991697571549e-01 -3.490648506960380359e+01
1.475921342405116077e+00 3.099016390567518320e-01 -3.483022910152583762e+01
1.477030223954631794e+00 3.094793845727392134e-01 -3.475381723105855514e+01
1.478139105504147288e+00 3.090452412515123926e-01 -3.467724678600514210e+01
1.479247987053662783e+00 3.085993907794672420e-01 -3.460050874535318854e+01
1.480356868603178278e+00 3.081420510723654194e-01 -3.452358858414078924e+01
1.481465750152693772e+00 3.076734333734237326e-01 -3.444646761097553878e+01
1.482574631702209267e+00 3.071937004728431675e-01 -3.436912466437536295e+01
1.483683513251724762e+00 3.067029300529756641e-01 -3.429153800251284423e+01
1.484792394801240256e+00 3.062010866862740488e-01 -3.421368720528384699e+01
1.485901276350755751e+00 3.056880051993673408e-01 -3.413555490921523017e+01
1.487010157900271246e+00 3.051633870423769435e-01 -3.405712821425169778e+01
1.488119039449786740e+00 3.046268100696986614e-01 -3.397839963501665750e+01
1.489227920999302235e+00 3.040777508635829074e-01 -3.389936751434697015e+01
1.490336802548817730e+00 3.035156175362829778e-01 -3.382003586927766037e+01
1.491445684098333224e+00 3.029397899439335573e-01 -3.374041369403410329e+01
1.492554565647848497e+00 3.023496635319752324e-01 -3.366051379568352786e+01
1.493663447197363991e+00 3.017446926756152115e-01 -3.358035128102812905e+01
1.494772328746879486e+00 3.011244294151404488e-01 -3.349994184411760756e+01
1.495881210296394981e+00 3.004885539113718584e-01 -3.341930001974643005e+01
1.496990091845910475e+00 2.998368937224074049e-01 -3.333843756831156924e+01
1.498098973395425970e+00 2.991694300560395758e-01 -3.325736214183537243e+01
1.499207854944941465e+00 2.984862903829245684e-01 -3.317607635166447722e+01
1.500316736494456960e+00 2.977877280884329569e-01 -3.309457731838976002e+01
1.501425618043972454e+00 2.970740910723814188e-01 -3.301285673786374986e+01
1.502534499593487949e+00 2.963457822593193458e-01 -3.293090144825310972e+01
1.503643381143003444e+00 2.956032157567946572e-01 -3.284869443641995446e+01
1.504752262692518938e+00 2.948467728210755756e-01 -3.276621618182722528e+01
1.505861144242034433e+00 2.940767618177160259e-01 -3.268344620622170993e+01
1.506970025791549928e+00 2.932933859947611244e-01 -3.260036468020580713e+01
1.508078907341065422e+00 2.924967221535842432e-01 -3.251695393491219477e+01
1.509187788890580917e+00 2.916867122737709650e-01 -3.243319973845790116e+01
1.510296670440096412e+00 2.908631689230198880e-01 -3.234909222142326257e+01
1.511405551989611906e+00 2.900257939745139457e-01 -3.226462637078269324e+01
1.512514433539127401e+00 2.891742088883749728e-01 -3.217980205399305760e+01
1.513623315088642896e+00 2.883079937100380685e-01 -3.209462358015429828e+01
1.514732196638158390e+00 2.874267311020555771e-01 -3.200909884888825729e+01
1.515841078187673885e+00 2.865300512370747010e-01 -3.192323817565237931e+01
1.516949959737189380e+00 2.856176732858965450e-01 -3.183705291106802449e+01
1.518058841286704874e+00 2.846894395446943893e-01 -3.175055398894365410e+01
1.519167722836220369e+00 2.837453389317952102e-01 -3.166375054165942515e+01
1.520276604385735642e+00 2.827855175828746237e-01 -3.157664871239511584e+01
1.521385485935251136e+00 2.818102754886104289e-01 -3.148925077253055349e+01
1.522494367484766631e+00 2.808200494385096335e-01 -3.140155462168824130e+01
1.523603249034282126e+00 2.798153838310449837e-01 -3.131355371044906022e+01
1.524712130583797620e+00 2.787968920634280590e-01 -3.122523738535261373e+01
1.525821012133313115e+00 2.777652121119445483e-01 -3.113659161622067373e+01
1.526929893682828610e+00 2.767209604723538385e-01 -3.104760003074341412e+01
1.528038775232344104e+00 2.756646887937618251e-01 -3.095824515383269215e+01
1.529147656781859599e+00 2.745968472935148563e-01 -3.086850973188761671e+01
1.530256538331375094e+00 2.735177584062172818e-01 -3.077837801632165693e+01
1.531365419880890588e+00 2.724276031568110268e-01 -3.068783688683076250e+01
1.532474301430406083e+00 2.713264215461216322e-01 -3.059687671220258309e+01
1.533583182979921578e+00 2.702141269105680643e-01 -3.050549187315980149e+01
1.534692064529437072e+00 2.690905328915284001e-01 -3.041368090511028299e+01
1.535800946078952567e+00 2.679553904501942307e-01 -3.032144625542996863e+01
1.536909827628468062e+00 2.668084314037650340e-01 -3.022879368644335329e+01
1.538018709177983556e+00 2.656494143310824674e-01 -3.013573138808982677e+01
1.539127590727499051e+00 2.644781684596765881e-01 -3.004226889029980896e+01
1.540236472277014546e+00 2.632946313252220172e-01 -2.994841588202643834e+01
1.541345353826530040e+00 2.620988765721603553e-01 -2.985418105029299696e+01
1.542454235376045535e+00 2.608911291874195792e-01 -2.975957104818659715e+01
1.543563116925561030e+00 2.596717666402619806e-01 -2.966458968615452818e+01
1.544671998475076524e+00 2.584413057299327909e-01 -2.956923741786984294e+01
1.545780880024592019e+00 2.572003762928800619e-01 -2.947351116270694149e+01
1.546889761574107514e+00 2.559496841657997734e-01 -2.937740447437582247e+01
1.547998643123622786e+00 2.546899668210017009e-01 -2.928090803260093367e+01
1.549107524673138281e+00 2.534219457903768569e-01 -2.918401040493204590e+01
1.550216406222653776e+00 2.521462803057606394e-01 -2.908669900154732346e+01
1.551325287772169270e+00 2.508635264771993389e-01 -2.898896112939677749e+01
1.552434169321684987e+00 2.495741058150166836e-01 -2.889078504463547858e+01
1.553543050871200482e+00 2.482782860250669354e-01 -2.879216090453855870e+01
1.554651932420715976e+00 2.469761758506655303e-01 -2.869308153159122554e+01
1.555760813970231471e+00 2.456677344091946769e-01 -2.859354292195357772e+01
1.556869695519746966e+00 2.443527941003407755e-01 -2.849354445600879160e+01
1.557978577069262460e+00 2.430310948766589985e-01 -2.839308879767122562e+01
1.559087458618777955e+00 2.417023265874690963e-01 -2.829218149872066235e+01
1.560196340168293450e+00 2.403661753360762376e-01 -2.819083035180156216e+01
1.561305221717808944e+00 2.390223694017127032e-01 -2.808904455832665903e+01
1.562414103267324439e+00 2.376707203090075160e-01 -2.798683379331572851e+01
1.563522984816839934e+00 2.363111550758747459e-01 -2.788420725686425428e+01
1.564631866366355428e+00 2.349437364955345164e-01 -2.778117280097026409e+01
1.565740747915870923e+00 2.335686694306026989e-01 -2.767773621117641625e+01
1.566849629465386418e+00 2.321862924132475359e-01 -2.757390070601288556e+01
1.567958511014901912e+00 2.307970552299597189e-01 -2.746966669529226834e+01
1.569067392564417407e+00 2.294014844928352614e-01 -2.736503181309681310e+01
1.570176274113932902e+00 2.280001403359504519e-01 -2.725999121524398561e+01
1.571285155663448396e+00 2.265935682183011779e-01 -2.715453810655025890e+01
1.572394037212963891e+00 2.251822502830326533e-01 -2.704866444256874303e+01
1.573502918762479386e+00 2.237665607725532468e-01 -2.694236173547748336e+01
1.574611800311994880e+00 2.223467296242066793e-01 -2.683562188571154650e+01
1.575720681861510375e+00 2.209228176065023974e-01 -2.672843796036572073e+01
1.576829563411025870e+00 2.194947052733368098e-01 -2.662080484623554355e+01
1.577938444960541142e+00 2.180620967144228373e-01 -2.651271971880994727e+01
1.579047326510056637e+00 2.166245376865676975e-01 -2.640418228717065219e+01
1.580156208059572132e+00 2.151814463545820844e-01 -2.629519479670950588e+01
1.581265089609087626e+00 2.137321536792810839e-01 -2.618576179469540577e+01
1.582373971158603121e+00 2.122759495770050187e-01 -2.607588968578751576e+01
1.583482852708118616e+00 2.108121304258264717e-01 -2.596558612354348483e+01
1.584591734257634110e+00 2.093400433606021904e-01 -2.585485929809929928e+01
1.585700615807149605e+00 2.078591230952746005e-01 -2.574371718831023870e+01
1.586809497356665100e+00 2.063689177086238113e-01 -2.563216684814160118e+01
1.587918378906180594e+00 2.048691008635476485e-01 -2.552021379204500207e+01
1.589027260455696089e+00 2.033594692033275919e-01 -2.540786153311051265e+01
1.590136142005211584e+00 2.018399250611606077e-01 -2.529511131214130870e+01
1.591245023554727078e+00 2.003104460007894272e-01 -2.518196203704566472e+01
1.592353905104242573e+00 1.987710439464563383e-01 -2.506841043190237883e+01
1.593462786653758068e+00 1.972217176426926677e-01 -2.495445137562077065e+01
1.594571668203273562e+00 1.956624028161639273e-01 -2.484007839306048027e+01
1.595680549752789057e+00 1.940929246332066538e-01 -2.472528424831496352e+01
1.596789431302304552e+00 1.925129568363630195e-01 -2.461006158170812341e+01
1.597898312851820046e+00 1.909219913209455610e-01 -2.449440352954222888e+01
1.599007194401335541e+00 1.893193209365553742e-01 -2.437830426885301804e+01
1.600116075950851036e+00 1.877040370594508789e-01 -2.426175943793952072e+01
1.601224957500366530e+00 1.860750420973942276e-01 -2.414476639631284627e+01
1.602333839049882025e+00 1.844310756874112389e-01 -2.402732430363668925e+01
1.603442720599397520e+00 1.827707520620992510e-01 -2.390943401464088680e+01
1.604551602148913014e+00 1.810926050110935326e-01 -2.379109780420797193e+01
1.605660483698428287e+00 1.793951361504557140e-01 -2.367231895225114613e+01
1.606769365247943782e+00 1.776768619005231753e-01 -2.355310123022741209e+01
1.607878246797459276e+00 1.759363546917905585e-01 -2.343344833911159952e+01
1.608987128346974771e+00 1.741722744570149695e-01 -2.331336335177737951e+01
1.610096009896490266e+00 1.723833873757802393e-01 -2.319284821084663051e+01
1.611204891446005760e+00 1.705685700299089946e-01 -2.307190332650927189e+01
1.612313772995521255e+00 1.687267984921644592e-01 -2.295052730833327104e+01
1.613422654545036750e+00 1.668571232802531501e-01 -2.282871685176592891e+01
1.614531536094552244e+00 1.649586324291991701e-01 -2.270646678519145212e+01
1.615640417644067739e+00 1.630304060462761662e-01 -2.258377026846275371e+01
1.616749299193583234e+00 1.610714665083892716e-01 -2.246061912014789996e+01
1.617858180743098728e+00 1.590807288685430754e-01 -2.233700423954527992e+01
1.618967062292614223e+00 1.570569560174345791e-01 -2.221291608178293941e+01
1.620075943842129718e+00 1.549987227008437773e-01 -2.208834514064736965e+01
1.621184825391645212e+00 1.529043916646375678e-01 -2.196328239440857288e+01
1.622293706941160707e+00 1.507721040648265787e-01 -2.183771967465017028e+01
1.623402588490676202e+00 1.485997849467912968e-01 -2.171164992642090397e+01
1.624511470040191696e+00 1.463851631892991723e-01 -2.158506733903055164e+01
1.625620351589707191e+00 1.441258039581927441e-01 -2.145796733941743994e+01
1.626729233139222686e+00 1.418191505464883873e-01 -2.133034645300170240e+01
1.627838114688738402e+00 1.394625716018721151e-01 -2.120220204908511263e+01
1.628946996238253897e+00 1.370534092394659342e-01 -2.107353199806288302e+01
1.630055877787769392e+00 1.345890234546911757e-01 -2.094433427508274903e+01
1.631164759337284886e+00 1.320668285942424858e-01 -2.081460654872968519e+01
1.632273640886800381e+00 1.294843183797998454e-01 -2.068434579357056080e+01
1.633382522436315876e+00 1.268390770413189150e-01 -2.055354796205961421e+01
1.634491403985831370e+00 1.241287754026052792e-01 -2.042220774480551526e+01
1.635600285535346643e+00 1.213511521540845822e-01 -2.029031843923448619e+01
1.636709167084862138e+00 1.185039819144868695e-01 -2.015787193615845752e+01
1.637818048634377632e+00 1.155850328989213305e-01 -2.002485882268794626e+01
1.638926930183893127e+00 1.125920179620485406e-01 -1.989126858934842446e+01
1.640035811733408622e+00 1.095225433845857382e-01 -1.975708992012523524e+01
1.641144693282924116e+00 1.063740599635469575e-01 -1.962231103726487547e+01
1.642253574832439611e+00 1.031438207350716812e-01 -1.948692006856727588e+01
1.643362456381955106e+00 9.982884902502124624e-02 -1.935090540390410396e+01
1.644471337931470600e+00 9.642591954754266281e-02 -1.921425600978842141e+01
1.645580219480986095e+00 9.293155404513089857e-02 -1.907696167571756973e+01
1.646689101030501590e+00 8.934203160143469602e-02 -1.893901317317184052e+01
1.647797982580017084e+00 8.565341238524080969e-02 -1.880040231684740704e+01
1.648906864129532579e+00 8.186157232870294731e-02 -1.866112192707781858e+01
1.650015745679048074e+00 7.796224522036708515e-02 -1.852116570156690045e+01
1.651124627228563568e+00 7.395106799778349005e-02 -1.838052801267216552e+01
1.652233508778079063e+00 6.982362471803454929e-02 -1.823920365282964440e+01
1.653342390327594558e+00 6.557548479501479344e-02 -1.809718755476701091e+01
1.654451271877110052e+00 6.120223160680647589e-02 -1.795447451461999933e+01
1.655560153426625547e+00 5.669947844672826309e-02 -1.781105894489990504e+01
1.656669034976141042e+00 5.206286993502905192e-02 -1.766693468065974315e+01
1.657777916525656536e+00 4.728806831891980977e-02 -1.752209485658997679e+01
1.658886798075172031e+00 4.237072544441701505e-02 -1.737653186572982378e+01
1.659995679624687526e+00 3.730644245994842872e-02 -1.723023740270445003e+01
1.661104561174203020e+00 3.209072039113144981e-02 -1.708320258662929447e+01
1.662213442723718515e+00 2.671890551031318867e-02 -1.693541815177303889e+01
1.663322324273233788e+00 2.118613384278005343e-02 -1.678687468835830998e+01
1.664431205822749282e+00 1.548727916645316685e-02 -1.663756291198118831e+01
1.665540087372264777e+00 9.616908474720201050e-03 -1.648747393833848562e+01
1.666648968921780272e+00 3.569248119425047668e-03 -1.633659954035560702e+01
1.667757850471295766e+00 -2.661837195808116913e-03 -1.618493236729216633e+01
1.668866732020811261e+00 -9.082851645655530201e-03 -1.603246610966486685e+01
1.669975613570326756e+00 -1.570066213634818686e-02 -1.587919559941142644e+01
1.671084495119842250e+00 -2.252248046846713758e-02 -1.572511684106428476e+01
1.672193376669357745e+00 -2.955583662549261803e-02 -1.557022697619733265e+01
1.673302258218873240e+00 -3.680854687569252992e-02 -1.541452418944999891e+01
1.674411139768388734e+00 -4.428868091014778741e-02 -1.525800756948465242e+01
1.675520021317904229e+00 -5.200453239305351250e-02 -1.510067694186967557e+01
1.676628902867419724e+00 -5.996459706060851269e-02 -1.494253269282572205e+01
1.677737784416935218e+00 -6.817756189786376708e-02 -1.478357560291684258e+01
1.678846665966450713e+00 -7.665230800673565603e-02 -1.462380670817241679e+01
1.679955547515966208e+00 -8.539792863964373870e-02 -1.446322720300772069e+01
1.681064429065481702e+00 -9.442376261755303091e-02 -1.430183839501968102e+01
1.682173310614997197e+00 -1.037394420942201051e-01 -1.413964171670947678e+01
1.683282192164512692e+00 -1.133549524842150796e-01 -1.397663879391349617e+01
1.684391073714028186e+00 -1.232807014445490151e-01 -1.381283156569841175e+01
1.685499955263543681e+00 -1.335275931703062968e-01 -1.364822244613982782e+01
1.686608836813059176e+00 -1.441071039889776639e-01 -1.348281451512132278e+01
1.687717718362574670e+00 -1.550313553373029174e-01 -1.331661172331334342e+01
1.688826599912090165e+00 -1.663131806668222412e-01 -1.314961909594251743e+01
1.689935481461605660e+00 -1.779661836046960988e-01 -1.298184292082776814e+01
1.691044363011120932e+00 -1.900047857212483204e-01 -1.281329090830089257e+01
1.692153244560636427e+00 -2.024442634310282263e-01 -1.264397231379432185e+01
1.693262126110151922e+00 -2.153007747727117838e-01 -1.247389801773566376e+01
1.694371007659667416e+00 -2.285913779653303002e-01 -1.230308056155664076e+01
1.695479889209182911e+00 -2.423340446230040635e-01 -1.213153414271278763e+01
1.696588770758698406e+00 -2.565476712410963978e-01 -1.195927457525252535e+01
1.697697652308213900e+00 -2.712520929837174410e-01 -1.178631922536431453e+01
1.698806533857729395e+00 -2.864681038728223994e-01 -1.161268693324228352e+01
1.699915415407244890e+00 -3.022174872030958803e-01 -1.143839793342057831e+01
1.701024296956760384e+00 -3.185230594153251604e-01 -1.126347378541474775e+01
1.702133178506275879e+00 -3.354087298120975724e-01 -1.108793732515842478e+01
1.703242060055791374e+00 -3.528995774741591207e-01 -1.091181264550666796e+01
1.704350941605307090e+00 -3.710219456282660144e-01 -1.073512511123407798e+01
1.705459823154822585e+00 -3.898035526273335161e-01 -1.055790141076940003e+01
1.706568704704338080e+00 -4.092736177274701737e-01 -1.038016964367668216e+01
1.707677586253853574e+00 -4.294629990677511500e-01 -1.020195943990245979e+01
1.708786467803369069e+00 -4.504043407412012257e-01 -1.002330210430682378e+01
1.709895349352884564e+00 -4.721322256283941310e-01 -9.844230778175314001e+00
1.711004230902400058e+00 -4.946833307592970463e-01 -9.664780608387729899e+00
1.712113112451915553e+00 -5.180965823571024309e-01 -9.484988914741837362e+00
1.713221994001431048e+00 -5.424133083564043334e-01 -9.304895346559957758e+00
1.714330875550946542e+00 -5.676773870116196274e-01 -9.124542021039417250e+00
1.715439757100462037e+00 -5.939353911405262920e-01 -8.943973637683864553e+00
1.716548638649977532e+00 -6.212367284932792666e-01 -8.763237565371753135e+00
1.717657520199493026e+00 -6.496337796129113551e-01 -8.582383900962208045e+00
1.718766401749008521e+00 -6.791820352786248627e-01 -8.401465500591198676e+00
1.719875283298523794e+00 -7.099402361348552404e-01 -8.220537986775630301e+00
1.720984164848039288e+00 -7.419705173623302175e-01 -8.039659735961521392e+00
1.722093046397554783e+00 -7.753385612207084332e-01 -7.858891852113245591e+00
1.723201927947070278e+00 -8.101137599895049668e-01 -7.678298132289508082e+00
1.724310809496585772e+00 -8.463693912795624552e-01 -7.497945029888497537e+00
1.725419691046101267e+00 -8.841828069259544121e-01 -7.317901620423458375e+00
1.726528572595616762e+00 -9.236356357641442028e-01 -7.138239573409226324e+00
1.727637454145132256e+00 -9.648139996005695718e-01 -6.959033132331349236e+00
1.728746335694647751e+00 -1.007808740685218973e+00 -6.780359102883234179e+00
1.729855217244163246e+00 -1.052715658041174729e+00 -6.602296847850500860e+00
1.730964098793678740e+00 -1.099635749157799491e+00 -6.424928285344655876e+00
1.732072980343194235e+00 -1.148675452850204559e+00 -6.248337885668769687e+00
1.733181861892709730e+00 -1.199946888550775581e+00 -6.072612661038361281e+00
1.734290743442225224e+00 -1.253568086935012094e+00 -5.897842141745516464e+00
1.735399624991740719e+00 -1.309663206583774553e+00 -5.724118332173232737e+00
1.736508506541256214e+00 -1.368362731325021286e+00 -5.551535640331247023e+00
1.737617388090771708e+00 -1.429803642948036302e+00 -5.380190775253307578e+00
1.738726269640287203e+00 -1.494129564106954078e+00 -5.210182607600897242e+00
1.739835151189802698e+00 -1.561490866393178356e+00 -5.041611990072700777e+00
1.740944032739318192e+00 -1.632044738729051536e+00 -4.874581535624550099e+00
1.742052914288833687e+00 -1.705955211398836990e+00 -4.709195352962404435e+00
1.743161795838349182e+00 -1.783393131179383140e+00 -4.545558740186679714e+00
1.744270677387864676e+00 -1.864536083168541802e+00 -4.383777838760828161e+00
1.745379558937380171e+00 -1.949568255052042121e+00 -4.223959251087018529e+00
1.746488440486895666e+00 -2.038680239727912458e+00 -4.066209625855857546e+00
1.747597322036410938e+00 -2.132068772458707517e+00 -3.910635215975408752e+00
1.748706203585926433e+00 -2.229936399084531562e+00 -3.757341414278461134e+00
1.749815085135441928e+00 -2.332491072343011673e+00 -3.606432272374735515e+00
1.750923966684957422e+00 -2.439945674038303203e+00 -3.458010007990472090e+00
1.752032848234472917e+00 -2.552517461703760038e+00 -3.312174505964879945e+00
1.753141729783988412e+00 -2.670427439522274682e+00 -3.169022817799509006e+00
1.754250611333503906e+00 -2.793899654601556648e+00 -3.028648664331301532e+00
1.755359492883019401e+00 -2.923160421230235784e+00 -2.891141945767425891e+00
1.756468374432534896e+00 -3.058437477433949780e+00 -2.756588263017825557e+00
1.757577255982050390e+00 -3.199959079963730080e+00 -2.625068454016217245e+00
1.758686137531565885e+00 -3.347953045730992727e+00 -2.496658148549631306e+00
1.759795019081081380e+00 -3.502645749596116520e+00 -2.371427345024097910e+00
1.760903900630596874e+00 -3.664261090261922149e+00 -2.249440012574534631e+00
1.762012782180112369e+00 -3.833019437761429060e+00 -2.130753721963786873e+00
1.763121663729627864e+00 -4.009136577608166441e+00 -2.015419308786064789e+00
1.764230545279143358e+00 -4.192822668049757340e+00 -1.903480572564279161e+00
1.765339426828658853e+00 -4.384281227991831287e+00 -1.794974015378276500e+00
1.766448308378174348e+00 -4.583708174008477521e+00 -1.689928623648459638e+00
1.767557189927689842e+00 -4.791290925400685907e+00 -1.588365696598571297e+00
1.768666071477205337e+00 -5.007207596487422308e+00 -1.490298724705963140e+00
1.769774953026720832e+00 -5.231626295197386867e+00 -1.395733321099122293e+00
1.770883834576236326e+00 -5.464704546560642306e+00 -1.304667208369120868e+00
1.771992716125751821e+00 -5.706588858862278180e+00 -1.217090262620834418e+00
1.773101597675267316e+00 -5.957414449003627155e+00 -1.132984615808394047e+00
1.774210479224782810e+00 -6.217305142003771934e+00 -1.052324816491800652e+00
1.775319360774298083e+00 -6.486373457554904576e+00 -9.750780481436817082e-01
1.776428242323813578e+00 -6.764720894109268912e+00 -9.012044030574933862e-01
1.777537123873329072e+00 -7.052438418124151731e+00 -8.306572088007988519e-01
1.778646005422844567e+00 -7.349607162836981900e+00 -7.633834030622933531e-01
1.779754886972360284e+00 -7.656299337317756581e+00 -6.993239517057052712e-01
1.780863768521875778e+00 -7.972579342608566932e+00 -6.384143039139865694e-01
1.781972650071391273e+00 -8.298505087598183394e+00 -5.805848775276712948e-01
1.783081531620906768e+00 -8.634129493017500323e+00 -5.257615670921843565e-01
1.784190413170422262e+00 -8.979502167740809782e+00 -4.738662667628027458e-01
1.785299294719937757e+00 -9.334671237634360352e+00 -4.248174000953515161e-01
1.786408176269453252e+00 -9.699685303737895836e+00 -3.785304488885167240e-01
1.787517057818968746e+00 -1.007459550384569269e+01 -3.349184736374616334e-01
1.788625939368484241e+00 -1.045945764983050452e+01 -2.938926187941598989e-01
1.789734820917999736e+00 -1.085433441257500853e+01 -2.553625968798143298e-01
1.790843702467515230e+00 -1.125929752735775580e+01 -2.192371465175958767e-01
1.791952584017030725e+00 -1.167442999514804214e+01 -1.854244605999013917e-01
1.793061465566546220e+00 -1.209982825958401520e+01 -1.538325820145087508e-01
1.794170347116061714e+00 -1.253560434543121893e+01 -1.243697655657095558e-01
1.795279228665577209e+00 -1.298188795192907463e+01 -9.694480587708510788e-02
1.796388110215092704e+00 -1.343882850339373647e+01 -7.146733209291668276e-02
1.797496991764608198e+00 -1.390659716941233803e+01 -4.784807105407278688e-02
1.798605873314123693e+00 -1.438538887748426021e+01 -2.599908127238510086e-02
1.799714754863639188e+00 -1.487542435151278930e+01 -5.833960439250053878e-03
1.800823636413154683e+00 -1.537695221954622760e+01 1.273197062811368477e-02
1.801932517962670177e+00 -1.589025124301951131e+01 2.978150476850170009e-02
1.803041399512185672e+00 -1.641563272689070629e+01 4.539540343176820536e-02
1.804150281061701167e+00 -1.695344317499489861e+01 5.965226770316907345e-02
1.805259162611216439e+00 -1.750406725724285195e+01 7.262842386240134229e-02
1.806368044160731934e+00 -1.806793115467439037e+01 8.439782257160348411e-02
1.807476925710247428e+00 -1.864550634465635426e+01 9.503195141125493628e-02
1.808585807259762923e+00 -1.923731388160304334e+01 1.045997610424742874e-01
1.809694688809278418e+00 -1.984392921844371926e+01 1.131676057142669833e-01
1.810803570358793912e+00 -2.046598760054736488e+01 1.207991991109078622e-01
1.811912451908309407e+00 -2.110419004658504605e+01 1.275555866205136391e-01
1.813021333457824902e+00 -2.175930990900717177e+01 1.334951349889523797e-01
1.814130215007340396e+00 -2.243219997867845095e+01 1.386735400113334460e-01
1.815239096556855891e+00 -2.312380006049575698e+01 1.431438524315581384e-01
1.816347978106371386e+00 -2.383514489385431290e+01 1.469565216096587190e-01
1.817456859655886880e+00 -2.456737221423453121e+01 1.501594558307957905e-01
1.818565741205402375e+00 -2.532173063472695418e+01 1.527980974297122319e-01
1.819674622754917870e+00 -2.609958684478931445e+01 1.549155102547002949e-01
1.820783504304433364e+00 -2.690243133978947299e+01 1.565524764570344063e-01
1.821892385853948859e+00 -2.773188144915952691e+01 1.577475992176576025e-01
1.823001267403464354e+00 -2.858967972994191342e+01 1.585374078532365005e-01
1.824110148952979849e+00 -2.947768469083642628e+01 1.589564618013801223e-01
1.825219030502495343e+00 -3.039784908468493896e+01 1.590374502734970275e-01
1.826327912052010838e+00 -3.135217831068379724e+01 1.588112848685335754e-01
1.827436793601526333e+00 -3.234265728750524715e+01 1.583071831268792751e-01
1.828545675151041827e+00 -3.337112776123483826e+01 1.575527418202810614e-01
1.829654556700557322e+00 -3.443908844525616075e+01 1.565739996591546945e-01
1.830763438250072817e+00 -3.554737668227863878e+01 1.553954899829546044e-01
1.831872319799588311e+00 -3.669567227168493417e+01 1.540402848124417801e-01
1.832981201349103584e+00 -3.788174457972287001e+01 1.525300323192505803e-01
1.834090082898619078e+00 -3.910035459489235166e+01 1.508849902530249032e-01
1.835198964448134573e+00 -4.034175605125909669e+01 1.491240581205160731e-01
1.836307845997650068e+00 -4.158988380102974958e+01 1.472648109134294114e-01
1.837416727547165562e+00 -4.282068646173095061e+01 1.453235369333666371e-01
1.838525609096681057e+00 -4.400173382041374737e+01 1.433152817841149840e-01
1.839634490646196552e+00 -4.509496305412140771e+01 1.412538999352965507e-01
1.840743372195712046e+00 -4.606421166689446522e+01 1.391521144641613139e-01
1.841852253745227541e+00 -4.688660185986014994e+01 1.370215847227114203e-01
1.842961135294743036e+00 -4.756254706486893014e+01 1.348729808305624001e-01
1.844070016844258530e+00 -4.811780355719514546e+01 1.327160631330348839e-01
1.845178898393774025e+00 -4.859604709119938803e+01 1.305597641563268629e-01
1.846287779943289520e+00 -4.904710689997373407e+01 1.284122701911585285e-01
1.847396661492805015e+00 -4.951698613703545249e+01 1.262810994795434405e-01
1.848505543042320509e+00 -5.004160702778668934e+01 1.241731740821182400e-01
1.849614424591836004e+00 -5.064188247667109977e+01 1.220948828592888225e-01
1.850723306141351499e+00 -5.131519863405529946e+01 1.200521335804511508e-01
1.851832187690866993e+00 -5.201701015431387987e+01 1.180503929327669510e-01
1.852941069240382488e+00 -5.262956336949652325e+01 1.160947140728763177e-01
1.854049950789897983e+00 -5.294072346474283819e+01 1.141897522758115180e-01
1.855158832339413699e+00 -5.271249623557218200e+01 1.123397701097773871e-01
1.856267713888929194e+00 -5.186771857394873564e+01 1.105486343266497140e-01
1.857376595438444689e+00 -5.056965170938998000e+01 1.088198072417160961e-01
1.858485476987960183e+00 -4.906424925806881987e+01 1.071563357304483599e-01
1.859594358537475678e+00 -4.752927883041813573e+01 1.055608410639757716e-01
1.860703240086991173e+00 -4.605431444794430007e+01 1.040355126280070042e-01
1.861812121636506667e+00 -4.467358710280841905e+01 1.025821081375074967e-01
1.862921003186021940e+00 -4.339446467751776026e+01 1.012019623048505262e-01
1.864029884735537435e+00 -4.221300980574859807e+01 9.989600509985173404e-02
1.865138766285052929e+00 -4.112124562051221233e+01 9.866478982338425241e-02
1.866247647834568424e+00 -4.011030087514381393e+01 9.750853028153200208e-02
1.867356529384083919e+00 -3.917167793153918609e+01 9.642714547403445635e-02
1.868465410933599413e+00 -3.829769746173780476e+01 9.542030947411681008e-02
1.869574292483114908e+00 -3.748159365364007556e+01 9.448750364052140027e-02
1.870683174032630403e+00 -3.671746966900686004e+01 9.362806801352219210e-02
1.871792055582145897e+00 -3.600020505479587030e+01 9.284124873025922930e-02
1.872900937131661392e+00 -3.532535411625366351e+01 9.212623855321835920e-02
1.874009818681176887e+00 -3.468905074710879433e+01 9.148220811851998091e-02
1.875118700230692381e+00 -3.408792481850893807e+01 9.090832623354441755e-02
1.876227581780207876e+00 -3.351903077750426974e+01 9.040376842611902442e-02
1.877336463329723371e+00 -3.297978735264201333e+01 8.996771389462951407e-02
1.878445344879238865e+00 -3.246792672347658026e+01 8.959933194964332659e-02
1.879554226428754360e+00 -3.198145149710473234e+01 8.929775989116772728e-02
1.880663107978269855e+00 -3.151859803094606249e+01 8.906207495880710812e-02
1.881771989527785349e+00 -3.107780490107580817e+01 8.889126346348069641e-02
1.882880871077300844e+00 -3.065768557391923466e+01 8.878419041834362258e-02
1.883989752626816339e+00 -3.025700456825991580e+01 8.873957291392783886e-02
1.885098634176331833e+00 -2.987465658424479287e+01 8.875596013302744502e-02
1.886207515725847328e+00 -2.950964822476255378e+01 8.883172230371344513e-02
1.887316397275362823e+00 -2.916108204451957064e+01 8.896505009437635780e-02
1.888425278824878317e+00 -2.882814273754442524e+01 8.915396503044419052e-02
1.889534160374393812e+00 -2.851008531978448701e+01 8.939634053684050730e-02
1.890643041923909085e+00 -2.820622518531097356e+01 8.968993226797297713e-02
1.891751923473424579e+00 -2.791592991786874833e+01 9.003241555775157168e-02
1.892860805022940074e+00 -2.763861272935436375e+01 9.042142717891513137e-02
1.893969686572455569e+00 -2.737372737825086588e+01 9.085460819785486086e-02
1.895078568121971063e+00 -2.712076439865038324e+01 9.132964458543350872e-02
1.896187449671486558e+00 -2.687924844833230509e+01 9.184430240526204881e-02
1.897296331221002053e+00 -2.664873656594945217e+01 9.239645483763503364e-02
1.898405212770517547e+00 -2.642881711559077829e+01 9.298409897133158575e-02
1.899514094320033042e+00 -2.621910919398758111e+01 9.360536115048251338e-02
1.900622975869548537e+00 -2.601926228274940911e+01 9.425849062640107023e-02
1.901731857419064031e+00 -2.582895594571848363e+01 9.494184225184718051e-02
1.902840738968579526e+00 -2.564789939933908158e+01 9.565384988397951371e-02
1.903949620518095021e+00 -2.547583082048203806e+01 9.639299295059236550e-02
1.905058502067610515e+00 -2.531251629926027036e+01 9.715775921551068894e-02
1.906167383617126010e+00 -2.515774839119203321e+01 9.794660710162073070e-02
1.907276265166641505e+00 -2.501134427040434005e+01 9.875793096560953055e-02
1.908385146716156999e+00 -2.487314353009492152e+01 9.959003246339076520e-02
1.909494028265672494e+00 -2.474300571506957169e+01 1.004411006198620837e-01
1.910602909815187989e+00 -2.462080770120102358e+01 1.013092024660577073e-01
1.911711791364703483e+00 -2.450644105617124069e+01 1.021922851940980093e-01
1.912820672914218978e+00 -2.439980952376759049e+01 1.030881897843571732e-01
1.913929554463734473e+00 -2.430082677010923220e+01 1.039946750644688694e-01
1.915038436013249967e+00 -2.420941451515187737e+01 1.049094502528405554e-01
1.916147317562765462e+00 -2.412550114811535806e+01 1.058302132972926968e-01
1.917256199112280957e+00 -2.404902089317616642e+01 1.067546918075929496e-01
1.918365080661796229e+00 -2.397991355442112393e+01 1.076806831425287797e-01
1.919473962211311724e+00 -2.391812482949998753e+01 1.086060902702486453e-01
1.920582843760827219e+00 -2.386360714259100746e+01 1.095289503688110649e-01
1.921691725310342713e+00 -2.381632091207004720e+01 1.104474537453483118e-01
1.922800606859858208e+00 -2.377623613929063140e+01 1.113599514724728234e-01
1.923909488409373703e+00 -2.374333418434749987e+01 1.122649511021514279e-01
1.925018369958889197e+00 -2.371760958426161281e+01 1.131611008359519194e-01
1.926127251508404692e+00 -2.369907176962171746e+01 1.140471635203194195e-01
1.927236133057920187e+00 -2.368774654746160735e+01 1.149219827102520991e-01
1.928345014607435681e+00 -2.368367724028711052e+01 1.157844437300287743e-01
1.929453896156951176e+00 -2.368692540209448438e+01 1.166334330945892478e-01
1.930562777706466893e+00 -2.369757106957992576e+01 1.174677998029908521e-01
1.931671659255982387e+00 -2.371571254761266090e+01 1.182863218616361650e-01
1.932780540805497882e+00 -2.374146576915691043e+01 1.190876809521674295e-01
1.933889422355013377e+00 -2.377496330787504064e+01 1.198704474644527451e-01
1.934998303904528871e+00 -2.381635315351554283e+01 1.206330772275644170e-01
1.936107185454044366e+00 -2.386579738326238953e+01 1.213739202673851103e-01
1.937216067003559861e+00 -2.392347087451294740e+01 1.220912408835724550e-01
1.938324948553075355e+00 -2.398956020485983132e+01 1.227832473617427866e-01
1.939433830102590850e+00 -2.406426287295552058e+01 1.234481288007672345e-01
1.940542711652106345e+00 -2.414778694977994178e+01 1.240840959149374645e-01
1.941651593201621839e+00 -2.424035123458569885e+01 1.246894223181672090e-01
1.942760474751137334e+00 -2.434218594493055221e+01 1.252624827446228717e-01
1.943869356300652829e+00 -2.445353391748913552e+01 1.258017849123902465e-01
1.944978237850168323e+00 -2.457465223761163386e+01 1.263059922726250950e-01
1.946087119399683818e+00 -2.470581415254315161e+01 1.267739356616924273e-01
1.947196000949199091e+00 -2.484731105703121301e+01 1.272046128212986627e-01
1.948304882498714585e+00 -2.499945427110281670e+01 1.275971757912988946e-01
1.949413764048230080e+00 -2.516257625716979618e+01 1.279509072222663746e-01
1.950522645597745575e+00 -2.533703084461960486e+01 1.282651876107946121e-01
1.951631527147261069e+00 -2.552319193951882426e+01 1.285394562471797730e-01
1.952740408696776564e+00 -2.572145008675236966e+01 1.287731692143564421e-01
1.953849290246292059e+00 -2.593220610968298345e+01 1.289657580414561577e-01
1.954958171795807553e+00 -2.615586086146713640e+01 1.291165925700527017e-01
1.956067053345323048e+00 -2.639279986048088134e+01 1.292249512403665368e-01
1.957175934894838543e+00 -2.664337122249360945e+01 1.292900013765014289e-01
1.958284816444354037e+00 -2.690785481254631861e+01 1.293107911976635327e-01
1.959393697993869532e+00 -2.718641988746968963e+01 1.292862542789697811e-01
1.960502579543385027e+00 -2.747906766141343127e+01 1.292152261162281546e-01
1.961611461092900521e+00 -2.778555420526118525e+01 1.290964714065095664e-01
1.962720342642416016e+00 -2.810528795718443718e+01 1.289287197293361720e-01
1.963829224191931511e+00 -2.843719508768301907e+01 1.287107065829355412e-01
1.964938105741447005e+00 -2.877954551066637379e+01 1.284412162588573492e-01
1.966046987290962500e+00 -2.912973342161714996e+01 1.281191228686139050e-01
1.967155868840477995e+00 -2.948401059180086037e+01 1.277434259822158025e-01
1.968264750389993489e+00 -2.983718099387155931e+01 1.273132777906287039e-01
1.969373631939508984e+00 -3.018228536906999082e+01 1.268279994225626761e-01
1.970482513489024479e+00 -3.051033753222492706e+01 1.262870849714836652e-01
1.971591395038539973e+00 -3.081022019767235065e+01 1.256901928412932079e-01
1.972700276588055468e+00 -3.106889563093863771e+01 1.250371251092756708e-01
1.973809158137570963e+00 -3.127210462784699629e+01 1.243277966392344613e-01
1.974918039687086235e+00 -3.140566554982611791e+01 1.235621965665653771e-01
1.976026921236601730e+00 -3.145730004559949577e+01 1.227403454441611252e-01
1.977135802786117225e+00 -3.141862925450810451e+01 1.218622517245162851e-01
1.978244684335632719e+00 -3.128674838860323959e+01 1.209278713251889376e-01
1.979353565885148214e+00 -3.106480355509684443e+01 1.199370737748324672e-01
1.980462447434663709e+00 -3.076134015100630847e+01 1.188896178845941787e-01
1.981571328984179203e+00 -3.038868481471961758e+01 1.177851390817490074e-01
1.982680210533694698e+00 -2.996094879812885026e+01 1.166231495478201180e-01
1.983789092083210193e+00 -2.949223436069672033e+01 1.154030512058460967e-01
1.984897973632725687e+00 -2.899538007452768795e+01 1.141241604960459427e-01
1.986006855182241182e+00 -2.848130162391604614e+01 1.127857428609060075e-01
1.987115736731756677e+00 -2.795880845473132581e+01 1.113870540166014278e-01
1.988224618281272171e+00 -2.743472213639805801e+01 1.099273844928177479e-01
1.989333499830787666e+00 -2.691414402795131977e+01 1.084061036276987161e-01
1.990442381380303161e+00 -2.640076804673111610e+01 1.068226992369265688e-01
1.991551262929818655e+00 -2.589717969130866138e+01 1.051768095334246061e-01
1.992660144479334150e+00 -2.540511473518440866e+01 1.034682445277500251e-01
1.993769026028849645e+00 -2.492567027832579996e+01 1.016969950341392592e-01
1.994877907578365139e+00 -2.445947067615389159e+01 9.986322846689786592e-02
1.995986789127880634e+00 -2.400679490463087262e+01 9.796727174665641191e-02
1.997095670677396129e+00 -2.356767283254496803e+01 9.600958274812637638e-02
1.998204552226911623e+00 -2.314195731545682833e+01 9.399071271508924186e-02
1.999313433776427118e+00 -2.272937792073489049e+01 9.191126285831799358e-02
2.000422315325942613e+00 -2.232958090089077174e+01 8.977183886865855444e-02
2.001531196875458107e+00 -2.194215895537914918e+01 8.757300727590505707e-02
2.002640078424973602e+00 -2.156667342744716720e+01 8.531525744397186473e-02
2.003748959974489097e+00 -2.120267087751368607e+01 8.299897252720936369e-02
2.004857841524004591e+00 -2.084969543695894956e+01 8.062441195680572492e-02
2.005966723073520086e+00 -2.050729794741911149e+01 7.819170704710833031e-02
2.007075604623035581e+00 -2.017504260243142511e+01 7.570087018969309800e-02
2.008184486172551075e+00 -1.985251160571467466e+01 7.315181693629134452e-02
2.009293367722066570e+00 -1.953930822275651380e+01 7.054439915880174328e-02
2.010402249271582065e+00 -1.923505851279902501e+01 6.787844651318844513e-02
2.011511130821097559e+00 -1.893941197308954472e+01 6.515381270634200417e-02
2.012620012370613054e+00 -1.865204129542346934e+01 6.237042263552929067e-02
2.013728893920128549e+00 -1.837264141779791160e+01 5.952831637696964773e-02
2.014837775469644043e+00 -1.810092804459744542e+01 5.662768625314486964e-02
2.015946657019159538e+00 -1.783663580197937648e+01 5.366890378695389485e-02
2.017055538568675033e+00 -1.757951618734855259e+01 5.065253420798736250e-02
2.018164420118190527e+00 -1.732933546066483643e+01 4.757933723775019386e-02
2.019273301667706022e+00 -1.708587260961532195e+01 4.445025405819397202e-02
2.020382183217221517e+00 -1.684891750020068102e+01 4.126638155946253661e-02
2.021491064766737011e+00 -1.661826929959673649e+01 3.802893606651570196e-02
2.022599946316252506e+00 -1.639373523041746239e+01 3.473920966463188431e-02
2.023708827865768001e+00 -1.617512968626454040e+01 3.139852290063492590e-02
2.024817709415283495e+00 -1.596227370944343527e+01 2.800817797155030417e-02
2.025926590964798990e+00 -1.575499480472721991e+01 2.456941649544238868e-02
2.027035472514314485e+00 -1.555312703970572841e+01 2.108338558888448941e-02
2.028144354063829979e+00 -1.535651136396806571e+01 1.755111528246389163e-02
2.029253235613345474e+00 -1.516499606717930249e+01 1.397350934733560673e-02
2.030362117162860969e+00 -1.497843729064259222e+01 1.035135046344408047e-02
2.031470998712376463e+00 -1.479669950832768777e+01 6.685319430655658167e-03
2.032579880261891958e+00 -1.461965590123964986e+01 2.976026914117673155e-03
2.033688761811407453e+00 -1.444718856257662942e+01 -7.759448727642971220e-04
2.034797643360922947e+00 -1.427918848914478467e+01 -4.569994013109172568e-03
2.035906524910438442e+00 -1.411555533541021212e+01 -8.405448300861770652e-03
2.037015406459953937e+00 -1.395619692862815597e+01 -1.228151649669026284e-02
2.038124288009469431e+00 -1.380102856490188934e+01 -1.619724556142027386e-02
2.039233169558984926e+00 -1.364997212509218194e+01 -2.015148750934873945e-02
2.040342051108500421e+00 -1.350295506476040686e+01 -2.414287871336495001e-02
2.041450932658015915e+00 -1.335990934267137220e+01 -2.816983343429137893e-02
2.042559814207531410e+00 -1.322077035712510273e+01 -3.223055212841002826e-02
2.043668695757046905e+00 -1.308547595831552002e+01 -3.632304381283779637e-02
2.044777577306562399e+00 -1.295396559828546756e+01 -4.044516054880960276e-02
2.045886458856077450e+00 -1.282617966854661873e+01 -4.459464104211428165e-02
2.046995340405592945e+00 -1.270205906010504471e+01 -4.876915955168253936e-02
2.048104221955108439e+00 -1.258154496278875989e+01 -5.296637581132845884e-02
2.049213103504623934e+00 -1.246457890188434448e+01 -5.718398155195494881e-02
2.050321985054139429e+00 -1.235110299167174119e+01 -6.141973947264922629e-02
2.051430866603654923e+00 -1.224106036895004834e+01 -6.567151113097290105e-02
2.052539748153170418e+00 -1.213439575635214140e+01 -6.993727115270577388e-02
2.053648629702685913e+00 -1.203105609616718574e+01 -7.421510632244636418e-02
2.054757511252201407e+00 -1.193099119120287277e+01 -7.850319940885455705e-02
2.055866392801716902e+00 -1.183415429021068022e+01 -8.279979889272924554e-02
2.056975274351232397e+00 -1.174050256143721427e+01 -8.710317698785301210e-02
2.058084155900747891e+00 -1.164999740842042897e+01 -9.141157936852926935e-02
2.059193037450263386e+00 -1.156260459632044402e+01 -9.572317075382272278e-02
2.060301918999778881e+00 -1.147829417367073823e+01 -1.000359808815338980e-01
2.061410800549294375e+00 -1.139704019207239938e+01 -1.043478553991091656e-01
2.062519682098809870e+00 -1.131882024357021344e+01 -1.086564158025684901e-01
2.063628563648325365e+00 -1.124361485083403878e+01 -1.129590317990769310e-01
2.064737445197840859e+00 -1.117140675757374169e+01 -1.172528084168793228e-01
2.065846326747356354e+00 -1.110218017486552711e+01 -1.215345889269889568e-01
2.066955208296871849e+00 -1.103592004262968373e+01 -1.258009732807743308e-01
2.068064089846387343e+00 -1.097261136413395732e+01 -1.300483504235821486e-01
2.069172971395902838e+00 -1.091223866526561714e+01 -1.342729416325442737e-01
2.070281852945418333e+00 -1.085478561996037605e+01 -1.384708510525247127e-01
2.071390734494933827e+00 -1.080023486947082567e+01 -1.426381189534237370e-01
2.072499616044449322e+00 -1.074856804723159343e+01 -1.467707729637140468e-01
2.073608497593964817e+00 -1.069976600423002822e+01 -1.508648726754452662e-01
2.074717379143480311e+00 -1.065380921338453035e+01 -1.549165435554336889e-01
2.075826260692995806e+00 -1.061067831679701712e+01 -1.589219969936260524e-01
2.076935142242511301e+00 -1.057035476807085317e+01 -1.628775344968730610e-01
2.078044023792026795e+00 -1.053282151413222500e+01 -1.667795353959357074e-01
2.079152905341542290e+00 -1.049806365781247486e+01 -1.706244288588996960e-01
2.080261786891057785e+00 -1.046606904412755945e+01 -1.744086523725409399e-01
2.081370668440573279e+00 -1.043682871962114511e+01 -1.781286000464098462e-01
2.082479549990088774e+00 -1.041033722481681778e+01 -1.817805650074623414e-01
2.083588431539604269e+00 -1.038659269389268403e+01 -1.853606807052156358e-01
2.084697313089119763e+00 -1.036559675199678843e+01 -1.888648660887520536e-01
2.085806194638635258e+00 -1.034735421781419085e+01 -1.922887793314725369e-01
2.086915076188150753e+00 -1.033187263564685310e+01 -1.956277840897845122e-01
2.088023957737666247e+00 -1.031916167597971068e+01 -1.988769312438053438e-01
2.089132839287181742e+00 -1.030923245504903996e+01 -2.020309577696456915e-01
2.090241720836697237e+00 -1.030209683132667742e+01 -2.050843029435610587e-01
2.091350602386212731e+00 -1.029776673945639764e+01 -2.080311406032275823e-01
2.092459483935728226e+00 -1.029625361978759379e+01 -2.108654248176203561e-01
2.093568365485243721e+00 -1.029756799441314286e+01 -2.135809451647228130e-01
2.094677247034759215e+00 -1.030171922909611304e+01 -2.161713869871410842e-01
2.095786128584274710e+00 -1.030871550556932092e+01 -2.186303915648207530e-01
2.096895010133790205e+00 -1.031856401159533831e+01 -2.209516111516951209e-01
2.098003891683305699e+00 -1.033127133825472654e+01 -2.231287542738984442e-01
2.099112773232821194e+00 -1.034684405663695017e+01 -2.251556175447306241e-01
2.100221654782336689e+00 -1.036528943087205512e+01 -2.270261014467864213e-01
2.101330536331852183e+00 -1.038661621254884082e+01 -2.287342089628929265e-01
2.102439417881367678e+00 -1.041083545406516642e+01 -2.302740274841234003e-01
2.103548299430883173e+00 -1.043796127606101898e+01 -2.316396959511024534e-01
2.104657180980398667e+00 -1.046801152710583871e+01 -2.328253605635355883e-01
2.105766062529914162e+00 -1.050100828211419746e+01 -2.338251234996746586e-01
2.106874944079429657e+00 -1.053697813897125357e+01 -2.346329898272126180e-01
2.107983825628945151e+00 -1.057595228956824585e+01 -2.352428180911916300e-01
2.109092707178460646e+00 -1.061796636055295195e+01 -2.356482799044068155e-01
2.110201588727976141e+00 -1.066306003902869115e+01 -2.358428332528316185e-01
2.111310470277491635e+00 -1.071127651753208632e+01 -2.358197132112531125e-01
2.112419351827007130e+00 -1.076266180926560168e+01 -2.355719424300405374e-01
2.113528233376522625e+00 -1.081726399732023935e+01 -2.350923622145301151e-01
2.114637114926038119e+00 -1.087513248936502741e+01 -2.343736834077468356e-01
2.115745996475553614e+00 -1.093631735126744609e+01 -2.334085547431767604e-01
2.116854878025069109e+00 -1.100086878907051080e+01 -2.321896449932702722e-01
2.117963759574584603e+00 -1.106883683889577874e+01 -2.307097342180527422e-01
2.119072641124100098e+00 -1.114027130934687015e+01 -2.289618088094236559e-01
2.120181522673615593e+00 -1.121522200195728658e+01 -2.269391548855443919e-01
2.121290404223131087e+00 -1.129373921360620692e+01 -2.246354449323972324e-01
2.122399285772646582e+00 -1.137587450231121977e+01 -2.220448133897904297e-01
2.123508167322162077e+00 -1.146168167621407719e+01 -2.191619180695468239e-01
2.124617048871677571e+00 -1.155121794671714142e+01 -2.159819857730114201e-01
2.125725930421193066e+00 -1.164454517226534414e+01 -2.125008421149079951e-01
2.126834811970708561e+00 -1.174173111057822183e+01 -2.087149272178276116e-01
2.127943693520224056e+00 -1.184285059518240146e+01 -2.046213004687379156e-01
2.129052575069739550e+00 -1.194798655732390635e+01 -2.002176387905135468e-01
2.130161456619255045e+00 -1.205723082661894097e+01 -1.955022337608608163e-01
2.131270338168770095e+00 -1.217068466239800095e+01 -1.904739933264375518e-01
2.132379219718285590e+00 -1.228845899131306929e+01 -1.851324537669097881e-01
2.133488101267801085e+00 -1.241067435364143634e+01 -1.794778069620653338e-01
2.134596982817316579e+00 -1.253746058872803104e+01 -1.735109469482944422e-01
2.135705864366832074e+00 -1.266895631689694035e+01 -1.672335383017996280e-01
2.136814745916347569e+00 -1.280530829870614085e+01 -1.606481071716740761e-01
2.137923627465863063e+00 -1.294667077061013671e+01 -1.537581539452365365e-01
2.139032509015378558e+00 -1.309320486732623401e+01 -1.465682847118598697e-01
2.140141390564894053e+00 -1.324507824438344272e+01 -1.390843570480666536e-01
2.141250272114409547e+00 -1.340246500900183158e+01 -1.313136343096877046e-01
2.142359153663925042e+00 -1.356554605378839362e+01 -1.232649416936919401e-01
2.143468035213440537e+00 -1.373450986658213324e+01 -1.149488168942598004e-01
2.144576916762956031e+00 -1.390955386257986959e+01 -1.063776482538872636e-01
2.145685798312471526e+00 -1.409088625360048930e+01 -9.756579388628514038e-02
2.146794679861987021e+00 -1.427872843638683875e+01 -8.852967626385815914e-02
2.147903561411502960e+00 -1.447331784986545600e+01 -7.928784812416413141e-02
2.149012442961018010e+00 -1.467491122305556672e+01 -6.986102713043777779e-02
2.150121324510533949e+00 -1.488378811351298836e+01 -6.027209837877912924e-02
2.151230206060048999e+00 -1.510025462318453471e+01 -5.054608543202732118e-02
2.152339087609564938e+00 -1.532464717617484595e+01 -4.071009193835466167e-02
2.153447969159079989e+00 -1.555733625230363515e+01 -3.079321694563463135e-02
2.154556850708595928e+00 -1.579872999167375447e+01 -2.082644766467767541e-02
2.155665732258110978e+00 -1.604927761799667962e+01 -1.084253362224167627e-02
2.156774613807626917e+00 -1.630947267032999193e+01 -8.758458764210524721e-04
2.157883495357141967e+00 -1.657985608140319655e+01 9.037775713083655987e-03
2.158992376906657906e+00 -1.686101919223772683e+01 1.886118517676800901e-02
2.160101258456172957e+00 -1.715360684300733141e+01 2.855610232816542179e-02
2.161210140005688451e+00 -1.745832072417226399e+01 3.808329439479886391e-02
2.162319021555203946e+00 -1.777592320442612106e+01 4.740276914955428300e-02
2.163427903104719441e+00 -1.810724186670638858e+01 5.647398231601239577e-02
2.164536784654234935e+00 -1.845317497287668118e+01 6.525606268921946285e-02
2.165645666203750430e+00 -1.881469803161852639e+01 7.370805864252280570e-02
2.166754547753265925e+00 -1.919287154799009443e+01 8.178920941836909098e-02
2.167863429302781419e+00 -1.958884986448434873e+01 8.945924381061276520e-02
2.168972310852296914e+00 -2.000389072607962149e+01 9.667870756508370467e-02
2.170081192401812409e+00 -2.043936475640794725e+01 1.034093191265940959e-01
2.171190073951327904e+00 -2.089676332044533069e+01 1.096143513549729664e-01
2.172298955500843398e+00 -2.137770210710439756e+01 1.152590346613127648e-01
2.173407837050358893e+00 -2.188391591867827657e+01 1.203109748382974326e-01
2.174516718599874388e+00 -2.241723714517289068e+01 1.247405768438262508e-01
2.175625600149389882e+00 -2.297954546868142245e+01 1.285214641047537354e-01
2.176734481698905377e+00 -2.357266823749593243e+01 1.316308816821630256e-01
2.177843363248420872e+00 -2.419819768487838019e+01 1.340500709935844026e-01
2.178952244797936366e+00 -2.485716977775672021e+01 1.357646037969500452e-01
2.180061126347451861e+00 -2.554951615815689436e+01 1.367646638381399549e-01
2.181170007896967356e+00 -2.627315249141629394e+01 1.370452659329443046e-01
2.182278889446482850e+00 -2.702250852674330872e+01 1.366064042350019214e-01
2.183387770995998345e+00 -2.778627088378737042e+01 1.354531239297350198e-01
2.184496652545513840e+00 -2.854421064804212449e+01 1.335955134515067200e-01
2.185605534095029334e+00 -2.926347361274609682e+01 1.310486173801064247e-01
2.186714415644544385e+00 -2.989604024925816361e+01 1.278322732506262105e-01
2.187823297194060324e+00 -3.038121310394119945e+01 1.239708784207666781e-01
2.188932178743575374e+00 -3.065784715534984528e+01 1.194930957021626133e-01
2.190041060293091313e+00 -3.068578114634817311e+01 1.144315085195953818e-01
2.191149941842606363e+00 -3.046446475076027838e+01 1.088222377871580770e-01
2.192258823392122302e+00 -3.003330207082754200e+01 1.027045333989516362e-01
2.193367704941637353e+00 -2.945339079576397268e+01 9.612035318677707163e-02
2.194476586491153292e+00 -2.878592644000590184e+01 8.911394141469536345e-02
2.195585468040668786e+00 -2.807961440997875613e+01 8.173141742824216460e-02
2.196694349590184281e+00 -2.736793520080176023e+01 7.402038307114776339e-02
2.197803231139699776e+00 -2.667159339310783750e+01 6.602955508285336672e-02
2.198912112689215270e+00 -2.600222579343359897e+01 5.780842608247426656e-02
2.200020994238730765e+00 -2.536560293538971678e+01 4.940695513342953371e-02
2.201129875788246260e+00 -2.476391878696293603e+01 4.087528647009523730e-02
2.202238757337761754e+00 -2.419728847857060217e+01 3.226349294036894716e-02
2.203347638887277249e+00 -2.366468242856608128e+01 2.362133923116729525e-02
2.204456520436792744e+00 -2.316449280268087918e+01 1.499805910598320420e-02
2.205565401986308238e+00 -2.269487015107295136e+01 6.442140748997865311e-03
2.206674283535823733e+00 -2.225391942154131897e+01 -1.998885128932465123e-03
2.207783165085339228e+00 -2.183981079976436490e+01 -1.027865857973129030e-02
2.208892046634854722e+00 -2.145083918189546068e+01 -1.835220757292622268e-02
2.210000928184370217e+00 -2.108545271628462103e+01 -2.617616947109551589e-02
2.211109809733885712e+00 -2.074226275274920539e+01 -3.370901514558570511e-02
2.212218691283401206e+00 -2.042004268375898590e+01 -4.091127201652631357e-02
2.213327572832916701e+00 -2.011772027140945340e+01 -4.774574058237171514e-02
2.214436454382432196e+00 -1.983436634031536983e+01 -5.417769779453597556e-02
2.215545335931947690e+00 -1.956918170200481555e+01 -6.017508008226097466e-02
2.216654217481462741e+00 -1.932148357255846349e+01 -6.570863903316349897e-02
2.217763099030978680e+00 -1.909069237841139710e+01 -7.075206371090859980e-02
2.218871980580493730e+00 -1.887631961149868332e+01 -7.528206529379023737e-02
2.219980862130009669e+00 -1.867795723302393895e+01 -7.927842202806441307e-02
2.221089743679524720e+00 -1.849526900002845053e+01 -8.272398522698024004e-02
2.222198625229040658e+00 -1.832798398172356613e+01 -8.560464998219513566e-02
2.223307506778555709e+00 -1.817589243421008405e+01 -8.790929713313798410e-02
2.224416388328071648e+00 -1.803884410976520414e+01 -8.962971560136799576e-02
2.225525269877586698e+00 -1.791674899102503815e+01 -9.076051619831672357e-02
2.226634151427102637e+00 -1.780958036408132017e+01 -9.129904925541681981e-02
2.227743032976617688e+00 -1.771738008211299586e+01 -9.124533876586139736e-02
2.228851914526133626e+00 -1.764026582792979170e+01 -9.060204510060787531e-02
2.229960796075648677e+00 -1.757844016546124166e+01 -8.937446678776696241e-02
2.231069677625164616e+00 -1.753220118266405692e+01 -8.757058942438497584e-02
2.232178559174679666e+00 -1.750195457728145954e+01 -8.520118670308232667e-02
2.233287440724195605e+00 -1.748822712773589316e+01 -8.227997502546410824e-02
2.234396322273710656e+00 -1.749168162919447411e+01 -7.882381952530616298e-02
2.235505203823226594e+00 -1.751313356462169324e+01 -7.485298584441976710e-02
2.236614085372741645e+00 -1.755357002865785887e+01 -7.039142899006772813e-02
2.237722966922257584e+00 -1.761417173771459588e+01 -6.546710832178377626e-02
2.238831848471772634e+00 -1.769633935818842829e+01 -6.011231637201132350e-02
2.239940730021288573e+00 -1.780172589249127668e+01 -5.436400892845809352e-02
2.241049611570803624e+00 -1.793227752416269283e+01 -4.826412462944977555e-02
2.242158493120319562e+00 -1.809028621253092339e+01 -4.185988418375263809e-02
2.243267374669834613e+00 -1.827845856561093640e+01 -3.520406206003535293e-02
2.244376256219350552e+00 -1.850000730651252212e+01 -2.835522685387543637e-02
2.245485137768865602e+00 -1.875877431413912433e+01 -2.137795021665332348e-02
2.246594019318381097e+00 -1.905939832169548254e+01 -1.434298786980512351e-02
2.247702900867896592e+00 -1.940754686383675676e+01 -7.327439465243642050e-03
2.248811782417412086e+00 -1.981024270453014680e+01 -4.148965484738357861e-04
2.249920663966927581e+00 -2.027633295935201474e+01 6.304410653788758249e-03
2.251029545516443076e+00 -2.081718064703215987e+01 1.273345667286028896e-02
2.252138427065958570e+00 -2.144771603735529197e+01 1.876824463496637452e-02
2.253247308615474065e+00 -2.218809584975269900e+01 2.429760312846634268e-02
2.254356190164989560e+00 -2.306644369104677850e+01 2.920295241808008174e-02
2.255465071714505054e+00 -2.412363704760053906e+01 3.335804100019498786e-02
2.256573953264020549e+00 -2.542227524510646930e+01 3.662865884289003005e-02
2.257682834813536044e+00 -2.706504640156341068e+01 3.887233928532238258e-02
2.258791716363051538e+00 -2.923694020249618575e+01 3.993806705373414284e-02
2.259900597912567033e+00 -3.231719181213905046e+01 3.966601475085286543e-02
2.261009479462082528e+00 -3.719088996921014711e+01 3.788733408565737870e-02
2.262118361011598022e+00 -4.285567151922440132e+01 3.442403068799177596e-02
2.263227242561113517e+00 -3.657465033163689583e+01 2.908895234283693024e-02
2.264336124110629012e+00 -3.124297907232398330e+01 2.168591974037982484e-02
2.265445005660144506e+00 -2.768342896878105819e+01 1.201002634917282957e-02
2.266553887209660001e+00 -2.502412824952247661e+01 -1.518701148081137752e-04
2.267662768759175496e+00 -2.289159554084493209e+01 -1.502044771282310884e-02
2.268771650308690990e+00 -2.110342147094403487e+01 -3.282300156686780712e-02
2.269880531858206485e+00 -1.955836237937387523e+01 -5.379230357409523627e-02
2.270989413407721980e+00 -1.819478705883424396e+01 -7.816524544159900167e-02
2.272098294957237918e+00 -1.697255449588636367e+01 -1.061812775386118401e-01
2.273207176506752969e+00 -1.586414891985814712e+01 -1.380806631670240259e-01
2.274316058056268908e+00 -1.484994042450247775e+01 -1.741025741188328424e-01
2.275424939605783958e+00 -1.391546782183561426e+01 -2.144830585646837484e-01
2.276533821155299453e+00 -1.304979088379216101e+01 -2.594529162377132159e-01
2.277642702704814948e+00 -1.224444404476764703e+01 -3.092355184733253104e-01
2.278751584254330442e+00 -1.149274608946959475e+01 -3.640446119570093231e-01
2.279860465803845937e+00 -1.078932977730019971e+01 -4.240821451176350898e-01
2.280969347353361432e+00 -1.012981241923611364e+01 -4.895361551358681229e-01
2.282078228902876926e+00 -9.510559692471739268e+00 -5.605787517111768814e-01
2.283187110452392421e+00 -8.928512857526266444e+00 -6.373642312524224751e-01
2.284295992001907916e+00 -8.381060151544000192e+00 -7.200273522315537855e-01
2.285404873551423410e+00 -7.865939635139826969e+00 -8.086817992469785832e-01
2.286513755100938905e+00 -7.381164874264941389e+00 -9.034188600288115545e-01
2.287622636650454400e+00 -6.924967496607284723e+00 -1.004306336282326129e+00
2.288731518199969894e+00 -6.495752424215051057e+00 -1.111387705961340400e+00
2.289840399749485389e+00 -6.092062777073341096e+00 -1.224681551292517989e+00
2.290949281299000884e+00 -5.712552265317539124e+00 -1.344181263597780118e+00
2.292058162848516378e+00 -5.355963464712166555e+00 -1.469855032611125267e+00
2.293167044398031873e+00 -5.021110779944598868e+00 -1.601646124463606657e+00
2.294275925947547368e+00 -4.706867194435716328e+00 -1.739473448714741632e+00
2.295384807497062862e+00 -4.412154117637985706e+00 -1.883232410644861909e+00
2.296493689046578357e+00 -4.135933794002459862e+00 -2.032796040423720196e+00
2.297602570596093852e+00 -3.877203847656699232e+00 -2.188016385708520861e+00
2.298711452145609346e+00 -3.634993614444329779e+00 -2.348726148730453378e+00
2.299820333695124841e+00 -3.408361966448291813e+00 -2.514740543100994152e+00
2.300929215244640336e+00 -3.196396369650152280e+00 -2.685859339583021033e+00
2.302038096794155386e+00 -2.998212937945358814e+00 -2.861869064178432343e+00
2.303146978343671325e+00 -2.812957260533655468e+00 -3.042545306403826366e+00
2.304255859893186376e+00 -2.639805788404838705e+00 -3.227655090934598014e+00
2.305364741442702314e+00 -2.477967572493160908e+00 -3.416959262296876076e+00
2.306473622992217365e+00 -2.326686153919820921e+00 -3.610214830376987205e+00
2.307582504541733304e+00 -2.185241417934582042e+00 -3.807177224553093708e+00
2.308691386091248354e+00 -2.052951239460002686e+00 -4.007602406504132908e+00
2.309800267640764293e+00 -1.929172770566804029e+00 -4.211248796360410829e+00
2.310909149190279344e+00 -1.813303248979833970e+00 -4.417878973812262799e+00
2.312018030739795282e+00 -1.704780241193601498e+00 -4.627261124889972876e+00
2.313126912289310333e+00 -1.603081272514769839e+00 -4.839170215982679046e+00
2.314235793838826272e+00 -1.507722837226184387e+00 -5.053388888713597815e+00
2.315344675388341322e+00 -1.418258822501324179e+00 -5.269708081824741264e+00
2.316453556937857261e+00 -1.334278416928166511e+00 -5.487927398443542160e+00
2.317562438487372312e+00 -1.255403605879818141e+00 -5.707855248169134477e+00
2.318671320036888250e+00 -1.181286379254410823e+00 -5.929308802529992484e+00
2.319780201586403301e+00 -1.111605790693427132e+00 -6.152113808838587161e+00
2.320889083135919240e+00 -1.046065010469211076e+00 -6.376104310791552265e+00
2.321997964685434290e+00 -9.843885068647774128e-01 -6.601122324051090118e+00
2.323106846234950229e+00 -9.263194739481617201e-01 -6.827017511475867551e+00
2.324215727784465280e+00 -8.716175988010972375e-01 -7.053646895902373259e+00
2.325324609333981218e+00 -8.200572307015864260e-01 -7.280874638931491560e+00
2.326433490883496269e+00 -7.714259810591974631e-01 -7.508571902802056108e+00
2.327542372433012208e+00 -7.255237487925549900e-01 -7.736616800062369848e+00
2.328651253982527258e+00 -6.821621339949114349e-01 -7.964894423416439828e+00
2.329760135532043197e+00 -6.411641755697466971e-01 -8.193296936880063441e+00
2.330869017081558248e+00 -6.023643280134677314e-01 -8.421723700221830811e+00
2.331977898631073742e+00 -5.656085800787130635e-01 -8.650081392416847592e+00
2.333086780180589237e+00 -5.307546143922935444e-01 -8.878284097106337924e+00
2.334195661730104732e+00 -4.976719122189225963e-01 -9.106253314131480536e+00
2.335304543279620226e+00 -4.662417207219224369e-01 -9.333917866061776536e+00
2.336413424829135721e+00 -4.363568198779957941e-01 -9.561213676883118850e+00
2.337522306378651216e+00 -4.079210507212621128e-01 -9.788083410945770169e+00
2.338631187928166710e+00 -3.808485935215754070e-01 -1.001447597292391301e+01
2.339740069477682205e+00 -3.550630113915554942e-01 -1.024034588274852098e+01
2.340848951027197700e+00 -3.304960992819984122e-01 -1.046565255200158262e+01
2.341957832576713194e+00 -3.070865982701224128e-01 -1.069035949889210180e+01
2.343066714126228689e+00 -2.847788488424541908e-01 -1.091443354660592568e+01
2.344175595675744184e+00 -2.635214634995945993e-01 -1.113784405371258224e+01
2.345284477225259678e+00 -2.432660981103936804e-01 -1.136056222492931589e+01
2.346393358774775173e+00 -2.239663933436472631e-01 -1.158256054577164917e+01
2.347502240324290668e+00 -2.055771431492617318e-01 -1.180381237574452058e+01
2.348611121873806606e+00 -1.880537281046640863e-01 -1.202429172241381394e+01
2.349720003423321657e+00 -1.713518293081121857e-01 -1.224397320394371214e+01
2.350828884972837596e+00 -1.554274154113840234e-01 -1.246283219174395995e+01
2.351937766522352646e+00 -1.402369733867354917e-01 -1.268084510914799523e+01
2.353046648071868585e+00 -1.257379346175655777e-01 -1.289798984797421610e+01
2.354155529621383636e+00 -1.118892334907860553e-01 -1.311424625375094166e+01
2.355264411170899574e+00 -9.865192702267197578e-02 -1.332959662343016838e+01
2.356373292720414625e+00 -8.598980182109408621e-02 -1.354402615736235482e+01
2.357482174269930564e+00 -7.386989895319022448e-02 -1.375752331051634059e+01
2.358591055819445614e+00 -6.226289755196409703e-02 -1.397007999629405184e+01
2.359699937368961553e+00 -5.114331323371672927e-02 -1.418169160920619376e+01
2.360808818918476604e+00 -4.048948615386901290e-02 -1.439235684909590596e+01
2.361917700467992098e+00 -3.028335404953051702e-02 -1.460207734810522062e+01
2.363026582017507593e+00 -2.051002602127151297e-02 -1.481085712051424608e+01
2.364135463567023088e+00 -1.115719125656333861e-02 -1.501870187319742911e+01
2.365244345116538582e+00 -2.214411773085624494e-03 -1.522561822905574758e+01
2.366353226666054077e+00 6.327641697101546794e-03 -1.543161292595744882e+01
2.367462108215569572e+00 1.447794714252710266e-02 -1.563669205838454346e+01
2.368570989765085066e+00 2.224581995156145117e-02 -1.584086042755074430e+01
2.369679871314600561e+00 2.964147783767063712e-02 -1.604412105818579093e+01
2.370788752864116056e+00 3.667643892959126378e-02 -1.624647492698776574e+01
2.371897634413631550e+00 4.336372552430090010e-02 -1.644792092996746646e+01
2.373006515963147045e+00 4.971786376330552398e-02 -1.664845609503605317e+01
2.374115397512662540e+00 5.575468780443884609e-02 -1.684807602403202509e+01
2.375224279062178034e+00 6.149097427032518270e-02 -1.704677552693821241e+01
2.376333160611693529e+00 6.694394733943427600e-02 -1.724454939230572137e+01
2.377442042161209024e+00 7.213070554035737325e-02 -1.744139322370766010e+01
2.378550923710724518e+00 7.706762721429001595e-02 -1.763730426387329331e+01
2.379659805260240013e+00 8.176981226450899531e-02 -1.783228212698386628e+01
2.380768686809755508e+00 8.625061323237738498e-02 -1.802632936580779344e+01
2.381877568359271002e+00 9.052129941912893940e-02 -1.821945181359536292e+01
2.382986449908786497e+00 9.459088463086907927e-02 -1.841165865993730577e+01
2.384095331458301992e+00 9.846613341891485849e-02 -1.860296224350103245e+01
2.385204213007817486e+00 1.021517438989916066e-01 -1.879337757059493441e+01
2.386313094557332981e+00 1.056506889191521359e-01 -1.898292159449093219e+01
2.387421976106848032e+00 1.089646829992891447e-01 -1.917161231390882747e+01
2.388530857656363970e+00 1.120947313688507030e-01 -1.935946776776128431e+01
2.389639739205879021e+00 1.150417105448864469e-01 -1.954650501529424034e+01
2.390748620755394960e+00 1.178069277745603938e-01 -1.973273919483802885e+01
2.391857502304910010e+00 1.203926094209184228e-01 -1.991818274991899784e+01
2.392966383854425949e+00 1.228022756570931184e-01 -2.010284489865175317e+01
2.394075265403941000e+00 1.250409699056940771e-01 -2.028673140208794479e+01
2.395184146953456938e+00 1.271153252425761271e-01 -2.046984466118504287e+01
2.396293028502971989e+00 1.290334651765693008e-01 -2.065218414248983692e+01
2.397401910052487928e+00 1.308047514146284396e-01 -2.083374710211321457e+01
2.398510791602002978e+00 1.324394050410241386e-01 -2.101452954888399915e+01
2.399619673151518917e+00 1.339480387378961801e-01 -2.119452736342864085e+01
2.400728554701033968e+00 1.353411452654282032e-01 -2.137373747273905877e+01
2.401837436250549906e+00 1.366285907509285358e-01 -2.155215897142154802e+01
2.402946317800064957e+00 1.378191601533635124e-01 -2.172979408237739563e+01
2.404055199349580896e+00 1.389201967335256804e-01 -2.190664886136158174e+01
2.405164080899095946e+00 1.399373680324507152e-01 -2.208273357095019662e+01
2.406272962448611885e+00 1.408745786494288166e-01 -2.225806267823022466e+01
2.407381843998126936e+00 1.417340361842635288e-01 -2.243265446451237466e+01
2.408490725547642874e+00 1.425164623818958309e-01 -2.260653027147849770e+01
2.409599607097157925e+00 1.432214281287095270e-01 -2.277971344302989110e+01
2.410708488646673864e+00 1.438477797320518725e-01 -2.295222805236386776e+01
2.411817370196188914e+00 1.443941158792661772e-01 -2.312409752649647032e+01
2.412926251745704853e+00 1.448592705208981701e-01 -2.329534329325340991e+01
2.414035133295219904e+00 1.452427569813923569e-01 -2.346598357723401307e+01
2.415144014844735842e+00 1.455451328025477720e-01 -2.363603246100709043e+01
2.416252896394250893e+00 1.457682527201542289e-01 -2.380549930647001844e+01
2.417361777943766388e+00 1.459153879811321830e-01 -2.397438860056907828e+01
2.418470659493281882e+00 1.459912028899282288e-01 -2.414270025198824143e+01
2.419579541042797377e+00 1.460015928350555381e-01 -2.431043032421006700e+01
2.420688422592312872e+00 1.459534008501509050e-01 -2.447757214919620949e+01
2.421797304141828366e+00 1.458540408324815185e-01 -2.464411772862696992e+01
2.422906185691344305e+00 1.457110638744555375e-01 -2.481005929977020230e+01
2.424015067240859356e+00 1.455317090156086901e-01 -2.497539092368750957e+01
2.425123948790375294e+00 1.453224806795995749e-01 -2.514010994684761613e+01
2.426232830339890345e+00 1.450887920714554191e-01 -2.530421819441134090e+01
2.427341711889406284e+00 1.448347071899329652e-01 -2.546772277431045595e+01
2.428450593438921334e+00 1.445628045130756267e-01 -2.563063640425177070e+01
2.429559474988437273e+00 1.442741737682250447e-01 -2.579297721617390948e+01
2.430668356537952324e+00 1.439685446136879376e-01 -2.595476804068704624e+01
2.431777238087468263e+00 1.436445337292045488e-01 -2.611603522317708226e+01
2.432886119636983313e+00 1.432999858884814182e-01 -2.627680706887845830e+01
2.433995001186499252e+00 1.429323760796271936e-01 -2.643711205187376123e+01
2.435103882736014302e+00 1.425392344143924239e-01 -2.659697694891739772e+01
2.436212764285530241e+00 1.421185538849316088e-01 -2.675642507050671171e+01
2.437321645835045292e+00 1.416691430978527511e-01 -2.691547475735843875e+01
2.438430527384561231e+00 1.411908916998050045e-01 -2.707413829043200693e+01
2.439539408934076281e+00 1.406849247429952654e-01 -2.723242132834607077e+01
2.440648290483592220e+00 1.401536328923539410e-01 -2.739032294022957004e+01
2.441757172033107270e+00 1.396005771344495106e-01 -2.754783624858750102e+01
2.442866053582623209e+00 1.390302784049842755e-01 -2.770494964027946949e+01
2.443974935132138260e+00 1.384479132140226110e-01 -2.786164844927677819e+01
2.445083816681653754e+00 1.378589449329869765e-01 -2.801791696756404093e+01
2.446192698231169249e+00 1.372687261339896880e-01 -2.817374060505891009e+01
2.447301579780684744e+00 1.366821097299155963e-01 -2.832910799953261005e+01
2.448410461330200238e+00 1.361031054599598222e-01 -2.848401287575253704e+01
2.449519342879715733e+00 1.355346136428689785e-01 -2.863845547032546079e+01
2.450628224429231228e+00 1.349782605412325476e-01 -2.879244337407984489e+01
2.451737105978746722e+00 1.344343498828709238e-01 -2.894599169452121501e+01
2.452845987528262217e+00 1.339019340133114078e-01 -2.909912250251650079e+01
2.453954869077777712e+00 1.333789968622069444e-01 -2.925186359425453020e+01
2.455063750627293206e+00 1.328627304638042017e-01 -2.940424666533586162e+01
2.456172632176808701e+00 1.323498781547325642e-01 -2.955630505219258453e+01
2.457281513726324196e+00 1.318371115741459876e-01 -2.970807124116584319e+01
2.458390395275839690e+00 1.313214057481314478e-01 -2.985957437293536998e+01
2.459499276825355185e+00 1.308003770860346471e-01 -3.001083797669041786e+01
2.460608158374870680e+00 1.302725529610587463e-01 -3.016187815344184742e+01
2.461717039924386174e+00 1.297375482952109749e-01 -3.031270239213701956e+01
2.462825921473901669e+00 1.291961335561461754e-01 -3.046330914854281247e+01
2.463934803023417164e+00 1.286501889359554229e-01 -3.061368824960704416e+01
2.465043684572932658e+00 1.281025502368731694e-01 -3.076382211088610319e+01
2.466152566122448153e+00 1.275567621253866080e-01 -3.091368767817814955e+01
2.467261447671963648e+00 1.270167629917743901e-01 -3.106325893365990964e+01
2.468370329221479142e+00 1.264865318740849565e-01 -3.121250974834826053e+01
2.469479210770994637e+00 1.259697312099005984e-01 -3.136141682258850594e+01
2.470588092320510132e+00 1.254693792756748638e-01 -3.150996243912348760e+01
2.471696973870025626e+00 1.249875830772994856e-01 -3.165813676179677927e+01
2.472805855419540677e+00 1.245253564814491065e-01 -3.180593944737648471e+01
2.473914736969056616e+00 1.240825401119042409e-01 -3.195338039605417890e+01
2.475023618518571666e+00 1.236578297769512641e-01 -3.210047954304960882e+01
2.476132500068087605e+00 1.232489098806725941e-01 -3.224726568247245240e+01
2.477241381617602656e+00 1.228526783822922464e-01 -3.239377440675764319e+01
2.478350263167118595e+00 1.224655413388252845e-01 -3.254004533162589752e+01
2.479459144716633645e+00 1.220837486899744445e-01 -3.268611884908575860e+01
2.480568026266149584e+00 1.217037393045898586e-01 -3.283203270222774961e+01
2.481676907815664634e+00 1.213224627216122620e-01 -3.297781870027208839e+01
2.482785789365180573e+00 1.209376475100829157e-01 -3.312349988778941423e+01
2.483894670914695624e+00 1.205479914786409534e-01 -3.326908844816340149e+01
2.485003552464211563e+00 1.201532565569780747e-01 -3.341458456075223893e+01
2.486112434013726613e+00 1.197542603165868969e-01 -3.355997634868644042e+01
2.487221315563242552e+00 1.193527659207924280e-01 -3.370524095663341058e+01
2.488330197112757602e+00 1.189512818673710282e-01 -3.385034669341188618e+01
2.489439078662273541e+00 1.185527913120367205e-01 -3.399525607222172141e+01
2.490547960211788592e+00 1.181604372541203568e-01 -3.413992949086936335e+01
2.491656841761304531e+00 1.177771938291050785e-01 -3.428432922464485699e+01
2.492765723310819581e+00 1.174055550289576783e-01 -3.442842336302773987e+01
2.493874604860335520e+00 1.170472702782250629e-01 -3.457218931357584779e+01
2.494983486409850570e+00 1.167031516294651516e-01 -3.471561652461196701e+01
2.496092367959366509e+00 1.163729703660814907e-01 -3.485870814156290720e+01
2.497201249508881560e+00 1.160554521910783510e-01 -3.500148140520656881e+01
2.498310131058397499e+00 1.157483707661582234e-01 -3.514396671538828798e+01
2.499419012607912993e+00 1.154487300460213806e-01 -3.528620541007013856e+01
2.500527894157428044e+00 1.151530175132861322e-01 -3.542824643448652466e+01
2.501636775706943983e+00 1.148575038433507778e-01 -3.557014218625553070e+01
2.502745657256459033e+00 1.145585603244107520e-01 -3.571194390839213639e+01
2.503854538805974972e+00 1.142529639044295442e-01 -3.585369705467817170e+01
2.504963420355490022e+00 1.139381611465318939e-01 -3.599543706544604760e+01
2.506072301905005961e+00 1.136124664891869918e-01 -3.613718596483756329e+01
2.507181183454521012e+00 1.132751766152628042e-01 -3.627895012499573824e+01
2.508290065004036951e+00 1.129265908113117611e-01 -3.642071944363512159e+01
2.509398946553552001e+00 1.125679361697124042e-01 -3.656246805706093994e+01
2.510507828103067940e+00 1.122012054995365077e-01 -3.670415657117225550e+01
2.511616709652582990e+00 1.118289240174862309e-01 -3.684573565009647211e+01
2.512725591202098929e+00 1.114538675184295335e-01 -3.698715066850457589e+01
2.513834472751613980e+00 1.110787591611811509e-01 -3.712834702202741255e+01
2.514943354301129919e+00 1.107059738425232309e-01 -3.726927561216080420e+01
2.516052235850644969e+00 1.103372782116563006e-01 -3.740989798700699964e+01
2.517161117400160908e+00 1.099736308026770248e-01 -3.755019063303225835e+01
2.518269998949675958e+00 1.096150608869374959e-01 -3.769014797699895780e+01
2.519378880499191897e+00 1.092606370442088803e-01 -3.782978376734551773e+01
2.520487762048706948e+00 1.089085278538492185e-01 -3.796913065122800646e+01
2.521596643598222887e+00 1.085561483395389160e-01 -3.810823793337477383e+01
2.522705525147737937e+00 1.082003777002863015e-01 -3.824716767898836878e+01
2.523814406697253876e+00 1.078378271906136887e-01 -3.838598948731328164e+01
2.524923288246768927e+00 1.074651323994361418e-01 -3.852477439847004348e+01
2.526032169796284865e+00 1.070792420410325019e-01 -3.866358849010783416e+01
2.527141051345799916e+00 1.066776758975569034e-01 -3.880248676315008538e+01
2.528249932895315855e+00 1.062587276685140469e-01 -3.894150790325560507e+01
2.529358814444830905e+00 1.058215938744282020e-01 -3.908067043757254311e+01
2.530467695994346400e+00 1.053664171021014839e-01 -3.921997069039831274e+01
2.531576577543861895e+00 1.048942400797981539e-01 -3.935938278589632233e+01
2.532685459093377389e+00 1.044068755499645701e-01 -3.949886076344196084e+01
2.533794340642892884e+00 1.039067048623293632e-01 -3.963834267629380292e+01
2.534903222192408379e+00 1.033964248914935047e-01 -3.977775635350930372e+01
2.536012103741923873e+00 1.028787676661427342e-01 -3.991702633556786850e+01
2.537120985291439368e+00 1.023562195384103424e-01 -4.005608136289134080e+01
2.538229866840954863e+00 1.018307666021885244e-01 -4.019486171831454158e+01
2.539338748390470357e+00 1.013036904120295928e-01 -4.033332571076886808e+01
2.540447629939985852e+00 1.007754331256637825e-01 -4.047145464351513056e+01
2.541556511489501347e+00 1.002455444726909339e-01 -4.060925573453040727e+01
2.542665393039016841e+00 9.971271509075160799e-02 -4.074676263954606981e+01
2.543774274588532336e+00 9.917489252286741663e-02 -4.088403345281538037e+01
2.544883156138047831e+00 9.862946832585475776e-02 -4.102114630445978349e+01
2.545992037687563325e+00 9.807351804335859291e-02 -4.115819291091206367e+01
2.547100919237078820e+00 9.750407088033077874e-02 -4.129527064186956409e+01
2.548209800786594315e+00 9.691838323343431039e-02 -4.143247382219443864e+01
2.549318682336109809e+00 9.631419002466999613e-02 -4.156988507537527511e+01
2.550427563885625304e+00 9.568991005496688129e-02 -4.170756752857364802e+01
2.551536445435140799e+00 9.504478610902969415e-02 -4.184555863734320980e+01
2.552645326984656293e+00 9.437894685863522370e-02 -4.198386625653850501e+01
2.553754208534171788e+00 9.369338511880048737e-02 -4.212246739370557691e+01
2.554863090083687283e+00 9.298985499200873583e-02 -4.226130984724725437e+01
2.555971971633202333e+00 9.227069813060279069e-02 -4.240031667192108955e+01
2.557080853182718272e+00 9.153861602965197852e-02 -4.253939314921208137e+01
2.558189734732233322e+00 9.079641030317553430e-02 -4.267843569217688326e+01
2.559298616281749261e+00 9.004671582510234695e-02 -4.281734190671911477e+01
2.560407497831264312e+00 8.929175216345756894e-02 -4.295602088635880733e+01
2.561516379380780251e+00 8.853311686054871066e-02 -4.309440275456550751e+01
2.562625260930295301e+00 8.777164000176111702e-02 -4.323244650045937476e+01
2.563734142479811240e+00 8.700731357311662639e-02 -4.337014528364748145e+01
2.564843024029326291e+00 8.623930190799772300e-02 -4.350752860433865976e+01
2.565951905578842229e+00 8.546603175960748588e-02 -4.364466102615480025e+01
2.567060787128357280e+00 8.468535295323541268e-02 -4.378163747186634680e+01
2.568169668677873219e+00 8.389475389312855969e-02 -4.391857545117179029e+01
2.569278550227388269e+00 8.309161105628590227e-02 -4.405560488820299270e+01
2.570387431776904208e+00 8.227344848081524775e-02 -4.419285646225912956e+01
2.571496313326419259e+00 8.143818243516989797e-02 -4.433044953429892843e+01
2.572605194875935197e+00 8.058432800098756787e-02 -4.446848079013968658e+01
2.573714076425450248e+00 7.971114805408188730e-02 -4.460701468608107945e+01
2.574822957974966187e+00 7.881873071680643716e-02 -4.474607663980870598e+01
2.575931839524481681e+00 7.790798823764799597e-02 -4.488564968202712890e+01
2.577040721073997176e+00 7.698057777179516392e-02 -4.502567499017228414e+01
2.578149602623512671e+00 7.603875197156491350e-02 -4.516605638625112817e+01
2.579258484173028165e+00 7.508515394278375554e-02 -4.530666852072730677e+01
2.580367365722543660e+00 7.412257635535533795e-02 -4.544736811101304852e+01
2.581476247272059155e+00 7.315370782002240946e-02 -4.558800728685955761e+01
2.582585128821574649e+00 7.218089075154829337e-02 -4.572844784782521543e+01
2.583694010371090144e+00 7.120591373212181718e-02 -4.586857509066386740e+01
2.584802891920605639e+00 7.022985799248651628e-02 -4.600830984195770412e+01
2.585911773470120689e+00 6.925301237350507677e-02 -4.614761744746826366e+01
2.587020655019636628e+00 6.827486452785741511e-02 -4.628651272277225104e+01
2.588129536569151679e+00 6.729416880647429156e-02 -4.642506023988843822e+01
2.589238418118667617e+00 6.630908395089450680e-02 -4.656336977477388928e+01
2.590347299668182668e+00 6.531736708097123090e-02 -4.670158722132993034e+01
2.591456181217698607e+00 6.431660515849063620e-02 -4.683988173480520345e+01
2.592565062767213657e+00 6.330446162147444766e-02 -4.697843025077862933e+01
2.593673944316729596e+00 6.227891454472464505e-02 -4.711740079617780452e+01
2.594782825866244647e+00 6.123846360521885412e-02 -4.725693614255647645e+01
2.595891707415760585e+00 6.018228621578877724e-02 -4.739713934204434054e+01
2.597000588965275636e+00 5.911032813237192957e-02 -4.753806253988656039e+01
2.598109470514791575e+00 5.802332015842083524e-02 -4.767970019109935009e+01
2.599218352064306625e+00 5.692271965750179963e-02 -4.782198744470811391e+01
2.600327233613822564e+00 5.581058276416012154e-02 -4.796480402289941480e+01
2.601436115163337615e+00 5.468937977053985044e-02 -4.810798344203519861e+01
2.602544996712853553e+00 5.356177153757453457e-02 -4.825132692960054470e+01
2.603653878262368604e+00 5.243036842754181248e-02 -4.839462092288387396e+01
2.604762759811884543e+00 5.129749483766549156e-02 -4.853765663461827273e+01
2.605871641361399593e+00 5.016498178777960282e-02 -4.868024988434839884e+01
2.606980522910915532e+00 4.903400724517544690e-02 -4.882225926643687330e+01
2.608089404460430583e+00 4.790499922905634700e-02 -4.896360078948341510e+01
2.609198286009946521e+00 4.677761067518493993e-02 -4.910425739063665418e+01
2.610307167559461572e+00 4.565076814400977762e-02 -4.924428218711986460e+01
2.611416049108977511e+00 4.452278938711351497e-02 -4.938379493234290862e+01
2.612524930658492561e+00 4.339155822447437333e-02 -4.952297182672882059e+01
2.613633812208008500e+00 4.225473975591808456e-02 -4.966202951215399963e+01
2.614742693757523551e+00 4.111001514795670220e-02 -4.980120467339385470e+01
2.615851575307039045e+00 3.995531345673772328e-02 -4.994073111513669971e+01
2.616960456856554540e+00 3.878901832848186820e-02 -5.008081643850594133e+01
2.618069338406070035e+00 3.761012991452797327e-02 -5.022162049316477095e+01
2.619178219955585529e+00 3.641836669963811890e-02 -5.036323763954283095e+01
2.620287101505101024e+00 3.521419774587031259e-02 -5.050568454527073925e+01
2.621395983054616519e+00 3.399880254012270508e-02 -5.064889479174628661e+01
2.622504864604132013e+00 3.277396256113686290e-02 -5.079272101269502571e+01
2.623613746153647508e+00 3.154189519069718062e-02 -5.093694465771157098e+01
2.624722627703163003e+00 3.030504606482821786e-02 -5.108129280309196218e+01
2.625831509252678497e+00 2.906585987550925829e-02 -5.122546076033245299e+01
2.626940390802193992e+00 2.782655162364401982e-02 -5.136913861240368817e+01
2.628049272351709487e+00 2.658890020360392750e-02 -5.151203930496084382e+01
2.629158153901224981e+00 2.535408398706242780e-02 -5.165392560688309231e+01
2.630267035450740476e+00 2.412257398581621817e-02 -5.179463319867703319e+01
2.631375917000255971e+00 2.289409460735215146e-02 -5.193408739165710841e+01
2.632484798549771465e+00 2.166765551072571960e-02 -5.207231152876227043e+01
2.633593680099286960e+00 2.044165125142954897e-02 -5.220942592310119323e+01
2.634702561648802455e+00 1.921401892722442162e-02 -5.234563715960163677e+01
2.635811443198317949e+00 1.798243852254415714e-02 -5.248121859396167110e+01
2.636920324747833444e+00 1.674455662123905050e-02 -5.261648380065116726e+01
2.638029206297348939e+00 1.549821199611871314e-02 -5.275175543702967929e+01
2.639138087846864433e+00 1.424164148726145447e-02 -5.288733243289158281e+01
2.640246969396379928e+00 1.297364654937758696e-02 -5.302345855970160216e+01
2.641355850945894979e+00 1.169370468467689425e-02 -5.316029529860439595e+01
2.642464732495410917e+00 1.040201530748037853e-02 -5.329790155394827877e+01
2.643573614044925968e+00 9.099475895540238418e-03 -5.343622220066600903e+01
2.644682495594441907e+00 7.787590965456113977e-03 -5.357508675531272502e+01
2.645791377143956957e+00 6.468322826704007641e-03 -5.371421865715731059e+01
2.646900258693472896e+00 5.143898610045047511e-03 -5.385325476720563387e+01
2.648009140242987947e+00 3.816592203612750953e-03 -5.399177377452656401e+01
2.649118021792503885e+00 2.488502073722182947e-03 -5.412933129556768819e+01
2.650226903342019380e+00 1.161346276406973214e-03 -5.426549864567790138e+01
2.651335784891534875e+00 -1.637057463095946820e-04 -5.439990166122426984e+01
2.652444666441050369e+00 -1.486148575510077598e-03 -5.453225567290345310e+01
2.653553547990565864e+00 -2.806192528407687285e-03 -5.466239287415422154e+01
2.654662429540081359e+00 -4.124746911726629404e-03 -5.479027893760481049e+01
2.655771311089596853e+00 -5.443336628018867820e-03 -5.491601677296904427e+01
2.656880192639112348e+00 -6.763960327712344525e-03 -5.503983667174634320e+01
2.657989074188627843e+00 -8.088903874010816564e-03 -5.516207356095154068e+01
2.659097955738143337e+00 -9.420527122229280237e-03 -5.528313347756350993e+01
2.660206837287658832e+00 -1.076104451037235288e-02 -5.540345248825086344e+01
2.661315718837174327e+00 -1.211232048053584830e-02 -5.552345199010901666e+01
2.662424600386689821e+00 -1.347569925947349895e-02 -5.564349459486521710e+01
2.663533481936205316e+00 -1.485188517193071489e-02 -5.576384465384705180e+01
2.664642363485720811e+00 -1.624088476951145860e-02 -5.588463700416272673e+01
2.665751245035236305e+00 -1.764201610473041526e-02 -5.600585680119540655e+01
2.666860126584751800e+00 -1.905398403537314142e-02 -5.612733242576447878e+01
2.667969008134267295e+00 -2.047501412601622495e-02 -5.624874246336006678e+01
2.669077889683782789e+00 -2.190303212444789926e-02 -5.636963666929128181e+01
2.670186771233298284e+00 -2.333587166232625049e-02 -5.648946967351110970e+01
2.671295652782813335e+00 -2.477149017393208072e-02 -5.660764497961244501e+01
2.672404534332329273e+00 -2.620817229332466497e-02 -5.672356565718007460e+01
2.673513415881844324e+00 -2.764470124698503034e-02 -5.683668715285862305e+01
2.674622297431360263e+00 -2.908048187978782423e-02 -5.694656703065427905e+01
2.675731178980875313e+00 -3.051560363509554785e-02 -5.705290637319536273e+01
2.676840060530391252e+00 -3.195083760107943899e-02 -5.715557815271367303e+01
2.677948942079906303e+00 -3.338756807631614032e-02 -5.725463912135619893e+01
2.679057823629422241e+00 -3.482766538710110882e-02 -5.735032354338323302e+01
2.680166705178937292e+00 -3.627331230438509552e-02 -5.744301913992675424e+01
2.681275586728453231e+00 -3.772680082181462807e-02 -5.753322761725325307e+01
2.682384468277968281e+00 -3.919031884862207021e-02 -5.762151379471723800e+01
2.683493349827484220e+00 -4.066574728039699937e-02 -5.770844842472874348e+01
2.684602231376999271e+00 -4.215448685581644345e-02 -5.779455022433887734e+01
2.685711112926515209e+00 -4.365733129717676297e-02 -5.788023246714335102e+01
2.686819994476030260e+00 -4.517439875099112101e-02 -5.796575885258341998e+01
2.687928876025546199e+00 -4.670512792658183115e-02 -5.805121244105006184e+01
2.689037757575061249e+00 -4.824833911484389948e-02 -5.813648035309452666e+01
2.690146639124577188e+00 -4.980235405316237041e-02 -5.822125575647169171e+01
2.691255520674092239e+00 -5.136516297865700853e-02 -5.830505742433093985e+01
2.692364402223608177e+00 -5.293462271782261447e-02 -5.838726582793387365e+01
2.693473283773123228e+00 -5.450866672378956029e-02 -5.846717332535953915e+01
2.694582165322639167e+00 -5.608550687137692226e-02 -5.854404457595897782e+01
2.695691046872154217e+00 -5.766380765755362015e-02 -5.861718198482588349e+01
2.696799928421670156e+00 -5.924281614718933386e-02 -5.868598997883437818e+01
2.697908809971185207e+00 -6.082243529008614369e-02 -5.875003149117812029e+01
2.699017691520701145e+00 -6.240323370003519887e-02 -5.880907040209812919e+01
2.700126573070216196e+00 -6.398639110267922980e-02 -5.886309494125406161e+01
2.701235454619731691e+00 -6.557358483682582118e-02 -5.891231910470318667e+01
2.702344336169247185e+00 -6.716682843913346357e-02 -5.895716168397035517e+01
2.703453217718762680e+00 -6.876827791396114553e-02 -5.899820512229663194e+01
2.704562099268278175e+00 -7.038002435194744277e-02 -5.903613866235559016e+01
2.705670980817793669e+00 -7.200389282399252688e-02 -5.907169179351424759e+01
2.706779862367309164e+00 -7.364126682542189439e-02 -5.910556469168462002e+01
2.707888743916824659e+00 -7.529295504740673994e-02 -5.913836221431958506e+01
2.708997625466340153e+00 -7.695911315329825864e-02 -5.917053725389337160e+01
2.710106507015855648e+00 -7.863922793434362235e-02 -5.920234810905100886e+01
2.711215388565371143e+00 -8.033216522125352643e-02 -5.923383321864485396e+01
2.712324270114886637e+00 -8.203627681270436733e-02 -5.926480525270976329e+01
2.713433151664402132e+00 -8.374955603209748023e-02 -5.929486520357837520e+01
2.714542033213917627e+00 -8.546982688138154982e-02 -5.932343573988529073e+01
2.715650914763433121e+00 -8.719494856725815146e-02 -5.934981163062499832e+01
2.716759796312948616e+00 -8.892301573517795432e-02 -5.937322351611780391e+01
2.717868677862464111e+00 -9.065253519624236200e-02 -5.939290979196186271e+01
2.718977559411979605e+00 -9.238256222558494102e-02 -5.940819008601789619e+01
2.720086440961495100e+00 -9.411278342612779124e-02 -5.941853303361861549e+01
2.721195322511010595e+00 -9.584353830955293085e-02 -5.942361108279160931e+01
2.722304204060526089e+00 -9.757577764933733633e-02 -5.942333607653512217e+01
2.723413085610041584e+00 -9.931096273913256334e-02 -5.941787135110310913e+01
2.724521967159557079e+00 -1.010509153587643982e-01 -5.940761880531556471e+01
2.725630848709072573e+00 -1.027976329647316139e-01 -5.939318238650307080e+01
2.726739730258588512e+00 -1.045530869320065864e-01 -5.937531217631764235e+01
2.727848611808103563e+00 -1.063190232637276772e-01 -5.935483529096547528e+01
2.728957493357619501e+00 -1.080967849085019000e-01 -5.933258087665021208e+01
2.730066374907134552e+00 -1.098871727112864932e-01 -5.930930656365610787e+01
2.731175256456650047e+00 -1.116903582823292190e-01 -5.928563302342099917e+01
2.732284138006165541e+00 -1.135058570606349015e-01 -5.926199203803915339e+01
2.733393019555681036e+00 -1.153325640570687788e-01 -5.923859202309987637e+01
2.734501901105196531e+00 -1.171688487430249531e-01 -5.921540344136107592e+01
2.735610782654712025e+00 -1.190126998802218672e-01 -5.919216509127042514e+01
2.736719664204227520e+00 -1.208619063088831602e-01 -5.916841083844211369e+01
2.737828545753743015e+00 -1.227142562806707304e-01 -5.914351492234519014e+01
2.738937427303258509e+00 -1.245677361687069218e-01 -5.911675247786897103e+01
2.740046308852774004e+00 -1.264207094750449401e-01 -5.908737040620000869e+01
2.741155190402289499e+00 -1.282720589777584519e-01 -5.905466236865305518e+01
2.742264071951804993e+00 -1.301212784275820045e-01 -5.901804071957475628e+01
2.743372953501320488e+00 -1.319685050747081423e-01 -5.897709793839134562e+01
2.744481835050835983e+00 -1.338144900081139343e-01 -5.893165080220155971e+01
2.745590716600351477e+00 -1.356605092735916895e-01 -5.888176222686936256e+01
2.746699598149866972e+00 -1.375082244255431962e-01 -5.882773822815533293e+01
2.747808479699382467e+00 -1.393595060142285291e-01 -5.877010042392683431e+01
2.748917361248897961e+00 -1.412162370498361574e-01 -5.870953739469494792e+01
2.750026242798413456e+00 -1.430801153800269621e-01 -5.864684054427316084e+01
2.751135124347928951e+00 -1.449524739898798709e-01 -5.858283151557739643e+01
2.752244005897444445e+00 -1.468341364796705573e-01 -5.851828861466098886e+01
2.753352887446959940e+00 -1.487253215688857655e-01 -5.845387919860871762e+01
2.754461768996475435e+00 -1.506256057447475372e-01 -5.839010385343957665e+01
2.755570650545990929e+00 -1.525339475757349073e-01 -5.832725672419202567e+01
2.756679532095505980e+00 -1.544487712832817716e-01 -5.826540480097119001e+01
2.757788413645021919e+00 -1.563681014760461840e-01 -5.820438744613483095e+01
2.758897295194536969e+00 -1.582897360461232583e-01 -5.814383599884920528e+01
2.760006176744052908e+00 -1.602114405749416326e-01 -5.808321187998689794e+01
2.761115058293567959e+00 -1.621311455476255325e-01 -5.802186020560459667e+01
2.762223939843083897e+00 -1.640471274249532541e-01 -5.795907451911431707e+01
2.763332821392598948e+00 -1.659581561944276362e-01 -5.789416698246729709e+01
2.764441702942114887e+00 -1.678635952644849383e-01 -5.782653743050229878e+01
2.765550584491629937e+00 -1.697634441660464955e-01 -5.775573434458373612e+01
2.766659466041145876e+00 -1.716583200385101982e-01 -5.768150126300560743e+01
2.767768347590660927e+00 -1.735493797717414521e-01 -5.760380350985747810e+01
2.768877229140176865e+00 -1.754381903827171019e-01 -5.752283228798776804e+01
2.769986110689691916e+00 -1.773265601756267018e-01 -5.743898583871104790e+01
2.771094992239207855e+00 -1.792163469900124873e-01 -5.735283007709858794e+01
2.772203873788722905e+00 -1.811092620231473382e-01 -5.726504340738866006e+01
2.773312755338238844e+00 -1.830066881139624235e-01 -5.717635195885631560e+01
2.774421636887753895e+00 -1.849095299604734954e-01 -5.708746210348741101e+01
2.775530518437269833e+00 -1.868181106508627620e-01 -5.699899687365291356e+01
2.776639399986784884e+00 -1.887321244191858816e-01 -5.691144199190333097e+01
2.777748281536300823e+00 -1.906506501212804350e-01 -5.682510591777850095e+01
2.778857163085815873e+00 -1.925722240852875133e-01 -5.674009684425814726e+01
2.779966044635331812e+00 -1.944949652846728605e-01 -5.665631809617984516e+01
2.781074926184846863e+00 -1.964167407573727542e-01 -5.657348196165823850e+01
2.782183807734362802e+00 -1.983353553338053632e-01 -5.649114062825117344e+01
2.783292689283877852e+00 -2.002487474103246123e-01 -5.640873158422094491e+01
2.784401570833393791e+00 -2.021551719352390197e-01 -5.632563359958032834e+01
2.785510452382908841e+00 -2.040533530181130872e-01 -5.624122830522395589e+01
2.786619333932424336e+00 -2.059425915083309688e-01 -5.615496159503195628e+01
2.787728215481939831e+00 -2.078228172341378410e-01 -5.606639877817704587e+01
2.788837097031455325e+00 -2.096945809284682660e-01 -5.597526777786626440e+01
2.789945978580970820e+00 -2.115589866786354301e-01 -5.588148578506051933e+01
2.791054860130486315e+00 -2.134175714621355247e-01 -5.578516655829557180e+01
2.792163741680001809e+00 -2.152721434187502836e-01 -5.568660778066301731e+01
2.793272623229517304e+00 -2.171245944700159192e-01 -5.558626019367687121e+01
2.794381504779032799e+00 -2.189767053506734562e-01 -5.548468225022094202e+01
2.795490386328548293e+00 -2.208299618295532507e-01 -5.538248546222132518e+01
2.796599267878063788e+00 -2.226853998023536618e-01 -5.528027630429045303e+01
2.797708149427579283e+00 -2.245434941456135314e-01 -5.517860047726259864e+01
2.798817030977094777e+00 -2.264041019983034919e-01 -5.507789467103073378e+01


==> Dats/Hong2G/Spars_0125.txt <==
1.199923707060181588e+00 1.697670237275807903e-01 -5.232409015073659475e+01
1.201033719740163264e+00 1.694749098071214322e-01 -5.230367635738807763e+01
1.202143732420144939e+00 1.691804154514217062e-01 -5.228317046006723956e+01
1.203253745100126615e+00 1.688835048363599434e-01 -5.226248056327175817e+01
1.204363757780108291e+00 1.685842473023128618e-01 -5.224151616254320629e+01
1.205473770460089966e+00 1.682828141505388064e-01 -5.222019651242032978e+01
1.206583783140071642e+00 1.679794656600098746e-01 -5.219845804952144164e+01
1.207693795820053317e+00 1.676745295543126679e-01 -5.217626015621913638e+01
1.208803808500034993e+00 1.673683729675764509e-01 -5.215358870974903027e+01
1.209913821180016447e+00 1.670613705833794149e-01 -5.213045707810923801e+01
1.211023833859998122e+00 1.667538719893394972e-01 -5.210690447551166926e+01
1.212133846539980020e+00 1.664461713696384626e-01 -5.208299185009412469e+01
1.213243859219961696e+00 1.661384824373094982e-01 -5.205879571721334287e+01
1.214353871899943371e+00 1.658309210105461950e-01 -5.203440054802464232e+01
1.215463884579925047e+00 1.655234969088909269e-01 -5.200989045580310233e+01
1.216573897259906500e+00 1.652161159552322234e-01 -5.198534098022145145e+01
1.217683909939888176e+00 1.649085919033671521e-01 -5.196081174964338345e+01
1.218793922619869852e+00 1.646006671613022276e-01 -5.193634070839789274e+01
1.219903935299851749e+00 1.642920403371279647e-01 -5.191194044129403551e+01
1.221013947979833425e+00 1.639823979793236519e-01 -5.188759692710621607e+01
1.222123960659814879e+00 1.636714474789598417e-01 -5.186327082495846241e+01
1.223233973339796554e+00 1.633589479865646676e-01 -5.183890116220555910e+01
1.224343986019778230e+00 1.630447363825502094e-01 -5.181441106941291963e+01
1.225453998699759905e+00 1.627287458098605477e-01 -5.178971501664307198e+01
1.226564011379741581e+00 1.624110149861765218e-01 -5.176472686262415834e+01
1.227674024059723479e+00 1.620916873927433222e-01 -5.173936794870811440e+01
1.228784036739704932e+00 1.617710004043074745e-01 -5.171357446216955367e+01
1.229894049419686608e+00 1.614492653870808481e-01 -5.168730336124423275e+01
1.231004062099668284e+00 1.611268406567308853e-01 -5.166053629266119174e+01
1.232114074779649959e+00 1.608040998740993821e-01 -5.163328112872087416e+01
1.233224087459631635e+00 1.604813988959444271e-01 -5.160557098547150900e+01
1.234334100139613311e+00 1.601590442496500233e-01 -5.157746083152181882e+01
1.235444112819594764e+00 1.598372662497254959e-01 -5.154902203248924764e+01
1.236554125499576662e+00 1.595161993333329697e-01 -5.152033537402270724e+01
1.237664138179558337e+00 1.591958715052728124e-01 -5.149148324729875270e+01
1.238774150859540013e+00 1.588762039129998083e-01 -5.146254175219178251e+01
1.239884163539521689e+00 1.585570206049177477e-01 -5.143357347039614780e+01
1.240994176219503142e+00 1.582380675508159862e-01 -5.140462158666839088e+01
1.242104188899484818e+00 1.579190391158338258e-01 -5.137570590091969081e+01
1.243214201579466494e+00 1.575996094645615575e-01 -5.134682109113846593e+01
1.244324214259448391e+00 1.572794658967230641e-01 -5.131793737454196958e+01
1.245434226939430067e+00 1.569583409276036068e-01 -5.128900349074061182e+01
1.246544239619411742e+00 1.566360400426839994e-01 -5.125995171509980253e+01
1.247654252299393196e+00 1.563124624658822071e-01 -5.123070442138720182e+01
1.248764264979374872e+00 1.559876129456281291e-01 -5.120118156713179758e+01
1.249874277659356547e+00 1.556616034198208820e-01 -5.117130838670395576e+01
1.250984290339338223e+00 1.553346443872661020e-01 -5.114102255581229173e+01
1.252094303019320121e+00 1.550070267974409388e-01 -5.111028014055256108e+01
1.253204315699301796e+00 1.546790961783915119e-01 -5.107905976150632910e+01
1.254314328379283250e+00 1.543512214673562755e-01 -5.104736457787563353e+01
1.255424341059264925e+00 1.540237615183309428e-01 -5.101522191127530448e+01
1.256534353739246601e+00 1.536970324874004645e-01 -5.098268056100381784e+01
1.257644366419228277e+00 1.533712792163991756e-01 -5.094980608814650935e+01
1.258754379099209952e+00 1.530466533576283206e-01 -5.091667454093919076e+01
1.259864391779191406e+00 1.527232003409499383e-01 -5.088336523900898101e+01
1.260974404459173304e+00 1.524008564414323363e-01 -5.084995331595293777e+01
1.262084417139154979e+00 1.520794562413753659e-01 -5.081650273235617732e+01
1.263194429819136655e+00 1.517587497865455493e-01 -5.078306041603269705e+01
1.264304442499118331e+00 1.514384278082492041e-01 -5.074965207092969166e+01
1.265414455179100006e+00 1.511181526093788308e-01 -5.071628003318998168e+01
1.266524467859081460e+00 1.507975916678032102e-01 -5.068292335831241502e+01
1.267634480539063135e+00 1.504764507465548573e-01 -5.064954011452301330e+01
1.268744493219045033e+00 1.501545033439329602e-01 -5.061607165266523367e+01
1.269854505899026709e+00 1.498316136619983752e-01 -5.058244843942645019e+01
1.270964518579008384e+00 1.495077508886372697e-01 -5.054859689502215048e+01
1.272074531258990060e+00 1.491829934158129256e-01 -5.051444658179370606e+01
1.273184543938971514e+00 1.488575225775246313e-01 -5.047993705665975028e+01
1.274294556618953189e+00 1.485316064923354329e-01 -5.044502373235768289e+01
1.275404569298934865e+00 1.482055755424052379e-01 -5.040968218846263937e+01
1.276514581978916540e+00 1.478797918229615982e-01 -5.037391052471179620e+01
1.277624594658898438e+00 1.475546154757650108e-01 -5.033772954159134372e+01
1.278734607338880114e+00 1.472303711220991906e-01 -5.030118074649205084e+01
1.279844620018861567e+00 1.469073176057854035e-01 -5.026432239594919338e+01
1.280954632698843243e+00 1.465856239446627629e-01 -5.022722397321759047e+01
1.282064645378824919e+00 1.462653537989168639e-01 -5.018995964680758703e+01
1.283174658058806594e+00 1.459464599536817730e-01 -5.015260134581101426e+01
1.284284670738788270e+00 1.456287893572971170e-01 -5.011521211472967963e+01
1.285394683418769946e+00 1.453120982480576862e-01 -5.007784037374773334e+01
1.286504696098751621e+00 1.449960759368732199e-01 -5.004051561579770890e+01
1.287614708778733297e+00 1.446803749834360275e-01 -5.000324593008144092e+01
1.288724721458714972e+00 1.443646448892649536e-01 -4.996601756694005303e+01
1.289834734138696648e+00 1.440485660909152643e-01 -4.992879656725413184e+01
1.290944746818678324e+00 1.437318810035385086e-01 -4.989153228764326542e+01
1.292054759498659777e+00 1.434144191428471105e-01 -4.985416247717238747e+01
1.293164772178641453e+00 1.430961139155671469e-01 -4.981661941739351107e+01
1.294274784858623351e+00 1.427770094617870078e-01 -4.977883653855070634e+01
1.295384797538605026e+00 1.424572568816573348e-01 -4.974075488037154713e+01
1.296494810218586702e+00 1.421371001922888955e-01 -4.970232878135771415e+01
1.297604822898568377e+00 1.418168533436437173e-01 -4.966353025562674617e+01
1.298714835578549831e+00 1.414968704782315068e-01 -4.962435164465452431e+01
1.299824848258531507e+00 1.411775122688674888e-01 -4.958480630048264004e+01
1.300934860938513182e+00 1.408591115473099564e-01 -4.954492724992892505e+01
1.302044873618495080e+00 1.405419415093689117e-01 -4.950476398612367745e+01
1.303154886298476756e+00 1.402261895400556124e-01 -4.946437771382964854e+01
1.304264898978458209e+00 1.399119391696969084e-01 -4.942383552033842875e+01
1.305374911658439885e+00 1.395991618978005000e-01 -4.938320404032450028e+01
1.306484924338421560e+00 1.392877196806593387e-01 -4.934254322276019877e+01
1.307594937018403236e+00 1.389773778601327836e-01 -4.930190078882124283e+01
1.308704949698384912e+00 1.386678273124142824e-01 -4.926130789572623314e+01
1.309814962378366809e+00 1.383587137126505717e-01 -4.922077640110302355e+01
1.310924975058348263e+00 1.380496711278422772e-01 -4.918029796831676492e+01
1.312034987738329939e+00 1.377403567328949197e-01 -4.913984507938609170e+01
1.313145000418311614e+00 1.374304833330478870e-01 -4.909937384439120933e+01
1.314255013098293290e+00 1.371198465807862699e-01 -4.905882832977984265e+01
1.315365025778274966e+00 1.368083442782388193e-01 -4.901814598757648866e+01
1.316475038458256641e+00 1.364959859087460092e-01 -4.897726366549451882e+01
1.317585051138238095e+00 1.361828914726047057e-01 -4.893612362440781283e+01
1.318695063818219992e+00 1.358692797226749571e-01 -4.889467899012124974e+01
1.319805076498201668e+00 1.355554469089524927e-01 -4.885289812198169557e+01
1.320915089178183344e+00 1.352417380496245825e-01 -4.881076748686282940e+01
1.322025101858165019e+00 1.349285134636254435e-01 -4.876829277355540881e+01
1.323135114538146473e+00 1.346161137562613130e-01 -4.872549815487334968e+01
1.324245127218128149e+00 1.343048266024088888e-01 -4.868242378527263270e+01
1.325355139898109824e+00 1.339948585045984963e-01 -4.863912179176263351e+01
1.326465152578091722e+00 1.336863142328509890e-01 -4.859565115824240422e+01
1.327575165258073397e+00 1.333791859225375298e-01 -4.855207200424209901e+01
1.328685177938055073e+00 1.330733528866570037e-01 -4.850843980948177858e+01
1.329795190618036527e+00 1.327685921760901055e-01 -4.846480013236614326e+01
1.330905203298018202e+00 1.324645988944034847e-01 -4.842118431556838232e+01
1.332015215977999878e+00 1.321610143398837534e-01 -4.837760657207190462e+01
1.333125228657981554e+00 1.318574592965915115e-01 -4.833406271084701444e+01
1.334235241337963451e+00 1.315535693006165685e-01 -4.829053060560181621e+01
1.335345254017945127e+00 1.312490285138128709e-01 -4.824697234679735658e+01
1.336455266697926580e+00 1.309435989661630606e-01 -4.820333786084062666e+01
1.337565279377908256e+00 1.306371423651444541e-01 -4.815956964455588007e+01
1.338675292057889932e+00 1.303296323769989329e-01 -4.811560816006316088e+01
1.339785304737871607e+00 1.300211561916836400e-01 -4.807139737447279515e+01
1.340895317417853283e+00 1.297119052056014965e-01 -4.802688991674656194e+01
1.342005330097834737e+00 1.294021556954965402e-01 -4.798205136236273205e+01
1.343115342777816634e+00 1.290922413143285041e-01 -4.793686324219778783e+01
1.344225355457798310e+00 1.287825200242461166e-01 -4.789132449720294460e+01
1.345335368137779986e+00 1.284733386170231473e-01 -4.784545125270270205e+01
1.346445380817761661e+00 1.281649982079183514e-01 -4.779927494998172222e+01
1.347555393497743337e+00 1.278577240008857696e-01 -4.775283903144979547e+01
1.348665406177724790e+00 1.275516422203262501e-01 -4.770619451297250180e+01
1.349775418857706466e+00 1.272467664241312413e-01 -4.765939487954198484e+01
1.350885431537688364e+00 1.269429945198016219e-01 -4.761249079881484647e+01
1.351995444217670039e+00 1.266401167849861009e-01 -4.756552515691002014e+01
1.353105456897651715e+00 1.263378341426545370e-01 -4.751852888263039176e+01
1.354215469577633391e+00 1.260357849603860880e-01 -4.747151794517004930e+01
1.355325482257614844e+00 1.257335778262009263e-01 -4.742449179504333046e+01
1.356435494937596520e+00 1.254308271786375717e-01 -4.737743337974200841e+01
1.357545507617578195e+00 1.251271883914719940e-01 -4.733031071722915328e+01
1.358655520297559871e+00 1.248223889602085995e-01 -4.728307986506418814e+01
1.359765532977541769e+00 1.245162528052121964e-01 -4.723568899352698480e+01
1.360875545657523222e+00 1.242087153586582671e-01 -4.718808316917971979e+01
1.361985558337504898e+00 1.238998279795492652e-01 -4.714020939019863476e+01
1.363095571017486574e+00 1.235897512577645851e-01 -4.709202139297683232e+01
1.364205583697468249e+00 1.232787378284778829e-01 -4.704348377350169130e+01
1.365315596377449925e+00 1.229671063209952231e-01 -4.699457503502343769e+01
1.366425609057431600e+00 1.226552089156412867e-01 -4.694528927932936568e+01
1.367535621737413276e+00 1.223433955960068903e-01 -4.689563639207847245e+01
1.368645634417394952e+00 1.220319785052969425e-01 -4.684564071974887156e+01
1.369755647097376627e+00 1.217211998103133602e-01 -4.679533838172631022e+01
1.370865659777358303e+00 1.214112061476846499e-01 -4.674477349118823355e+01
1.371975672457339979e+00 1.211020321029478847e-01 -4.669399365976276783e+01
1.373085685137321654e+00 1.207935943145307389e-01 -4.664304522413176812e+01
1.374195697817303108e+00 1.204856967823601521e-01 -4.659196865250607544e+01
1.375305710497284784e+00 1.201780468919683431e-01 -4.654079456467669473e+01
1.376415723177266681e+00 1.198702806403909166e-01 -4.648954073470567039e+01
1.377525735857248357e+00 1.195619946696747649e-01 -4.643821034750042998e+01
1.378635748537230032e+00 1.192527820594289079e-01 -4.638679165920881076e+01
1.379745761217211708e+00 1.189422684666184005e-01 -4.633525907812945377e+01
1.380855773897193162e+00 1.186301451619128644e-01 -4.628357554956917852e+01
1.381965786577174837e+00 1.183161958031138938e-01 -4.623169600686168224e+01
1.383075799257156513e+00 1.180003143787994035e-01 -4.617957155225867183e+01
1.384185811937138411e+00 1.176825125943748024e-01 -4.612715396476023955e+01
1.385295824617120086e+00 1.173629159775526343e-01 -4.607440010339871606e+01
1.386405837297101540e+00 1.170417490559804014e-01 -4.602127578711563416e+01
1.387515849977083215e+00 1.167193110035761872e-01 -4.596775878525141934e+01
1.388625862657064891e+00 1.163959440639391468e-01 -4.591384064091982964e+01
1.389735875337046567e+00 1.160719977529214297e-01 -4.585952716454560374e+01
1.390845888017028242e+00 1.157477922500151080e-01 -4.580483756501302395e+01
1.391955900697010140e+00 1.154235844718256576e-01 -4.574980231798167551e+01
1.393065913376991594e+00 1.150995400703284932e-01 -4.569445999164152283e+01
1.394175926056973269e+00 1.147757140391464231e-01 -4.563885334746099431e+01
1.395285938736954945e+00 1.144520417932606560e-01 -4.558302509825512061e+01
1.396395951416936621e+00 1.141283415914236543e-01 -4.552701373248579841e+01
1.397505964096918296e+00 1.138043280892846315e-01 -4.547084980073020688e+01
1.398615976776899972e+00 1.134796357480614137e-01 -4.541455301000930689e+01
1.399725989456881425e+00 1.131538498813451504e-01 -4.535813039001726565e+01
1.400836002136863323e+00 1.128265423897675812e-01 -4.530157569051897326e+01
1.401946014816844999e+00 1.124973087810244299e-01 -4.524487005140258589e+01
1.403056027496826674e+00 1.121658029445812832e-01 -4.518798386686520985e+01
1.404166040176808350e+00 1.118317663590013417e-01 -4.513087965388871226e+01
1.405276052856789804e+00 1.114950489352266316e-01 -4.507351564240132547e+01
1.406386065536771479e+00 1.111556194929732982e-01 -4.501584973884939700e+01
1.407496078216753155e+00 1.108135648527372313e-01 -4.495784348235388705e+01
1.408606090896735052e+00 1.104690776106086042e-01 -4.489946561641809808e+01
1.409716103576716728e+00 1.101224337426651434e-01 -4.484069493909632342e+01
1.410826116256698404e+00 1.097739621582492775e-01 -4.478152216687212928e+01
1.411936128936679857e+00 1.094240090929836928e-01 -4.472195064511551976e+01
1.413046141616661533e+00 1.090729007300051401e-01 -4.466199585117126958e+01
1.414156154296643209e+00 1.087209076128417412e-01 -4.460168375332314383e+01
1.415266166976624884e+00 1.083682142486714489e-01 -4.454104819838070739e+01
1.416376179656606782e+00 1.080148968119426511e-01 -4.448012759151738038e+01
1.417486192336588458e+00 1.076609110900888927e-01 -4.441896119564467682e+01
1.418596205016569911e+00 1.073060918405580322e-01 -4.435758540844534537e+01
1.419706217696551587e+00 1.069501636410394863e-01 -4.429603037111913721e+01
1.420816230376533262e+00 1.065927622190865204e-01 -4.423431722526946430e+01
1.421926243056514938e+00 1.062334642458864775e-01 -4.417245626777008738e+01
1.423036255736496614e+00 1.058718227679184137e-01 -4.411044616474816848e+01
1.424146268416478067e+00 1.055074049078735254e-01 -4.404827428376550813e+01
1.425256281096459965e+00 1.051398282439710979e-01 -4.398591809734107017e+01
1.426366293776441641e+00 1.047687923967167145e-01 -4.392334751084674593e+01
1.427476306456423316e+00 1.043941028030467566e-01 -4.386052788246996670e+01
1.428586319136404992e+00 1.040156843976409451e-01 -4.379742344018566058e+01
1.429696331816386667e+00 1.036335838794600339e-01 -4.373400076612044529e+01
1.430806344496368121e+00 1.032479603275670565e-01 -4.367023201567819513e+01
1.431916357176349797e+00 1.028590650407134877e-01 -4.360609756754414690e+01
1.433026369856331694e+00 1.024672125040353987e-01 -4.354158785849173086e+01
1.434136382536313370e+00 1.020727452359591891e-01 -4.347670423803253925e+01
1.435246395216295046e+00 1.016759958564682764e-01 -4.341145877433956457e+01
1.436356407896276721e+00 1.012772499895544520e-01 -4.334587304472445624e+01
1.437466420576258175e+00 1.008767135394331993e-01 -4.327997604117824437e+01
1.438576433256239850e+00 1.004744874699505658e-01 -4.321380140435776696e+01
1.439686445936221526e+00 1.000705525072633773e-01 -4.314738426013935424e+01
1.440796458616203202e+00 9.966476524378548030e-02 -4.308075796593254836e+01
1.441906471296185099e+00 9.925686603789250773e-02 -4.301395107695806530e+01
1.443016483976166553e+00 9.884649797965570917e-02 -4.294698481614980068e+01
1.444126496656148229e+00 9.843323513687970983e-02 -4.287987127863216585e+01
1.445236509336129904e+00 9.801661740796363542e-02 -4.281261252842287490e+01
1.446346522016111580e+00 9.759618867338533399e-02 -4.274520065845271688e+01
1.447456534696093255e+00 9.717153461747235488e-02 -4.267761879332513786e+01
1.448566547376074931e+00 9.674231661680672556e-02 -4.260984292592739564e+01
1.449676560056056607e+00 9.630829846001232042e-02 -4.254184440203555084e+01
1.450786572736038282e+00 9.586936334058396292e-02 -4.247359280838722384e+01
1.451896585416019958e+00 9.542551948673655415e-02 -4.240505898456887479e+01
1.453006598096001634e+00 9.497689387155472396e-02 -4.233621787075053078e+01
1.454116610775983309e+00 9.452371458135627735e-02 -4.226705092242526973e+01
1.455226623455964985e+00 9.406628350168742825e-02 -4.219754786800318413e+01
1.456336636135946438e+00 9.360494190612354826e-02 -4.212770765093812031e+01
1.457446648815928114e+00 9.314003221401595534e-02 -4.205753847843263316e+01
1.458556661495910012e+00 9.267185955456508362e-02 -4.198705698561838062e+01
1.459666674175891687e+00 9.220065680055980484e-02 -4.191628660880777346e+01
1.460776686855873363e+00 9.172655641119448200e-02 -4.184525533561252786e+01
1.461886699535854817e+00 9.124957178184135709e-02 -4.177399305631126936e+01
1.462996712215836492e+00 9.076958989774923381e-02 -4.170252877475985542e+01
1.464106724895818168e+00 9.028637601591794903e-02 -4.163088794562860784e+01
1.465216737575799844e+00 8.979958995440469327e-02 -4.155909018770050523e+01
1.466326750255781741e+00 8.930881246263239204e-02 -4.148714758273500536e+01
1.467436762935763417e+00 8.881357918245441629e-02 -4.141506371033826639e+01
1.468546775615744870e+00 8.831341898268486867e-02 -4.134283349736038105e+01
1.469656788295726546e+00 8.780789302676950125e-02 -4.127044388244708273e+01
1.470766800975708222e+00 8.729663085648697862e-02 -4.119787521978573608e+01
1.471876813655689897e+00 8.677936005170748535e-02 -4.112510327772198337e+01
1.472986826335671573e+00 8.625592663089681755e-02 -4.105210163404166934e+01
1.474096839015653471e+00 8.572630423303842506e-02 -4.097884423505745133e+01
1.475206851695634924e+00 8.519059118556306098e-02 -4.090530787337760898e+01
1.476316864375616600e+00 8.464899571438604109e-02 -4.083147435031915506e+01
1.477426877055598275e+00 8.410181068079525257e-02 -4.075733212223016722e+01
1.478536889735579951e+00 8.354938023015220927e-02 -4.068287728210020049e+01
1.479646902415561627e+00 8.299206151135359033e-02 -4.060811379359677886e+01
1.480756915095543302e+00 8.243018510232488771e-02 -4.053305296746279396e+01
1.481866927775524756e+00 8.186401790672417911e-02 -4.045771224285605427e+01
1.482976940455506654e+00 8.129373206006654251e-02 -4.038211340152398066e+01
1.484086953135488329e+00 8.071938281885239486e-02 -4.030628039451568156e+01
1.485196965815470005e+00 8.014089755697560713e-02 -4.023023699461521829e+01
1.486306978495451681e+00 7.955807694155850318e-02 -4.015400450013413547e+01
1.487416991175433134e+00 7.897060820301249340e-02 -4.007759970641388492e+01
1.488527003855414810e+00 7.837808926321722380e-02 -4.000103333188796739e+01
1.489637016535396485e+00 7.778006144984501991e-02 -3.992430903909552597e+01
1.490747029215378383e+00 7.717604770345334875e-02 -3.984742313241800105e+01
1.491857041895360059e+00 7.656559265471832298e-02 -3.977036494918972664e+01
1.492967054575341734e+00 7.594830076410204189e-02 -3.969311789538445367e+01
1.494077067255323188e+00 7.532386889257447482e-02 -3.961566101726737799e+01
1.495187079935304864e+00 7.469211019416227559e-02 -3.953797095171778153e+01
1.496297092615286539e+00 7.405296703980808470e-02 -3.946002406465110823e+01
1.497407105295268215e+00 7.340651172034655392e-02 -3.938179857213791735e+01
1.498517117975250112e+00 7.275293483558842311e-02 -3.930327644358644079e+01
1.499627130655231788e+00 7.209252244715828872e-02 -3.922444491013673940e+01
1.500737143335213242e+00 7.142562414328570974e-02 -3.914529744178118875e+01
1.501847156015194917e+00 7.075261503244005545e-02 -3.906583410957622959e+01
1.502957168695176593e+00 7.007385526617262994e-02 -3.898606130940153491e+01
1.504067181375158269e+00 6.938965093462079459e-02 -3.890599088508128034e+01
1.505177194055139944e+00 6.870022005569154100e-02 -3.882563874530104897e+01
1.506287206735121398e+00 6.800566690296315497e-02 -3.874502311521358422e+01
1.507397219415103296e+00 6.730596713139279375e-02 -3.866416259564451252e+01
1.508507232095084971e+00 6.660096513926792861e-02 -3.858307421762979317e+01
1.509617244775066647e+00 6.589038394388924136e-02 -3.850177167667399658e+01
1.510727257455048322e+00 6.517384666028545881e-02 -3.842026391039338051e+01
1.511837270135029998e+00 6.445090756676506716e-02 -3.833855414751222668e+01
1.512947282815011452e+00 6.372108982588561843e-02 -3.825663950923927814e+01
1.514057295494993127e+00 6.298392629014620825e-02 -3.817451119048575947e+01
1.515167308174975025e+00 6.223899952098786714e-02 -3.809215519330776800e+01
1.516277320854956701e+00 6.148597721570000368e-02 -3.800955353347372778e+01
1.517387333534938376e+00 6.072463966477394115e-02 -3.792668579789548033e+01
1.518497346214920052e+00 5.995489661151892635e-02 -3.784353089965519246e+01
1.519607358894901505e+00 5.917679188659417944e-02 -3.776006886130449658e+01
1.520717371574883181e+00 5.839049534708001810e-02 -3.767628245728347025e+01
1.521827384254864857e+00 5.759628285471080772e-02 -3.759215856254699162e+01
1.522937396934846532e+00 5.679450616463821433e-02 -3.750768908503659560e+01
1.524047409614828430e+00 5.598555555896633090e-02 -3.742287140141638702e+01
1.525157422294809884e+00 5.516981875441307609e-02 -3.733770826427282685e+01
1.526267434974791559e+00 5.434763997540019431e-02 -3.725220719996615060e+01
1.527377447654773235e+00 5.351928307725124789e-02 -3.716637946449123575e+01
1.528487460334754910e+00 5.268490222865542666e-02 -3.708023866545885738e+01
1.529597473014736586e+00 5.184452295285758849e-02 -3.699379918784254784e+01
1.530707485694718262e+00 5.099803535010717648e-02 -3.690707457689849491e+01
1.531817498374699937e+00 5.014520017160511989e-02 -3.682007603245990879e+01
1.532927511054681613e+00 4.928566719636338911e-02 -3.673281115498027560e+01
1.534037523734663289e+00 4.841900419361579166e-02 -3.664528305691358412e+01
1.535147536414644964e+00 4.754473374403522801e-02 -3.655748991614346011e+01
1.536257549094626640e+00 4.666237444115582667e-02 -3.646942500490506234e+01
1.537367561774608316e+00 4.577148257016441790e-02 -3.638107718214307340e+01
1.538477574454589769e+00 4.487169030688598070e-02 -3.629243179380678441e+01
1.539587587134571445e+00 4.396273680051719646e-02 -3.620347188820477413e+01
1.540697599814553342e+00 4.304448916976745532e-02 -3.611417962556480887e+01
1.541807612494535018e+00 4.211695139182518310e-02 -3.602453774488284921e+01
1.542917625174516694e+00 4.118026020664114495e-02 -3.593453094830187666e+01
1.544027637854498147e+00 4.023466838832392284e-02 -3.584414707370707731e+01
1.545137650534479823e+00 3.928051693386509780e-02 -3.575337794881400555e+01
1.546247663214461499e+00 3.831819877430334836e-02 -3.566221985237062597e+01
1.547357675894443174e+00 3.734811742331824863e-02 -3.557067354696171435e+01
1.548467688574425072e+00 3.637064446696311459e-02 -3.547874388940103074e+01
1.549577701254406747e+00 3.538607991766183625e-02 -3.538643906478655055e+01
1.550687713934388201e+00 3.439461919418008301e-02 -3.529376952509421272e+01
1.551797726614369877e+00 3.339632987045524498e-02 -3.520074673949394395e+01
1.552907739294351552e+00 3.239114041809957462e-02 -3.510738187902562402e+01
1.554017751974333228e+00 3.137884203573690356e-02 -3.501368456170578725e+01
1.555127764654314904e+00 3.035910342079797125e-02 -3.491966177550946071e+01
1.556237777334296801e+00 2.933149711209341245e-02 -3.482531707714589686e+01
1.557347790014278255e+00 2.829553493169059686e-02 -3.473065013625603115e+01
1.558457802694259930e+00 2.725070918562618599e-02 -3.463565666047120573e+01
1.559567815374241606e+00 2.619653572949497133e-02 -3.454032870005220701e+01
1.560677828054223282e+00 2.513259481785016375e-02 -3.444465529504746115e+01
1.561787840734204957e+00 2.405856585622857813e-02 -3.434862339639769857e+01
1.562897853414186411e+00 2.297425274180344215e-02 -3.425221896801890153e+01
1.564007866094168087e+00 2.187959736141645295e-02 -3.415542816176790808e+01
1.565117878774149984e+00 2.077467993046113251e-02 -3.405823845259224214e+01
1.566227891454131660e+00 1.965970609865700866e-02 -3.396063962732621633e+01
1.567337904134113336e+00 1.853498200060886211e-02 -3.386262453674935102e+01
1.568447916814095011e+00 1.740087957389644877e-02 -3.376418954494963742e+01
1.569557929494076465e+00 1.625779539401840321e-02 -3.366533464023316924e+01
1.570667942174058140e+00 1.510610689846659735e-02 -3.356606320477820304e+01
1.571777954854039816e+00 1.394613012929632641e-02 -3.346638147271188046e+01
1.572887967534021714e+00 1.277808299126951749e-02 -3.336629773517352504e+01
1.573997980214003389e+00 1.160205751152709394e-02 -3.326582137353138791e+01
1.575107992893985065e+00 1.041800374449796188e-02 -3.316496181622233053e+01
1.576218005573966519e+00 9.225726870942231594e-03 -3.306372751955504441e+01
1.577328018253948194e+00 8.024897796170415640e-03 -3.296212506803802000e+01
1.578438030933929870e+00 6.815076275920035724e-03 -3.286015847609775165e+01
1.579548043613911545e+00 5.595744411090123466e-03 -3.275782875198891730e+01
1.580658056293893443e+00 4.366347365662129505e-03 -3.265513375844146537e+01
1.581768068973875119e+00 3.126337470560043054e-03 -3.255206837575077117e+01
1.582878081653856572e+00 1.875217545579542251e-03 -3.244862494436397782e+01
1.583988094333838248e+00 6.125793338739833963e-04 -3.234479393821844440e+01
1.585098107013819924e+00 -6.618666060312609770e-04 -3.224056479949573628e+01
1.586208119693801599e+00 -1.948272408622294879e-03 -3.213592685188469034e+01
1.587318132373783275e+00 -3.246647599177468133e-03 -3.203087020400324292e+01
1.588428145053764728e+00 -4.556867528644578669e-03 -3.192538655768169775e+01
1.589538157733746626e+00 -5.878694797882029824e-03 -3.181946984685026081e+01
1.590648170413728302e+00 -7.211811693875668991e-03 -3.171311665062036411e+01
1.591758183093709977e+00 -8.555860615400969968e-03 -3.160632634691851095e+01
1.592868195773691653e+00 -9.910488701926584848e-03 -3.149910099845322975e+01
1.593978208453673329e+00 -1.127539247154413574e-02 -3.139144498836366637e+01
1.595088221133654782e+00 -1.265035826064489673e-02 -3.128336444615726819e+01
1.596198233813636458e+00 -1.403529464185446218e-02 -3.117486652333246511e+01
1.597308246493618356e+00 -1.543025374269696610e-02 -3.106595859072182364e+01
1.598418259173600031e+00 -1.683543942634432161e-02 -3.095664743504585203e+01
1.599528271853581707e+00 -1.825120152967666179e-02 -3.084693853014466214e+01
1.600638284533563382e+00 -1.967801666778922279e-02 -3.073683544924591260e+01
1.601748297213544836e+00 -2.111645738304789369e-02 -3.062633946952164621e+01
1.602858309893526512e+00 -2.256715252229535285e-02 -3.051544940067586964e+01
1.603968322573508187e+00 -2.403074256195832786e-02 -3.040416164734967097e+01
1.605078335253489863e+00 -2.550783408851411624e-02 -3.029247049286017202e+01
1.606188347933471761e+00 -2.699895773448210412e-02 -3.018036857129936124e+01
1.607298360613453214e+00 -2.850453355730149518e-02 -3.006784747817427217e+01
1.608408373293434890e+00 -3.002484715947984634e-02 -2.995489845805985141e+01
1.609518385973416565e+00 -3.156003884608533927e-02 -2.984151310213079356e+01
1.610628398653398241e+00 -3.311010689478018770e-02 -2.972768398930462652e+01
1.611738411333379917e+00 -3.467492468730070526e-02 -2.961340521183783991e+01
1.612848424013361592e+00 -3.625427014494467942e-02 -2.949867273872783713e+01
1.613958436693343268e+00 -3.784786474707423076e-02 -2.938348458686806453e+01
1.615068449373324944e+00 -3.945541850041719978e-02 -2.926784078890342400e+01
1.616178462053306619e+00 -4.107667665499922793e-02 -2.915174316624602469e+01
1.617288474733288295e+00 -4.271146378493392848e-02 -2.903519493388647987e+01
1.618398487413269971e+00 -4.435972108610312936e-02 -2.891820017875468807e+01
1.619508500093251646e+00 -4.602153336828805619e-02 -2.880076326411610665e+01
1.620618512773233100e+00 -4.769714317822766614e-02 -2.868288821793256460e+01
1.621728525453214775e+00 -4.938695069355258926e-02 -2.856457816292675389e+01
1.622838538133196673e+00 -5.109149936243096574e-02 -2.844583484045805477e+01
1.623948550813178349e+00 -5.281144860592072027e-02 -2.832665826994490743e+01
1.625058563493160024e+00 -5.454753612196913681e-02 -2.820704657159013351e+01
1.626168576173141478e+00 -5.630053331741591283e-02 -2.808699596399558374e+01
1.627278588853123154e+00 -5.807119805268078083e-02 -2.796650093148596739e+01
1.628388601533104829e+00 -5.986022915227966201e-02 -2.784555454017977638e+01
1.629498614213086505e+00 -6.166822698300650218e-02 -2.772414886850513227e+01
1.630608626893068402e+00 -6.349566384811258790e-02 -2.760227550812842168e+01
1.631718639573050078e+00 -6.534286703664068940e-02 -2.747992608596769060e+01
1.632828652253031532e+00 -6.721001618952211765e-02 -2.735709275745691826e+01
1.633938664933013207e+00 -6.909715530644960912e-02 -2.723376862543849342e+01
1.635048677612994883e+00 -7.100421834481189520e-02 -2.710994804744585096e+01
1.636158690292976559e+00 -7.293106608386305811e-02 -2.698562680579472683e+01
1.637268702972958234e+00 -7.487753086242594780e-02 -2.686080212862211170e+01
1.638378715652940132e+00 -7.684346504899593200e-02 -2.673547256443534792e+01
1.639488728332921585e+00 -7.882878873905843631e-02 -2.660963772647376402e+01
1.640598741012903261e+00 -8.083353223232296603e-02 -2.648329793494828266e+01
1.641708753692884937e+00 -8.285786931779415276e-02 -2.635645379396599708e+01
1.642818766372866612e+00 -8.490213824411121935e-02 -2.622910574492604141e+01
1.643928779052848288e+00 -8.696684839867910299e-02 -2.610125363905456908e+01
1.645038791732829742e+00 -8.905267205390561547e-02 -2.597289636857025741e+01
1.646148804412811417e+00 -9.116042193951440220e-02 -2.584403158918697585e+01
1.647258817092793315e+00 -9.329101673413636719e-02 -2.571465555702383554e+01
1.648368829772774991e+00 -9.544543771257041342e-02 -2.558476309149990868e+01
1.649478842452756666e+00 -9.762468062884951947e-02 -2.545434766360489931e+01
1.650588855132738342e+00 -9.982970738103624786e-02 -2.532340159719435846e+01
1.651698867812719795e+00 -1.020614020444499392e-01 -2.519191636077976781e+01
1.652808880492701471e+00 -1.043205354732280737e-01 -2.505988291954286495e+01
1.653918893172683147e+00 -1.066077418882248606e-01 -2.492729211267464962e+01
1.655028905852665044e+00 -1.089235097657351437e-01 -2.479413501993817448e+01
1.656138918532646720e+00 -1.112681880174001547e-01 -2.466040328359573408e+01
1.657248931212628396e+00 -1.136420070308203495e-01 -2.452608935719776184e+01
1.658358943892609849e+00 -1.160451127540996913e-01 -2.439118666059693297e+01
1.659468956572591525e+00 -1.184776107865449513e-01 -2.425568963009929035e+01
1.660578969252573200e+00 -1.209396164959856135e-01 -2.411959366293507401e+01
1.661688981932554876e+00 -1.234313066098615963e-01 -2.398289496522517439e+01
1.662798994612536774e+00 -1.259529675773318202e-01 -2.384559032139841150e+01
1.663909007292518449e+00 -1.285050362890584608e-01 -2.370767680978545044e+01
1.665019019972499903e+00 -1.310881294442107770e-01 -2.356915149331381087e+01
1.666129032652481579e+00 -1.337030589072623621e-01 -2.343001111554166371e+01
1.667239045332463254e+00 -1.363508317030441841e-01 -2.329025183068420546e+01
1.668349058012444930e+00 -1.390326347365389570e-01 -2.314986899206095572e+01
1.669459070692426605e+00 -1.417498057599643480e-01 -2.300885701701758634e+01
1.670569083372408059e+00 -1.445037934110539046e-01 -2.286720933854273241e+01
1.671679096052389957e+00 -1.472961101897249103e-01 -2.272491844529363902e+01
1.672789108732371632e+00 -1.501282829284421583e-01 -2.258197600339254763e+01
1.673899121412353308e+00 -1.530018055792032872e-01 -2.243837304594546467e+01
1.675009134092334984e+00 -1.559180989600862099e-01 -2.229410021041874757e+01
1.676119146772316659e+00 -1.588784814921311017e-01 -2.214914800028646269e+01
1.677229159452298113e+00 -1.618841539694611531e-01 -2.200350704600065299e+01
1.678339172132279788e+00 -1.649362001299701230e-01 -2.185716834137785014e+01
1.679449184812261686e+00 -1.680356033511011538e-01 -2.171012343475725004e+01
1.680559197492243362e+00 -1.711832783163723393e-01 -2.156236455936669572e+01
1.681669210172225037e+00 -1.743801151217095891e-01 -2.141388469369151082e+01
1.682779222852206713e+00 -1.776270321446866696e-01 -2.126467754961957013e+01
1.683889235532188167e+00 -1.809250331915481236e-01 -2.111473749304939673e+01
1.684999248212169842e+00 -1.842752640433417965e-01 -2.096405940784133648e+01
1.686109260892151518e+00 -1.876790635821597997e-01 -2.081263851890770766e+01
1.687219273572133194e+00 -1.911380051874867481e-01 -2.066047019345442948e+01
1.688329286252115091e+00 -1.946539250068502203e-01 -2.050754974067832137e+01
1.689439298932096545e+00 -1.982289349401598066e-01 -2.035387222953699649e+01
1.690549311612078220e+00 -2.018654196216756458e-01 -2.019943234170069246e+01
1.691659324292059896e+00 -2.055660182035929928e-01 -2.004422427277583552e+01
1.692769336972041572e+00 -2.093335932001941790e-01 -1.988824168980809759e+01
1.693879349652023247e+00 -2.131711899079006822e-01 -1.973147774745487837e+01
1.694989362332004923e+00 -2.170819908546685328e-01 -1.957392515961733181e+01
1.696099375011986599e+00 -2.210692702671372689e-01 -1.941557631827449981e+01
1.697209387691968274e+00 -2.251363536217384775e-01 -1.925642344721728350e+01
1.698319400371949950e+00 -2.292865869600477502e-01 -1.909645877567947991e+01
1.699429413051931625e+00 -2.335233198311128799e-01 -1.893567471570678151e+01
1.700539425731913301e+00 -2.378499045497953768e-01 -1.877406402753137371e+01
1.701649438411894977e+00 -2.422697130354558859e-01 -1.861161995911984590e+01
1.702759451091876430e+00 -2.467861709526086578e-01 -1.844833634919302412e+01
1.703869463771858106e+00 -2.514028073538207009e-01 -1.828420768701563404e+01
1.704979476451840004e+00 -2.561233166686013862e-01 -1.811922912671154506e+01
1.706089489131821679e+00 -2.609516288140235063e-01 -1.795339645832033071e+01
1.707199501811803355e+00 -2.658919825262798797e-01 -1.778670604185235504e+01
1.708309514491784808e+00 -2.709489967890956752e-01 -1.761915471385575671e+01
1.709419527171766484e+00 -2.761277354913887483e-01 -1.745073967820257010e+01
1.710529539851748160e+00 -2.814337611597793054e-01 -1.728145839378061766e+01
1.711639552531729835e+00 -2.868731747197380555e-01 -1.711130847150262113e+01
1.712749565211711733e+00 -2.924526396428652197e-01 -1.694028759160951125e+01
1.713859577891693409e+00 -2.981793904097426173e-01 -1.676839344984246338e+01
1.714969590571674862e+00 -3.040612268144600172e-01 -1.659562373797152190e+01
1.716079603251656538e+00 -3.101064971126578085e-01 -1.642197616072508737e+01
1.717189615931638214e+00 -3.163240742339549216e-01 -1.624744848771815953e+01
1.718299628611619889e+00 -3.227233301289421652e-01 -1.607203863585272785e+01
1.719409641291601565e+00 -3.293141137215738201e-01 -1.589574477515201067e+01
1.720519653971583462e+00 -3.361067378519094762e-01 -1.571856544929391752e+01
1.721629666651564916e+00 -3.431119800266749231e-01 -1.554049970135323733e+01
1.722739679331546592e+00 -3.503411007971271030e-01 -1.536154719546681946e+01
1.723849692011528267e+00 -3.578058822455699728e-01 -1.518170832623083122e+01
1.724959704691509943e+00 -3.655186875026240623e-01 -1.500098430946978922e+01
1.726069717371491619e+00 -3.734925405821153954e-01 -1.481937725036632969e+01
1.727179730051473072e+00 -3.817412242568724579e-01 -1.463689018755250615e+01
1.728289742731454748e+00 -3.902793923512001273e-01 -1.445352711436866144e+01
1.729399755411436646e+00 -3.991226918203756302e-01 -1.426929298084500175e+01
1.730509768091418321e+00 -4.082878894172961570e-01 -1.408419368183745846e+01
1.731619780771399997e+00 -4.177929976682099311e-01 -1.389823603800076057e+01
1.732729793451381672e+00 -4.276573953027127395e-01 -1.371142777682255520e+01
1.733839806131363126e+00 -4.379019381743681216e-01 -1.352377752076356643e+01
1.734949818811344802e+00 -4.485490579878175232e-01 -1.333529478871128759e+01
1.736059831491326477e+00 -4.596228477039052129e-01 -1.314599001558294233e+01
1.737169844171308375e+00 -4.711491341849508574e-01 -1.295587459317413881e+01
1.738279856851290051e+00 -4.831555403150173955e-01 -1.276496093343913429e+01
1.739389869531271726e+00 -4.956715403324645774e-01 -1.257326255350429278e+01
1.740499882211253180e+00 -5.087285133057888320e-01 -1.238079418004507204e+01
1.741609894891234855e+00 -5.223598004568117403e-01 -1.218757186934681513e+01
1.742719907571216531e+00 -5.366007723144465835e-01 -1.199361313853018807e+01
1.743829920251198207e+00 -5.514889114367321765e-01 -1.179893710310100730e+01
1.744939932931180104e+00 -5.670639156843666484e-01 -1.160356461617972634e+01
1.746049945611161558e+00 -5.833678258287969820e-01 -1.140751840541942563e+01
1.747159958291143234e+00 -6.004451797326144646e-01 -1.121082320463415449e+01
1.748269970971124909e+00 -6.183431935819512226e-01 -1.101350587839830375e+01
1.749379983651106585e+00 -6.371119688319895058e-01 -1.081559553919978889e+01
1.750489996331088260e+00 -6.568047218037145196e-01 -1.061712365798494595e+01
1.751600009011069936e+00 -6.774780313898365325e-01 -1.041812416999311885e+01
1.752710021691051390e+00 -6.991920992173836780e-01 -1.021863357854050314e+01
1.753820034371033287e+00 -7.220110159643372549e-01 -1.001869105980827968e+01
1.754930047051014963e+00 -7.460030273873617945e-01 -9.818338571697299955e+00
1.756040059730996639e+00 -7.712407939898747733e-01 -9.617620969443823498e+00
1.757150072410978314e+00 -7.978016390983598827e-01 -9.416586130004748867e+00
1.758260085090959990e+00 -8.257677813301217418e-01 -9.215285086296480799e+00
1.759370097770941443e+00 -8.552265489020937084e-01 -9.013772171311480008e+00
1.760480110450923119e+00 -8.862705747961128200e-01 -8.812105171047520003e+00
1.761590123130905017e+00 -9.189979732986403027e-01 -8.610345484169140917e+00
1.762700135810886692e+00 -9.535124997119985846e-01 -8.408558285464657445e+00
1.763810148490868368e+00 -9.899236959475764541e-01 -8.206812689527119176e+00
1.764920161170850044e+00 -1.028347025146809646e+00 -8.005181910706117066e+00
1.766030173850831497e+00 -1.068903998363127439e+00 -7.803743415250225191e+00
1.767140186530813173e+00 -1.111722295653869486e+00 -7.602579061658001791e+00
1.768250199210794849e+00 -1.156935882705276919e+00 -7.401775225526997737e+00
1.769360211890776524e+00 -1.204685122422822552e+00 -7.201422905564785815e+00
1.770470224570758422e+00 -1.255116878886144871e+00 -7.001617807825796902e+00
1.771580237250739875e+00 -1.308384608849206598e+00 -6.802460405589160430e+00
1.772690249930721551e+00 -1.364648433740105027e+00 -6.604055972529804919e+00
1.773800262610703227e+00 -1.424075183067927908e+00 -6.406514586913995224e+00
1.774910275290684902e+00 -1.486838398457194454e+00 -6.209951104450722070e+00
1.776020287970666578e+00 -1.553118286360759770e+00 -6.014485097157534099e+00
1.777130300650648254e+00 -1.623101606977373157e+00 -5.820240755186930848e+00
1.778240313330629929e+00 -1.696981487100666097e+00 -5.627346748064274706e+00
1.779350326010611605e+00 -1.774957145587723772e+00 -5.435936041283067510e+00
1.780460338690593280e+00 -1.857233521836886503e+00 -5.246145663773985390e+00
1.781570351370574956e+00 -1.944020800041144970e+00 -5.058116421494725401e+00
1.782680364050556632e+00 -2.035533824922356683e+00 -4.871992552358566542e+00
1.783790376730538307e+00 -2.131991408008050648e+00 -4.687921317992503667e+00
1.784900389410519761e+00 -2.233615527118260058e+00 -4.506052528435898985e+00
1.786010402090501437e+00 -2.340630425404978787e+00 -4.326537996871497427e+00
1.787120414770483334e+00 -2.453261619856526909e+00 -4.149530922815397815e+00
1.788230427450465010e+00 -2.571734832479394051e+00 -3.975185203839395331e+00
1.789340440130446686e+00 -2.696274860265426287e+00 -3.803654677801159956e+00
1.790450452810428139e+00 -2.827104402433496588e+00 -3.635092299629270940e+00
1.791560465490409815e+00 -2.964442865233991586e+00 -3.469649258862730345e+00
1.792670478170391490e+00 -3.108505165784489765e+00 -3.307474046274152535e+00
1.793780490850373166e+00 -3.259500556968213836e+00 -3.148711479917522649e+00
1.794890503530355064e+00 -3.417631495402634556e+00 -2.993501702742257908e+00
1.796000516210336739e+00 -3.583092573929326008e+00 -2.841979165428830889e+00
1.797110528890318193e+00 -3.756069539058908724e+00 -2.694271609264788925e+00
1.798220541570299869e+00 -3.936738412409037213e+00 -2.550499064653567238e+00
1.799330554250281544e+00 -4.125264733481087021e+00 -2.410772881207551066e+00
1.800440566930263220e+00 -4.321802939213999828e+00 -2.275194805319125546e+00
1.801550579610244895e+00 -4.526495893702660922e+00 -2.143856120641311591e+00
1.802660592290226793e+00 -4.739474579332215498e+00 -2.016836866069291023e+00
1.803770604970208247e+00 -4.960857958406983848e+00 -1.894205144633154259e+00
1.804880617650189922e+00 -5.190753012174087466e+00 -1.776016535233052585e+00
1.805990630330171598e+00 -5.429254961980039873e+00 -1.662313617419181933e+00
1.807100643010153274e+00 -5.676447675163781348e+00 -1.553125617486792232e+00
1.808210655690134949e+00 -5.932404256186410763e+00 -1.448468182069601706e+00
1.809320668370116403e+00 -6.197187821431494825e+00 -1.348343283217907862e+00
1.810430681050098078e+00 -6.470852454080413096e+00 -1.252739256681540514e+00
1.811540693730079976e+00 -6.753444333490387308e+00 -1.161630972825837604e+00
1.812650706410061652e+00 -7.045003031592209197e+00 -1.074980137326402296e+00
1.813760719090043327e+00 -7.345562967016236122e+00 -9.927357165567772812e-01
1.814870731770025003e+00 -7.655155005987984929e+00 -9.148344804395167618e-01
1.815980744450006457e+00 -7.973808197570053657e+00 -8.412016535172516241e-01
1.817090757129988132e+00 -8.301551629628924900e+00 -7.717516631574300456e-01
1.818200769809969808e+00 -8.638416391055116605e+00 -7.063889721776345221e-01
1.819310782489951706e+00 -8.984437625340254030e+00 -6.450089818108238893e-01
1.820420795169933381e+00 -9.339656660697977841e+00 -5.874989898675180289e-01
1.821530807849915057e+00 -9.704123202574624685e+00 -5.337391882321341763e-01
1.822640820529896510e+00 -1.007789757568763633e+01 -4.836036834903889026e-01
1.823750833209878186e+00 -1.046105300468390276e+01 -4.369615245468375098e-01
1.824860845889859862e+00 -1.085367792512608887e+01 -3.936777215683768816e-01
1.825970858569841537e+00 -1.125587831975473740e+01 -3.536142414785414800e-01
1.827080871249823435e+00 -1.166778007875548084e+01 -3.166309665061292633e-01
1.828190883929804889e+00 -1.208953138695138918e+01 -2.825866039217360681e-01
1.829300896609786564e+00 -1.252130514526058036e+01 -2.513395370181717436e-01
1.830410909289768240e+00 -1.296330143816128455e+01 -2.227486095309784420e-01
1.831520921969749915e+00 -1.341575006298549688e+01 -1.966738379650061486e-01
1.832630934649731591e+00 -1.387891314022225941e+01 -1.729770485943198932e-01
1.833740947329713267e+00 -1.435308782615846113e+01 -1.515224381354700611e-01
1.834850960009694720e+00 -1.483860914946666831e+01 -1.321770591602006439e-01
1.835960972689676618e+00 -1.533585299090596443e+01 -1.148112331248635071e-01
1.837070985369658294e+00 -1.584523921893705456e+01 -9.929889537720699988e-02
1.838180998049639969e+00 -1.636723498208531780e+01 -8.551787760578813402e-02
1.839291010729621645e+00 -1.690235813887282390e+01 -7.335013389452761656e-02
1.840401023409603321e+00 -1.745118077449327387e+01 -6.268191683559770633e-02
1.841511036089584774e+00 -1.801433270478330329e+01 -5.340391006244582517e-02
1.842621048769566450e+00 -1.859250479444331816e+01 -4.541132314229445743e-02
1.843731061449548347e+00 -1.918645180581402343e+01 -3.860395408332341349e-02
1.844841074129530023e+00 -1.979699432857252006e+01 -3.288622385197296355e-02
1.845951086809511699e+00 -2.042501909179161856e+01 -2.816718635078822863e-02
1.847061099489493374e+00 -2.107147658588312211e+01 -2.436051637203249381e-02
1.848171112169474828e+00 -2.173737435920645922e+01 -2.138447719952282083e-02
1.849281124849456504e+00 -2.242376350595479551e+01 -1.916186885402903703e-02
1.850391137529438179e+00 -2.313171458308799089e+01 -1.761995751691560613e-02
1.851501150209419855e+00 -2.386227726915056735e+01 -1.669038645070910001e-02
1.852611162889401752e+00 -2.461641519558078528e+01 -1.630906876852932647e-02
1.853721175569383206e+00 -2.539490311335819683e+01 -1.641606266433093264e-02
1.854831188249364882e+00 -2.619816737108856586e+01 -1.695543016133056052e-02
1.855941200929346557e+00 -2.702604205802730775e+01 -1.787508100527893107e-02
1.857051213609328233e+00 -2.787740202719161431e+01 -1.912660395166800725e-02
1.858161226289309909e+00 -2.874962185196760700e+01 -2.066508829481319282e-02
1.859271238969291584e+00 -2.963780230336120169e+01 -2.244893898938480140e-02
1.860381251649273260e+00 -3.053371845928363371e+01 -2.443968905664481439e-02
1.861491264329254935e+00 -3.142450939672309573e+01 -2.660181310124670045e-02
1.862601277009236611e+00 -3.229130614653976750e+01 -2.890254566125425445e-02
1.863711289689218287e+00 -3.310834413242518082e+01 -3.131170776787862292e-02
1.864821302369199962e+00 -3.384359352365996898e+01 -3.380154452100871815e-02
1.865931315049181638e+00 -3.446221417941717391e+01 -3.634657572850007873e-02
1.867041327729163092e+00 -3.493341746421074134e+01 -3.892346077073903510e-02
1.868151340409144989e+00 -3.523905759958216777e+01 -4.151087790277495360e-02
1.869261353089126665e+00 -3.537977467299999290e+01 -4.408941727397594490e-02
1.870371365769108341e+00 -3.537482605810378544e+01 -4.664148610129274786e-02
1.871481378449090016e+00 -3.525572000370072345e+01 -4.915122374745008182e-02
1.872591391129071470e+00 -3.505762542385658520e+01 -5.160442398298977634e-02
1.873701403809053145e+00 -3.481265651064368427e+01 -5.398846148827438768e-02
1.874811416489034821e+00 -3.454657629576787770e+01 -5.629221969299440242e-02
1.875921429169016497e+00 -3.427826745144295728e+01 -5.850601734963349621e-02
1.877031441848998394e+00 -3.402066128857224925e+01 -6.062153176192456444e-02
1.878141454528980070e+00 -3.378211432855392360e+01 -6.263171729260522125e-02
1.879251467208961524e+00 -3.356770692076950269e+01 -6.453071859025821810e-02
1.880361479888943199e+00 -3.338027901907632611e+01 -6.631377882938720159e-02
1.881471492568924875e+00 -3.322118807420550013e+01 -6.797714407504311385e-02
1.882581505248906550e+00 -3.309083613830479464e+01 -6.951796558878163557e-02
1.883691517928888226e+00 -3.298902421421730935e+01 -7.093420242506294493e-02
1.884801530608870124e+00 -3.291518387357897524e+01 -7.222452697905562546e-02
1.885911543288851577e+00 -3.286852388042925099e+01 -7.338823621017885601e-02
1.887021555968833253e+00 -3.284811841170483149e+01 -7.442517107672899646e-02
1.888131568648814929e+00 -3.285295483586929066e+01 -7.533564629193732765e-02
1.889241581328796604e+00 -3.288195277962146434e+01 -7.612039188849920035e-02
1.890351594008778280e+00 -3.293396186368287459e+01 -7.678050731339283730e-02
1.891461606688759733e+00 -3.300774250852804670e+01 -7.731742793393361901e-02
1.892571619368741409e+00 -3.310193220905616585e+01 -7.773290299493322564e-02
1.893681632048723307e+00 -3.321499840422500682e+01 -7.802898329817929690e-02
1.894791644728704982e+00 -3.334517840666416078e+01 -7.820801624794294915e-02
1.895901657408686658e+00 -3.349040681393007901e+01 -7.827264547345778867e-02
1.897011670088668334e+00 -3.364823151974417925e+01 -7.822581204069753436e-02
1.898121682768649787e+00 -3.381572110893585403e+01 -7.807075431661643361e-02
1.899231695448631463e+00 -3.398936935267263948e+01 -7.781100384693093175e-02
1.900341708128613138e+00 -3.416500699072647507e+01 -7.745037512527372381e-02
1.901451720808595036e+00 -3.433773702193748534e+01 -7.699294782420181005e-02
1.902561733488576712e+00 -3.450191673253311819e+01 -7.644304086460161629e-02
1.903671746168558387e+00 -3.465121595515812913e+01 -7.580517855154088325e-02
1.904781758848539841e+00 -3.477878327976866046e+01 -7.508404982607416733e-02
1.905891771528521517e+00 -3.487754542177059847e+01 -7.428446240398216271e-02
1.907001784208503192e+00 -3.494064507948272791e+01 -7.341129413159282191e-02
1.908111796888484868e+00 -3.496198820560194065e+01 -7.246944423739547225e-02
1.909221809568466766e+00 -3.493682908521417119e+01 -7.146378726768500000e-02
1.910331822248448219e+00 -3.486228658162740146e+01 -7.039913235548385384e-02
1.911441834928429895e+00 -3.473767722191179530e+01 -6.928019009797586891e-02
1.912551847608411570e+00 -3.456458266676722246e+01 -6.811154874218863786e-02
1.913661860288393246e+00 -3.434663387858162054e+01 -6.689766065158309072e-02
1.914771872968374922e+00 -3.408906650761679913e+01 -6.564283921182234582e-02
1.915881885648356597e+00 -3.379815168200363473e+01 -6.435126550317302185e-02
1.916991898328338051e+00 -3.348061694353691564e+01 -6.302700329153121395e-02
1.918101911008319949e+00 -3.314314769776531477e+01 -6.167402023753087992e-02
1.919211923688301624e+00 -3.279201816545693049e+01 -6.029621274997372382e-02
1.920321936368283300e+00 -3.243286118119180372e+01 -5.889743165656093071e-02
1.921431949048264975e+00 -3.207055919401020105e+01 -5.748150585340094931e-02
1.922541961728246651e+00 -3.170922644534520884e+01 -5.605226132574342435e-02
1.923651974408228105e+00 -3.135225103531126578e+01 -5.461353338576796501e-02
1.924761987088209780e+00 -3.100237047818826852e+01 -5.316917060933717964e-02
1.925871999768191678e+00 -3.066176134850400103e+01 -5.172302971766796348e-02
1.926982012448173354e+00 -3.033213030689455536e+01 -5.027896147564956536e-02
1.928092025128155029e+00 -3.001479912075319589e+01 -4.884078849459118354e-02
1.929202037808136483e+00 -2.971078006441750219e+01 -4.741227656359081610e-02
1.930312050488118158e+00 -2.942084051003256917e+01 -4.599710172667772351e-02
1.931422063168099834e+00 -2.914555694044043932e+01 -4.459881572207461536e-02
1.932532075848081510e+00 -2.888535935036882307e+01 -4.322081257090355094e-02
1.933642088528063407e+00 -2.864056730509120285e+01 -4.186629903133108621e-02
1.934752101208045083e+00 -2.841141897624238410e+01 -4.053827132708845427e-02
1.935862113888026537e+00 -2.819809439088710690e+01 -3.923950004336832637e-02
1.936972126568008212e+00 -2.800073398539259628e+01 -3.797252440299844767e-02
1.938082139247989888e+00 -2.781945339268126105e+01 -3.673965635042379663e-02
1.939192151927971564e+00 -2.765435523290474862e+01 -3.554299404820700226e-02
1.940302164607953239e+00 -2.750553853444036889e+01 -3.438444360138177142e-02
1.941412177287934915e+00 -2.737310628830957171e+01 -3.326574713681438450e-02
1.942522189967916590e+00 -2.725717153482655064e+01 -3.218851483738888186e-02
1.943632202647898266e+00 -2.715786229469681601e+01 -3.115425820932939127e-02
1.944742215327879942e+00 -2.707532558518698096e+01 -3.016442177274367836e-02
1.945852228007861617e+00 -2.700973070232024398e+01 -2.922041051860562594e-02
1.946962240687843293e+00 -2.696127189915839040e+01 -2.832361085610247964e-02
1.948072253367824969e+00 -2.693017054483311057e+01 -2.747540335003115577e-02
1.949182266047806422e+00 -2.691667680571470456e+01 -2.667716626884966691e-02
1.950292278727788320e+00 -2.692107084519549431e+01 -2.593026976848693266e-02
1.951402291407769996e+00 -2.694366348767164610e+01 -2.523606135528925348e-02
1.952512304087751671e+00 -2.698479623004719485e+01 -2.459584403352230511e-02
1.953622316767733347e+00 -2.704484040354795837e+01 -2.401084918277459138e-02
1.954732329447714800e+00 -2.712419518058539580e+01 -2.348220667379387339e-02
1.955842342127696476e+00 -2.722328397327393645e+01 -2.301091497779960901e-02
1.956952354807678152e+00 -2.734254856470723638e+01 -2.259781403249596504e-02
1.958062367487659827e+00 -2.748244002732131719e+01 -2.224356339841445512e-02
1.959172380167641725e+00 -2.764340508179174805e+01 -2.194862779024432664e-02
1.960282392847623401e+00 -2.782586599039888853e+01 -2.171327143914010549e-02
1.961392405527604854e+00 -2.803019130185811747e+01 -2.153756198715033390e-02
1.962502418207586530e+00 -2.825665369624275769e+01 -2.142138379891770847e-02
1.963612430887568205e+00 -2.850536973395292861e+01 -2.136445976879920716e-02
1.964722443567549881e+00 -2.877621441334047958e+01 -2.136637997297066369e-02
1.965832456247531557e+00 -2.906870106267732368e+01 -2.142663492850044316e-02
1.966942468927513454e+00 -2.938181436977484395e+01 -2.154465082561992512e-02
1.968052481607494908e+00 -2.971378180811142045e+01 -2.171982392944901696e-02
1.969162494287476584e+00 -3.006176768469502747e+01 -2.195155141820409953e-02
1.970272506967458259e+00 -3.042147737937420970e+01 -2.223925623066948243e-02
1.971382519647439935e+00 -3.078667247592347778e+01 -2.258240400982410717e-02
1.972492532327421610e+00 -3.114862916102313051e+01 -2.298051090879880271e-02
1.973602545007403064e+00 -3.149563346816513487e+01 -2.343314181066175061e-02
1.974712557687384740e+00 -3.181270373264680629e+01 -2.393989933797381967e-02
1.975822570367366637e+00 -3.208184529190405954e+01 -2.450040482016507468e-02
1.976932583047348313e+00 -3.228320391705332781e+01 -2.511427307914154000e-02
1.978042595727329989e+00 -3.239735696854452840e+01 -2.578108342561374194e-02
1.979152608407311664e+00 -3.240854179160113802e+01 -2.650034958495921245e-02
1.980262621087293118e+00 -3.230796087101523284e+01 -2.727149136376672695e-02
1.981372633767274793e+00 -3.209587102234983291e+01 -2.809381071841693736e-02
1.982482646447256469e+00 -3.178148085307477189e+01 -2.896647450738147264e-02
1.983592659127238367e+00 -3.138070699922493745e+01 -2.988850563263360446e-02
1.984702671807220042e+00 -3.091282700573987441e+01 -3.085878355097946071e-02
1.985812684487201718e+00 -3.039730831402718536e+01 -3.187605432676397094e-02
1.986922697167183172e+00 -2.985161697801501646e+01 -3.293894957104413768e-02
1.988032709847164847e+00 -2.929015593995223909e+01 -3.404601284244861137e-02
1.989142722527146523e+00 -2.872407142544701841e+01 -3.519573143495917378e-02
1.990252735207128199e+00 -2.816156108701570560e+01 -3.638657100680531276e-02
1.991362747887110096e+00 -2.760838821145396693e+01 -3.761701025149770394e-02
1.992472760567091550e+00 -2.706842126834050788e+01 -3.888557279916864118e-02
1.993582773247073225e+00 -2.654411194855880041e+01 -4.019085376652802022e-02
1.994692785927054901e+00 -2.603688307843068728e+01 -4.153153882569377703e-02
1.995802798607036577e+00 -2.554742743222316648e+01 -4.290641429904058085e-02
1.996912811287018252e+00 -2.507593044839408591e+01 -4.431436755318106380e-02
1.998022823966999928e+00 -2.462223264801382072e+01 -4.575437779507863373e-02
1.999132836646981382e+00 -2.418594630307730498e+01 -4.722549819594196174e-02
2.000242849326963057e+00 -2.376653830507300569e+01 -4.872683101189113908e-02
2.001352862006944733e+00 -2.336338847891736847e+01 -5.025749797180560641e-02
2.002462874686926408e+00 -2.297583024897045334e+01 -5.181660860864838875e-02
2.003572887366908528e+00 -2.260317870789171124e+01 -5.340322938693965737e-02
2.004682900046890204e+00 -2.224474973303419389e+01 -5.501635640941502509e-02
2.005792912726871435e+00 -2.189987275879417794e+01 -5.665489417636420527e-02
2.006902925406853111e+00 -2.156789906249822764e+01 -5.831764234818988257e-02
2.008012938086834787e+00 -2.124820688329090501e+01 -6.000329176917713891e-02
2.009122950766816462e+00 -2.094020431058384446e+01 -6.171043020908510701e-02
2.010232963446798138e+00 -2.064333060751078719e+01 -6.343755743640186462e-02
2.011342976126779813e+00 -2.035705644355576283e+01 -6.518310842676708350e-02
2.012452988806761489e+00 -2.008088337589425620e+01 -6.694548280094814174e-02
2.013563001486743165e+00 -1.981434282434225835e+01 -6.872307804116925545e-02
2.014673014166724840e+00 -1.955699471820240731e+01 -7.051432369911488085e-02
2.015783026846706516e+00 -1.930842594620724029e+01 -7.231771371342540777e-02
2.016893039526688192e+00 -1.906824870710566699e+01 -7.413183410746516933e-02
2.018003052206669867e+00 -1.883609883394182205e+01 -7.595538372702489993e-02
2.019113064886651543e+00 -1.861163414670867056e+01 -7.778718626918934564e-02
2.020223077566633219e+00 -1.839453287376343127e+01 -7.962619259714719122e-02
2.021333090246614894e+00 -1.818449217078405411e+01 -8.147147316821971852e-02
2.022443102926596570e+00 -1.798122675624794553e+01 -8.332220125017639201e-02
2.023553115606578245e+00 -1.778446767392136607e+01 -8.517762839361131544e-02
2.024663128286559921e+00 -1.759396118541113552e+01 -8.703705429450987741e-02
2.025773140966541597e+00 -1.740946778937604478e+01 -8.889979366512007486e-02
2.026883153646523272e+00 -1.723076135856755542e+01 -9.076514299058369151e-02
2.027993166326504948e+00 -1.705762838155020233e+01 -9.263235005960065993e-02
2.029103179006486624e+00 -1.688986729285087662e+01 -9.450058891983098563e-02
2.030213191686468299e+00 -1.672728787346936841e+01 -9.636894244189456171e-02
2.031323204366449975e+00 -1.656971070318360262e+01 -9.823639401956928141e-02
2.032433217046431650e+00 -1.641696664684956630e+01 -1.001018291450032627e-01
2.033543229726413326e+00 -1.626889635882581686e+01 -1.019640467438232279e-01
2.034653242406395002e+00 -1.612534979254663980e+01 -1.038217793088116736e-01
2.035763255086376677e+00 -1.598618570588894983e+01 -1.056737201075633875e-01
2.036873267766358353e+00 -1.585127115702278644e+01 -1.075185551215919327e-01
2.037983280446340029e+00 -1.572048098958903672e+01 -1.093549969597383542e-01
2.039093293126321704e+00 -1.559369730998731818e+01 -1.111818178094981235e-01
2.040203305806303380e+00 -1.547080896298148822e+01 -1.129978785650208872e-01
2.041313318486285056e+00 -1.535171101448926478e+01 -1.148021515925009284e-01
2.042423331166266731e+00 -1.523630425212468609e+01 -1.165937351357234086e-01
2.043533343846247963e+00 -1.512449471469831863e+01 -1.183718580801453313e-01
2.044643356526229638e+00 -1.501619326142980526e+01 -1.201358746217201651e-01
2.045753369206211758e+00 -1.491131519014882656e+01 -1.218852492554038380e-01
2.046863381886193434e+00 -1.480977991140683159e+01 -1.236195333327455292e-01
2.047973394566175109e+00 -1.471151068239601756e+01 -1.253383351664558165e-01
2.049083407246156785e+00 -1.461643440115271808e+01 -1.270412862186235670e-01
2.050193419926138017e+00 -1.452448145798553192e+01 -1.287280062506778733e-01
2.051303432606119692e+00 -1.443558563772807091e+01 -1.303980704061863949e-01
2.052413445286101368e+00 -1.434968406354336068e+01 -1.320509810350039559e-01
2.053523457966083487e+00 -1.426671717083963564e+01 -1.336861466617958738e-01
2.054633470646065163e+00 -1.418662869858226472e+01 -1.353028698883559922e-01
2.055743483326046395e+00 -1.410936568499615795e+01 -1.369003452506419305e-01
2.056853496006028070e+00 -1.403487845538025169e+01 -1.384776671927943625e-01
2.057963508686009746e+00 -1.396312059142869444e+01 -1.400338474468811323e-01
2.059073521365991422e+00 -1.389404887393976118e+01 -1.415678402933156776e-01
2.060183534045973097e+00 -1.382762319387629191e+01 -1.430785734928103625e-01
2.061293546725955217e+00 -1.376380643017425420e+01 -1.445649821869208207e-01
2.062403559405936448e+00 -1.370256429618388516e+01 -1.460260428019669043e-01
2.063513572085918124e+00 -1.364386515989257376e+01 -1.474608039852080554e-01
2.064623584765899800e+00 -1.358767984584445188e+01 -1.488684118518463773e-01
2.065733597445881475e+00 -1.353398142872114818e+01 -1.502481273077288793e-01
2.066843610125863151e+00 -1.348274502971177746e+01 -1.515993338917736855e-01
2.067953622805844827e+00 -1.343394762699409384e+01 -1.529215353975134917e-01
2.069063635485826502e+00 -1.338756789086312438e+01 -1.542143434140052782e-01
2.070173648165808178e+00 -1.334358605235372153e+01 -1.554774557965865889e-01
2.071283660845789854e+00 -1.330198381175659250e+01 -1.567106278622753812e-01
2.072393673525771529e+00 -1.326274429043809278e+01 -1.579136387362764515e-01
2.073503686205753205e+00 -1.322585202609314337e+01 -1.590862556980664477e-01
2.074613698885734880e+00 -1.319129300826920748e+01 -1.602281995542870208e-01
2.075723711565716556e+00 -1.315905474797369834e+01 -1.613391139817826336e-01
2.076833724245698232e+00 -1.312912637267038996e+01 -1.624185414479041578e-01
2.077943736925679907e+00 -1.310149873619898919e+01 -1.634659077524128756e-01
2.079053749605661583e+00 -1.307616453225324449e+01 -1.644805164963933364e-01
2.080163762285643259e+00 -1.305311840011578006e+01 -1.654615539301786120e-01
2.081273774965624934e+00 -1.303235701235335497e+01 -1.664081037393008722e-01
2.082383787645606610e+00 -1.301387913604879287e+01 -1.673191704706150085e-01
2.083493800325588285e+00 -1.299768566172150841e+01 -1.681937095549102534e-01
2.084603813005569961e+00 -1.298377959715267416e+01 -1.690306613110427181e-01
2.085713825685551637e+00 -1.297216602662451379e+01 -1.698289859708579097e-01
2.086823838365533312e+00 -1.296285203932766805e+01 -1.705876966719455379e-01
2.087933851045514988e+00 -1.295584663361323052e+01 -1.713058875378753176e-01
2.089043863725496664e+00 -1.295116060612227393e+01 -1.719827543853980345e-01
2.090153876405478339e+00 -1.294880643641676699e+01 -1.726176062323205307e-01
2.091263889085460015e+00 -1.294879817842905290e+01 -1.732098665715174346e-01
2.092373901765441691e+00 -1.295115136978809822e+01 -1.737590642596374413e-01
2.093483914445422922e+00 -1.295588296888890767e+01 -1.742648147663220237e-01
2.094593927125405042e+00 -1.296301132755341534e+01 -1.747267933642660531e-01
2.095703939805386717e+00 -1.297255620445277380e+01 -1.751447025400939828e-01
2.096813952485368393e+00 -1.298453882135297022e+01 -1.755182364102172432e-01
2.097923965165350069e+00 -1.299898196096593850e+01 -1.758470451911681720e-01
2.099033977845331744e+00 -1.301591010201692100e+01 -1.761307027765342537e-01
2.100143990525312976e+00 -1.303534958434300250e+01 -1.763686802131164411e-01
2.101254003205294651e+00 -1.305732879465211660e+01 -1.765603273684102636e-01
2.102364015885276771e+00 -1.308187836218905176e+01 -1.767048643830153309e-01
2.103474028565258447e+00 -1.310903135309055756e+01 -1.768013836657246762e-01
2.104584041245240122e+00 -1.313882345271082563e+01 -1.768488622866162263e-01
2.105694053925221798e+00 -1.317129312662929586e+01 -1.768461837328581809e-01
2.106804066605203030e+00 -1.320648175329318974e+01 -1.767921671894507329e-01
2.107914079285184705e+00 -1.324443372412117981e+01 -1.766856018623696456e-01
2.109024091965166381e+00 -1.328519651016281067e+01 -1.765252834295307771e-01
2.110134104645148057e+00 -1.332882069779899226e+01 -1.763100495241619603e-01
2.111244117325130176e+00 -1.337535999920578433e+01 -1.760388112407437200e-01
2.112354130005111408e+00 -1.342487124611059279e+01 -1.757105779987783722e-01
2.113464142685093083e+00 -1.347741437752073068e+01 -1.753244736750709798e-01
2.114574155365074759e+00 -1.353305243341356778e+01 -1.748797426718977088e-01
2.115684168045056435e+00 -1.359185156673828843e+01 -1.743757454605905366e-01
2.116794180725038110e+00 -1.365388108546160950e+01 -1.738119440540497052e-01
2.117904193405019786e+00 -1.371921353484086126e+01 -1.731878787375143169e-01
2.119014206085001462e+00 -1.378792482775739892e+01 -1.725031381501337946e-01
2.120124218764983137e+00 -1.386009442798570568e+01 -1.717573253943894263e-01
2.121234231444964813e+00 -1.393580558795200020e+01 -1.709500232057743763e-01
2.122344244124946488e+00 -1.401514563912916955e+01 -1.700807613106214977e-01
2.123454256804928164e+00 -1.409820633000697399e+01 -1.691489889275570313e-01
2.124564269484909840e+00 -1.418508420384062774e+01 -1.681540549421682573e-01
2.125674282164891515e+00 -1.427588100634921808e+01 -1.670951976416179541e-01
2.126784294844873191e+00 -1.437070411239327150e+01 -1.659715450913928358e-01
2.127894307524854867e+00 -1.446966696051162771e+01 -1.647821263394119717e-01
2.129004320204836542e+00 -1.457288948507837922e+01 -1.635258927197259793e-01
2.130114332884818218e+00 -1.468049853769294444e+01 -1.622017476784988199e-01
2.131224345564799894e+00 -1.479262829211176289e+01 -1.608085828308558896e-01
2.132334358244781569e+00 -1.490942063036869669e+01 -1.593453174408446804e-01
2.133444370924763245e+00 -1.503102551145699728e+01 -1.578109382424881801e-01
2.134554383604744920e+00 -1.515760132777513647e+01 -1.562045365110573680e-01
2.135664396284726596e+00 -1.528931525817495185e+01 -1.545253395521992701e-01
2.136774408964708272e+00 -1.542634362961176819e+01 -1.527727342795164589e-01
2.137884421644689947e+00 -1.556887230183658133e+01 -1.509462812559248801e-01
2.138994434324671623e+00 -1.571709709110001540e+01 -1.490457184210758623e-01
2.140104447004653299e+00 -1.587122424933889775e+01 -1.470709546417601210e-01
2.141214459684634974e+00 -1.603147101474262826e+01 -1.450220541287054465e-01
2.142324472364616650e+00 -1.619806624799533878e+01 -1.428992135811318065e-01
2.143434485044598325e+00 -1.637125116596948615e+01 -1.407027345820108799e-01
2.144544497724580001e+00 -1.655128018139357948e+01 -1.384329942138356473e-01
2.145654510404561677e+00 -1.673842185325841569e+01 -1.360904170600650276e-01
2.146764523084543352e+00 -1.693295994872136845e+01 -1.336754516834275652e-01
2.147874535764525028e+00 -1.713519461327852866e+01 -1.311885543367399265e-01
2.148984548444506704e+00 -1.734544364223802759e+01 -1.286301820928456019e-01
2.150094561124488379e+00 -1.756404384324120116e+01 -1.260007968275686785e-01
2.151204573804470055e+00 -1.779135247684967069e+01 -1.233008806168983118e-01
2.152314586484451731e+00 -1.802774876007482163e+01 -1.205309621933568498e-01
2.153424599164432962e+00 -1.827363541606490571e+01 -1.176916532237525237e-01
2.154534611844414638e+00 -1.852944025173894360e+01 -1.147836923979843882e-01
2.155644624524396313e+00 -1.879561774357054915e+01 -1.118079947227119397e-01
2.156754637204377989e+00 -1.907265060938137680e+01 -1.087657030442830963e-01
2.157864649884359665e+00 -1.936105134010862017e+01 -1.056582387160548558e-01
2.158974662564341340e+00 -1.966136365901662941e+01 -1.024873484833211945e-01
2.160084675244323460e+00 -1.997416386536231059e+01 -9.925514507318425328e-02
2.161194687924305136e+00 -2.030006200335740729e+01 -9.596413960937560939e-02
2.162304700604286811e+00 -2.063970277309759993e+01 -9.261726477091969389e-02
2.163414713284268487e+00 -2.099376606495990316e+01 -8.921788850901990475e-02
2.164524725964250162e+00 -2.136296694877045965e+01 -8.576981905304764675e-02
2.165634738644231838e+00 -2.174805487838030515e+01 -8.227730279520791001e-02
2.166744751324213070e+00 -2.214981177369329757e+01 -7.874501737179770422e-02
2.167854764004194745e+00 -2.256904850536496809e+01 -7.517806279484424981e-02
2.168964776684176421e+00 -2.300659911806690516e+01 -7.158195378600615277e-02
2.170074789364158097e+00 -2.346331186657893397e+01 -6.796261650078938565e-02
2.171184802044139772e+00 -2.394003577773304769e+01 -6.432639260197384190e-02
2.172294814724121448e+00 -2.443760095307401770e+01 -6.068005316837411095e-02
2.173404827404103123e+00 -2.495679014204415580e+01 -5.703082424771838133e-02
2.174514840084084799e+00 -2.549829817871047766e+01 -5.338642504146039192e-02
2.175624852764066475e+00 -2.606267460723211471e+01 -4.975511881209651599e-02
2.176734865444048594e+00 -2.665024313610172157e+01 -4.614577570912654914e-02
2.177844878124030270e+00 -2.726098938961623475e+01 -4.256794589275460228e-02
2.178954890804011502e+00 -2.789440577584418079e+01 -3.903194066451918381e-02
2.180064903483993177e+00 -2.854927938391436726e+01 -3.554891884748781483e-02
2.181174916163974853e+00 -2.922340636120534896e+01 -3.213097543401807754e-02
2.182284928843956529e+00 -2.991321588174875146e+01 -2.879122955492514208e-02
2.183394941523938204e+00 -3.061329206144938198e+01 -2.554390911445413026e-02
2.184504954203919880e+00 -3.131579927330759716e+01 -2.240442995622156722e-02
2.185614966883901555e+00 -3.200985489558090791e+01 -1.938946812862684527e-02
2.186724979563883231e+00 -3.268096443963848685e+01 -1.651702464347747090e-02
2.187834992243864907e+00 -3.331073989148751480e+01 -1.380648299691944643e-02
2.188945004923846582e+00 -3.387723550249590687e+01 -1.127866057082482429e-02
2.190055017603828258e+00 -3.435626980000986208e+01 -8.955855781855004763e-03
2.191165030283809934e+00 -3.472391609726451378e+01 -6.861893430165048532e-03
2.192275042963791165e+00 -3.495984551893334924e+01 -5.022171067598679012e-03
2.193385055643773285e+00 -3.505056707410075489e+01 -3.463709325414337983e-03
2.194495068323754960e+00 -3.499132597013289114e+01 -2.215209000363801972e-03
2.195605081003736636e+00 -3.478591842819974289e+01 -1.307117306461786721e-03
2.196715093683718312e+00 -3.444472273237777671e+01 -7.717050880940525860e-04
2.197825106363699987e+00 -3.398202698553386369e+01 -6.431560069119213185e-04
2.198935119043681663e+00 -3.341372133014517232e+01 -9.576678220980250084e-04
2.200045131723663339e+00 -3.275584182604372785e+01 -1.753564951943052371e-03
2.201155144403645014e+00 -3.202387532040594920e+01 -3.071420606578154078e-03
2.202265157083626690e+00 -3.123248620342539539e+01 -4.954185985340789702e-03
2.203375169763608366e+00 -3.039537206994015506e+01 -7.447323397652178163e-03
2.204485182443589597e+00 -2.952511272033170187e+01 -1.059893973658443053e-02
2.205595195123571273e+00 -2.863300488247734421e+01 -1.445991653599520282e-02
2.206705207803552948e+00 -2.772892784778505870e+01 -1.908403288154290195e-02
2.207815220483534624e+00 -2.682128054833978226e+01 -2.452807770771779639e-02
2.208925233163516300e+00 -2.591700341496918014e+01 -3.085194846430255530e-02
2.210035245843498419e+00 -2.502167375001202743e+01 -3.811873372725239212e-02
2.211145258523480095e+00 -2.413965075317072007e+01 -4.639477799984302597e-02
2.212255271203461771e+00 -2.327424475304655260e+01 -5.574972763395151520e-02
2.213365283883443446e+00 -2.242788993472752423e+01 -6.625655743252008290e-02
2.214475296563425122e+00 -2.160230662898743503e+01 -7.799157801100617404e-02
2.215585309243406797e+00 -2.079864547477897929e+01 -9.103442435000877464e-02
2.216695321923388029e+00 -2.001761045749394441e+01 -1.054680261278356235e-01
2.217805334603369705e+00 -1.925956086613894769e+01 -1.213785603664149781e-01
2.218915347283351380e+00 -1.852459391500649133e+01 -1.388553866604817777e-01
2.220025359963333056e+00 -1.781261054318899539e+01 -1.579909648118192900e-01
2.221135372643314732e+00 -1.712336709046579841e+01 -1.788807540999292900e-01
2.222245385323296407e+00 -1.645651540946578351e+01 -2.016230927431007514e-01
2.223355398003278083e+00 -1.581163368207845110e+01 -2.263190554048380154e-01
2.224465410683259758e+00 -1.518824986566334090e+01 -2.530722859504411226e-01
2.225575423363241878e+00 -1.458585935815081314e+01 -2.819888021261771627e-01
2.226685436043223554e+00 -1.400393816792922408e+01 -3.131767684811953556e-01
2.227795448723205229e+00 -1.344195261459849533e+01 -3.467462337320506571e-01
2.228905461403186905e+00 -1.289936637106001704e+01 -3.828088289169196412e-01
2.230015474083168137e+00 -1.237564548227109995e+01 -4.214774231201235399e-01
2.231125486763149812e+00 -1.187026185580247883e+01 -4.628657342658864526e-01
2.232235499443131488e+00 -1.138269560824801907e+01 -5.070878934640401514e-01
2.233345512123113163e+00 -1.091243656412579632e+01 -5.542579626012277272e-01
2.234455524803094839e+00 -1.045898513544948472e+01 -6.044894062572183646e-01
2.235565537483076515e+00 -1.002185275669817699e+01 -6.578945205237687333e-01
2.236675550163058190e+00 -9.600562008259371893e+00 -7.145838228416843130e-01
2.237785562843039866e+00 -9.194646528998408286e+00 -7.746654084788606731e-01
2.238895575523021542e+00 -8.803650793390909612e+00 -8.382442806762518961e-01
2.240005588203003217e+00 -8.427129809054058285e+00 -9.054216627266765682e-01
2.241115600882985337e+00 -8.064648775297083461e+00 -9.762943012667628651e-01
2.242225613562966569e+00 -7.715782731521143134e+00 -1.050953770814303745e+00
2.243335626242948244e+00 -7.380116215197187302e+00 -1.129485790040964055e+00
2.244445638922929920e+00 -7.057242942168172384e+00 -1.211969560420153691e+00
2.245555651602911595e+00 -6.746765516717188937e+00 -1.298477137730489339e+00
2.246665664282893271e+00 -6.448295174877172187e+00 -1.389072846439693754e+00
2.247775676962874947e+00 -6.161451561563375812e+00 -1.483812746264473237e+00
2.248885689642856622e+00 -5.885862540079126681e+00 -1.582744159233530734e+00
2.249995702322838298e+00 -5.621164031208674139e+00 -1.685905264411837301e+00
2.251105715002819974e+00 -5.366999878333086116e+00 -1.793324766120989011e+00
2.252215727682801649e+00 -5.123021734669558569e+00 -1.905021640059910482e+00
2.253325740362783325e+00 -4.888888968741808227e+00 -2.021004960240242898e+00
2.254435753042764556e+00 -4.664268584453134636e+00 -2.141273808149766644e+00
2.255545765722746232e+00 -4.448835152573361817e+00 -2.265817264088034300e+00
2.256655778402727908e+00 -4.242270750997263029e+00 -2.394614479223111214e+00
2.257765791082709583e+00 -4.044264911719748667e+00 -2.527634825631107418e+00
2.258875803762691703e+00 -3.854514573045742409e+00 -2.664838120431924473e+00
2.259985816442673379e+00 -3.672724036063399478e+00 -2.806174919147597091e+00
2.261095829122655054e+00 -3.498604924818170758e+00 -2.951586872600286515e+00
2.262205841802636730e+00 -3.331876149906356055e+00 -3.101007141044638260e+00
2.263315854482618406e+00 -3.172263875342880013e+00 -3.254360858792941347e+00
2.264425867162600081e+00 -3.019501488547993162e+00 -3.411565642338030280e+00
2.265535879842581757e+00 -2.873329573148663663e+00 -3.572532134890069155e+00
2.266645892522563432e+00 -2.733495884025439082e+00 -3.737164580303130812e+00
2.267755905202544664e+00 -2.599755323684189268e+00 -3.905361419545536172e+00
2.268865917882526340e+00 -2.471869918636443675e+00 -4.077015903138033970e+00
2.269975930562508015e+00 -2.349608794073141382e+00 -4.252016713310054818e+00
2.271085943242489691e+00 -2.232748144764262754e+00 -4.430248589976718776e+00
2.272195955922471367e+00 -2.121071199853965972e+00 -4.611592954987183468e+00
2.273305968602453042e+00 -2.014368179085864075e+00 -4.795928529412754493e+00
2.274415981282435162e+00 -1.912436238016576029e+00 -4.983131938915291492e+00
2.275525993962416837e+00 -1.815079399974563579e+00 -5.173078302453046895e+00
2.276636006642398513e+00 -1.722108472898313813e+00 -5.365641799747214336e+00
2.277746019322380189e+00 -1.633340949731413971e+00 -5.560696213061007143e+00
2.278856032002361864e+00 -1.548600891733919793e+00 -5.758115438960191845e+00
2.279966044682343096e+00 -1.467718794849539599e+00 -5.957773965865129639e+00
2.281076057362324772e+00 -1.390531440093457416e+00 -6.159547313408349822e+00
2.282186070042306447e+00 -1.316881729738019535e+00 -6.363312429924073754e+00
2.283296082722288123e+00 -1.246618511810548835e+00 -6.568948044855003054e+00
2.284406095402269798e+00 -1.179596396021286742e+00 -6.776334973502521564e+00
2.285516108082251474e+00 -1.115675564657328200e+00 -6.985356372385100876e+00
2.286626120762233150e+00 -1.054721582172778671e+00 -7.195897944511639110e+00
2.287736133442214825e+00 -9.966052071528219702e-01 -7.407848095098474417e+00
2.288846146122196501e+00 -9.412022100265082791e-01 -7.621098039619901066e+00
2.289956158802178177e+00 -8.883931993658791271e-01 -7.835541867515787295e+00
2.291066171482160296e+00 -8.380634588742557067e-01 -8.051076566300004345e+00
2.292176184162141972e+00 -7.901027962862249288e-01 -8.267602012120258692e+00
2.293286196842123204e+00 -7.444054044434209594e-01 -8.485020933904252161e+00
2.294396209522104879e+00 -7.008697338491924889e-01 -8.703238858984716941e+00
2.295506222202086555e+00 -6.593983751178642549e-01 -8.922164048431382000e+00
2.296616234882068230e+00 -6.198979489953964084e-01 -9.141707430163485526e+00
2.297726247562049906e+00 -5.822790011002846322e-01 -9.361782537232569368e+00
2.298836260242031582e+00 -5.464558982623796135e-01 -9.582305457456898878e+00
2.299946272922013257e+00 -5.123467233503476992e-01 -9.803194798903774654e+00
2.301056285601994933e+00 -4.798731657776000858e-01 -1.002437167365201631e+01
2.302166298281976609e+00 -4.489604054386261978e-01 -1.024575969996117486e+01
2.303276310961958284e+00 -4.195369886094075795e-01 -1.046728502060337362e+01
2.304386323641939960e+00 -3.915346952800847768e-01 -1.068887633287730843e+01
2.305496336321921191e+00 -3.648883983952938559e-01 -1.091046492392478306e+01
2.306606349001902867e+00 -3.395359164708817712e-01 -1.113198470360834413e+01
2.307716361681884987e+00 -3.154178619444792386e-01 -1.135337222654314537e+01
2.308826374361866662e+00 -2.924774883213815957e-01 -1.157456669502603397e+01
2.309936387041848338e+00 -2.706605396292237620e-01 -1.179550993561639771e+01
2.311046399721830014e+00 -2.499151058494972488e-01 -1.201614634397102677e+01
2.312156412401811689e+00 -2.301914878296515976e-01 -1.223642279510805508e+01
2.313266425081793365e+00 -2.114420747052078164e-01 -1.245628851938666948e+01
2.314376437761775041e+00 -1.936212361108426150e-01 -1.267569494788172157e+01
2.315486450441756716e+00 -1.766852304938196783e-01 -1.289459553420270055e+01
2.316596463121738392e+00 -1.605921297431137373e-01 -1.311294556282231838e+01
2.317706475801719623e+00 -1.453017592075582787e-01 -1.333070195632066124e+01
2.318816488481701299e+00 -1.307756510955866980e-01 -1.354782309532813933e+01
2.319926501161682975e+00 -1.169770083251010506e-01 -1.376426866514931113e+01
2.321036513841664650e+00 -1.038706752081813289e-01 -1.397999954194794014e+01
2.322146526521646326e+00 -9.142311097639783946e-02 -1.419497772896625065e+01
2.323256539201628001e+00 -7.960236211735562117e-02 -1.440916634966055376e+01
2.324366551881610121e+00 -6.837802980898066707e-02 -1.462252970010344200e+01
2.325476564561591797e+00 -5.772122938279150572e-02 -1.483503335789218269e+01
2.326586577241573472e+00 -4.760453966742080739e-02 -1.504664433955121616e+01
2.327696589921555148e+00 -3.800194117996692073e-02 -1.525733129352152062e+01
2.328806602601536824e+00 -2.888874334848703235e-02 -1.546706471178636022e+01
2.329916615281518499e+00 -2.024150215444105866e-02 -1.567581714044636243e+01
2.331026627961499731e+00 -1.203793067240816264e-02 -1.588356336849085615e+01
2.332136640641481407e+00 -4.256805853401542800e-03 -1.609028057483922680e+01
2.333246653321463082e+00 3.122124530933245712e-03 -1.629594841650520110e+01
2.334356666001444758e+00 1.011823065086155451e-02 -1.650054904533230982e+01
2.335466678681426433e+00 1.675008111814768608e-02 -1.670406704684094734e+01
2.336576691361408109e+00 2.303551178489425186e-02 -1.690648930181873766e+01
2.337686704041389785e+00 2.899168025907237004e-02 -1.710780477875391625e+01
2.338796716721371460e+00 3.463510466103178476e-02 -1.730800427234587957e+01
2.339906729401353580e+00 3.998168640370923510e-02 -1.750708010940854464e+01
2.341016742081335256e+00 4.504671807805991912e-02 -1.770502584785013767e+01
2.342126754761316931e+00 4.984487874506131344e-02 -1.790183599652887025e+01
2.343236767441298163e+00 5.439021996542296039e-02 -1.809750578330494619e+01
2.344346780121279838e+00 5.869614663979827451e-02 -1.829203099541943445e+01
2.345456792801261514e+00 6.277539711692466107e-02 -1.848540791058065480e+01
2.346566805481243190e+00 6.664002701248125660e-02 -1.867763332923335540e+01
2.347676818161224865e+00 7.030140076712713959e-02 -1.886870470907547315e+01
2.348786830841206541e+00 7.377019418935969186e-02 -1.905862039279658049e+01
2.349896843521188217e+00 7.705641014685798984e-02 -1.924737991020250405e+01
2.351006856201169892e+00 8.016940828322191570e-02 -1.943498432733320058e+01
2.352116868881151568e+00 8.311794826344001685e-02 -1.962143660880272478e+01
2.353226881561133244e+00 8.591024471441635613e-02 -1.980674195614163224e+01
2.354336894241114919e+00 8.855403085035698507e-02 -1.999090808491941118e+01
2.355446906921096151e+00 9.105662686731610944e-02 -2.017394540706353823e+01
2.356556919601077826e+00 9.342500864049979592e-02 -2.035586709191570520e+01
2.357666932281059946e+00 9.566587211793030343e-02 -2.053668898966898126e+01
2.358776944961041622e+00 9.778568908983086005e-02 -2.071642941306483010e+01
2.359886957641023297e+00 9.979075070293684513e-02 -2.089510878651245918e+01
2.360996970321004973e+00 1.016871961212151149e-01 -2.107274918486146476e+01
2.362106983000986649e+00 1.034810250193071435e-01 -2.124937379562551598e+01
2.363216995680968324e+00 1.051780940129038722e-01 -2.142500634731208464e+01
2.364327008360950000e+00 1.067840985535720016e-01 -2.159967055166990235e+01
2.365437021040931675e+00 1.083045431116262808e-01 -2.177338960844830495e+01
2.366547033720913351e+00 1.097447035187507636e-01 -2.194618581739273111e+01
2.367657046400895027e+00 1.111095860425226484e-01 -2.211808033384444983e+01
2.368767059080876258e+00 1.124038880507828436e-01 -2.228909309206881062e+01
2.369877071760857934e+00 1.136319649637220069e-01 -2.245924290531522161e+01
2.370987084440839610e+00 1.147978075975707030e-01 -2.262854773493539540e+01
2.372097097120821285e+00 1.159050330266234302e-01 -2.279702510419856054e+01
2.373207109800803405e+00 1.169568908183392097e-01 -2.296469261735249034e+01
2.374317122480785081e+00 1.179562850440307176e-01 -2.313156853252412049e+01
2.375427135160766756e+00 1.189058109700430604e-01 -2.329767232954427314e+01
2.376537147840748432e+00 1.198078039288491686e-01 -2.346302521164657406e+01
2.377647160520730107e+00 1.206643966885452557e-01 -2.362765048369864473e+01
2.378757173200711783e+00 1.214775807930957296e-01 -2.379157375906680727e+01
2.379867185880693459e+00 1.222492669167919849e-01 -2.395482296173663173e+01
2.380977198560674690e+00 1.229813393061762461e-01 -2.411742810871106713e+01
2.382087211240656366e+00 1.236756998723195083e-01 -2.427942087835155149e+01
2.383197223920638042e+00 1.243342984031610282e-01 -2.444083399130761336e+01
2.384307236600619717e+00 1.249591466081560187e-01 -2.460170044996267436e+01
2.385417249280601393e+00 1.255523151717491681e-01 -2.476205269798647279e+01
2.386527261960583068e+00 1.261159145443758733e-01 -2.492192177197216552e+01
2.387637274640564744e+00 1.266520616943965782e-01 -2.508133652105869515e+01
2.388747287320546420e+00 1.271628363431072939e-01 -2.524032296727153835e+01
2.389857300000528539e+00 1.276502311844712190e-01 -2.539890386909218734e+01
2.390967312680510215e+00 1.281161011580281006e-01 -2.555709853418312250e+01
2.392077325360491891e+00 1.285621169420462229e-01 -2.571492290556352955e+01
2.393187338040473566e+00 1.289897274515822700e-01 -2.587238992069824661e+01
2.394297350720454798e+00 1.294001352955123918e-01 -2.602951011712991658e+01
2.395407363400436473e+00 1.297942879420896645e-01 -2.618629243386499894e+01
2.396517376080418149e+00 1.301728858747199236e-01 -2.634274513709272725e+01
2.397627388760399825e+00 1.305364074236594063e-01 -2.649887678410678760e+01
2.398737401440381500e+00 1.308851483839076346e-01 -2.665469713219556525e+01
2.399847414120363176e+00 1.312192731226844988e-01 -2.681021790078105838e+01
2.400957426800344852e+00 1.315388727730915364e-01 -2.696545330547822061e+01
2.402067439480326527e+00 1.318440254107831611e-01 -2.712042030138652393e+01
2.403177452160308203e+00 1.321348528842294923e-01 -2.727513849837990279e+01
2.404287464840289879e+00 1.324115692409243983e-01 -2.742962974123462061e+01
2.405397477520271998e+00 1.326745164393380305e-01 -2.758391737942060828e+01
2.406507490200253230e+00 1.329241841914851618e-01 -2.773802528224649322e+01
2.407617502880234905e+00 1.331612122386070518e-01 -2.789197668180233336e+01
2.408727515560216581e+00 1.333863749874557025e-01 -2.804579294605709094e+01
2.409837528240198257e+00 1.336005500756814457e-01 -2.819949239540713748e+01
2.410947540920179932e+00 1.338046739389631423e-01 -2.835308927657668221e+01
2.412057553600161608e+00 1.339996886766685602e-01 -2.850659299760052789e+01
2.413167566280143284e+00 1.341864853422138903e-01 -2.866000770723837121e+01
2.414277578960124959e+00 1.343658491368374397e-01 -2.881333227306904021e+01
2.415387591640106635e+00 1.345384118278392938e-01 -2.896656067707954207e+01
2.416497604320088310e+00 1.347046160530194492e-01 -2.911968280881742288e+01
2.417607617000069986e+00 1.348646950743808415e-01 -2.927268559762610067e+01
2.418717629680051218e+00 1.350186701044065185e-01 -2.942555439075267998e+01
2.419827642360032893e+00 1.351663656820863424e-01 -2.957827445669546762e+01
2.420937655040014569e+00 1.353074418762586772e-01 -2.973083247602713186e+01
2.422047667719996245e+00 1.354414405006841293e-01 -2.988321787723067757e+01
2.423157680399978364e+00 1.355678411890862967e-01 -3.003542388391861806e+01
2.424267693079960040e+00 1.356861222253218369e-01 -3.018744816194956826e+01
2.425377705759941716e+00 1.357958205463219437e-01 -3.033929298888905279e+01
2.426487718439923391e+00 1.358965853807925783e-01 -3.049096491119181707e+01
2.427597731119905067e+00 1.359882205521159293e-01 -3.064247390258886483e+01
2.428707743799886742e+00 1.360707115106623843e-01 -3.079383208595748656e+01
2.429817756479868418e+00 1.361442345718970603e-01 -3.094505212568297381e+01
2.430927769159850094e+00 1.362091474932169699e-01 -3.109614543372550344e+01
2.432037781839831325e+00 1.362659622680172378e-01 -3.124712035645287500e+01
2.433147794519813001e+00 1.363153026883645869e-01 -3.139798051809211188e+01
2.434257807199794676e+00 1.363578506685907410e-01 -3.154872348900090628e+01
2.435367819879776352e+00 1.363942863946983053e-01 -3.169933992298610548e+01
2.436477832559758028e+00 1.364252279661767597e-01 -3.184981326921197820e+01
2.437587845239739703e+00 1.364511762683022211e-01 -3.200012011388660227e+01
2.438697857919721823e+00 1.364724703435602482e-01 -3.215023114907394586e+01
2.439807870599703499e+00 1.364892575642220607e-01 -3.230011270577052329e+01
2.440917883279685174e+00 1.365014815299736839e-01 -3.244972873136974556e+01
2.442027895959666850e+00 1.365088889549145590e-01 -3.259904304344081538e+01
2.443137908639648526e+00 1.365110550213840535e-01 -3.274802165748640448e+01
2.444247921319629757e+00 1.365074249316543809e-01 -3.289663497012065818e+01
2.445357933999611433e+00 1.364973678482665487e-01 -3.304485958350739594e+01
2.446467946679593108e+00 1.364802382255542734e-01 -3.319267958257478313e+01
2.447577959359574784e+00 1.364554388123271067e-01 -3.334008712200281366e+01
2.448687972039556460e+00 1.364224794197494983e-01 -3.348708224164283109e+01
2.449797984719538135e+00 1.363810259185121720e-01 -3.363367190138171026e+01
2.450907997399519811e+00 1.363309348235485774e-01 -3.377986830267457208e+01
2.452018010079501487e+00 1.362722701606138009e-01 -3.392568663653038641e+01
2.453128022759483162e+00 1.362053009637100298e-01 -3.407114245928417517e+01
2.454238035439464838e+00 1.361304795699594117e-01 -3.421624894159770491e+01
2.455348048119446958e+00 1.360484026897093024e-01 -3.436101425791663644e+01
2.456458060799428189e+00 1.359597588626963727e-01 -3.450543938029981206e+01
2.457568073479409865e+00 1.358652672109503801e-01 -3.464951651163711688e+01
2.458678086159391540e+00 1.357656132421127260e-01 -3.479322834066127257e+01
2.459788098839373216e+00 1.356613877602481644e-01 -3.493654822895132384e+01
2.460898111519354892e+00 1.355530346738905989e-01 -3.507944135431734622e+01
2.462008124199336567e+00 1.354408126757449815e-01 -3.522186674307074838e+01
2.463118136879318243e+00 1.353247744787550444e-01 -3.536378003414328219e+01
2.464228149559299919e+00 1.352047656493916006e-01 -3.550513673957470218e+01
2.465338162239281594e+00 1.350804432343754025e-01 -3.564589570678017338e+01
2.466448174919263270e+00 1.349513125056153451e-01 -3.578602245513938129e+01
2.467558187599244945e+00 1.348167784264366342e-01 -3.592549205761762465e+01
2.468668200279226621e+00 1.346762070339121986e-01 -3.606429126915427474e+01
2.469778212959207853e+00 1.345289909727746536e-01 -3.620241966599994754e+01
2.470888225639189528e+00 1.343746129967944847e-01 -3.633988964902638230e+01
2.471998238319171648e+00 1.342127014186630385e-01 -3.647672527124599640e+01
2.473108250999153324e+00 1.340430722227247406e-01 -3.661295996490191129e+01
2.474218263679134999e+00 1.338657537935603326e-01 -3.674863335493142102e+01
2.475328276359116675e+00 1.336809918383837781e-01 -3.688378744188872815e+01
2.476438289039098350e+00 1.334892339442469711e-01 -3.701846250844653952e+01
2.477548301719080026e+00 1.332910951348039441e-01 -3.715269314181998794e+01
2.478658314399061702e+00 1.330873075948774964e-01 -3.728650476548141057e+01
2.479768327079043377e+00 1.328786592432891212e-01 -3.741991103653028006e+01
2.480878339759025053e+00 1.326659269109151662e-01 -3.755291239271888060e+01
2.481988352439006285e+00 1.324498104169257173e-01 -3.768549593128937403e+01
2.483098365118987960e+00 1.322308737791690059e-01 -3.781763667901353188e+01
2.484208377798969636e+00 1.320094991466740086e-01 -3.794930017981213410e+01
2.485318390478951311e+00 1.317858578613264608e-01 -3.808044619511284878e+01
2.486428403158932987e+00 1.315599014528331945e-01 -3.821103319515934515e+01
2.487538415838914663e+00 1.313313734934126176e-01 -3.834102322890198877e+01
2.488648428518896782e+00 1.310998412665274060e-01 -3.847038670616036171e+01
2.489758441198878458e+00 1.308647443207868744e-01 -3.859910661590559755e+01
2.490868453878860134e+00 1.306254553667449414e-01 -3.872718174212267428e+01
2.491978466558841809e+00 1.303813477851635816e-01 -3.885462852225786889e+01
2.493088479238823485e+00 1.301318633632103372e-01 -3.898148131605515943e+01
2.494198491918805161e+00 1.298765738264094638e-01 -3.910779100325785862e+01
2.495308504598786392e+00 1.296152302945044188e-01 -3.923362199221789126e+01
2.496418517278768068e+00 1.293477959089266438e-01 -3.935904788117972686e+01
2.497528529958749743e+00 1.290744584548095542e-01 -3.948414615326719712e+01
2.498638542638731419e+00 1.287956216832213951e-01 -3.960899239065203403e+01
2.499748555318713095e+00 1.285118760541186234e-01 -3.973365455231317611e+01
2.500858567998694770e+00 1.282239515750112913e-01 -3.985818786723711327e+01
2.501968580678676446e+00 1.279326571209460917e-01 -3.998263084986860605e+01
2.503078593358658122e+00 1.276388119232265694e-01 -4.010700285082799610e+01
2.504188606038640241e+00 1.273431756829969952e-01 -4.023130342126834336e+01
2.505298618718621917e+00 1.270463839250446092e-01 -4.035551360495296080e+01
2.506408631398603593e+00 1.267488947393369814e-01 -4.047959909205673767e+01
2.507518644078584824e+00 1.264509520042238488e-01 -4.060351498831641948e+01
2.508628656758566500e+00 1.261525686431256010e-01 -4.072721178897803895e+01
2.509738669438548175e+00 1.258535315797656151e-01 -4.085064201508021142e+01
2.510848682118529851e+00 1.255534280044182383e-01 -4.097376688451009841e+01
2.511958694798511527e+00 1.252516905376195866e-01 -4.109656236308538269e+01
2.513068707478493202e+00 1.249476570736148262e-01 -4.121902397779631144e+01
2.514178720158474878e+00 1.246406396733113486e-01 -4.134116987492194539e+01
2.515288732838456554e+00 1.243299959935968424e-01 -4.146304176257466167e+01
2.516398745518438229e+00 1.240151964715330984e-01 -4.158470357597914102e+01
2.517508758198419905e+00 1.236958808566161055e-01 -4.170623792465072199e+01
2.518618770878401580e+00 1.233718986693203151e-01 -4.182774060088717505e+01
2.519728783558382812e+00 1.230433296680064209e-01 -4.194931362556638277e+01
2.520838796238364488e+00 1.227104822889533292e-01 -4.207105746010875436e+01
2.521948808918346607e+00 1.223738701085910763e-01 -4.219306310735292698e+01
2.523058821598328283e+00 1.220341684655870673e-01 -4.231540485035093724e+01
2.524168834278309959e+00 1.216921552753660318e-01 -4.243813433464661955e+01
2.525278846958291634e+00 1.213486415904156124e-01 -4.256127659056414103e+01
2.526388859638273310e+00 1.210043984586554183e-01 -4.268482842675222599e+01
2.527498872318254985e+00 1.206600870137854997e-01 -4.280875941800448459e+01
2.528608884998236661e+00 1.203161984548855312e-01 -4.293301547573903321e+01
2.529718897678218337e+00 1.199730096619677083e-01 -4.305752474726313039e+01
2.530828910358200012e+00 1.196305587325022096e-01 -4.318220536061857473e+01
2.531938923038181688e+00 1.192886428481734068e-01 -4.330697433663773666e+01
2.533048935718162920e+00 1.189468387678113553e-01 -4.343175684928678493e+01
2.534158948398144595e+00 1.186045440916257826e-01 -4.355649494702490188e+01
2.535268961078126271e+00 1.182610354580737599e-01 -4.368115486389741875e+01
2.536378973758107946e+00 1.179155382082055920e-01 -4.380573215351682848e+01
2.537488986438090066e+00 1.175673009379926692e-01 -4.393025406625249474e+01
2.538598999118071742e+00 1.172156678673998420e-01 -4.405477884388699295e+01
2.539709011798053417e+00 1.168601421325028838e-01 -4.417939190173335362e+01
2.540819024478035093e+00 1.165004339422546775e-01 -4.430419917488461579e+01
2.541929037158016769e+00 1.161364889556844859e-01 -4.442931819034726004e+01
2.543039049837998444e+00 1.157684940980047428e-01 -4.455486766050049141e+01
2.544149062517980120e+00 1.153968601688053069e-01 -4.468095655230735019e+01
2.545259075197961351e+00 1.150221828017289338e-01 -4.480767365659837509e+01
2.546369087877943027e+00 1.146451854018565170e-01 -4.493507865737398532e+01
2.547479100557924703e+00 1.142666494187673937e-01 -4.506319558596955943e+01
2.548589113237906378e+00 1.138873385423074258e-01 -4.519200934937808256e+01
2.549699125917888054e+00 1.135079240160863506e-01 -4.532146576139140848e+01
2.550809138597869730e+00 1.131289181890331175e-01 -4.545147519877293263e+01
2.551919151277851405e+00 1.127506226724874772e-01 -4.558191967474468242e+01
2.553029163957833081e+00 1.123730961074394380e-01 -4.571266279416977341e+01
2.554139176637815201e+00 1.119961447006240368e-01 -4.584356175698915337e+01
2.555249189317796876e+00 1.116193365331442783e-01 -4.597448033847796012e+01
2.556359201997778552e+00 1.112420383853819639e-01 -4.610530162528349507e+01
2.557469214677760228e+00 1.108634716715575924e-01 -4.623593924889013351e+01
2.558579227357741459e+00 1.104827822426362460e-01 -4.636634594727898673e+01
2.559689240037723135e+00 1.100991174730357181e-01 -4.649651850176610424e+01
2.560799252717704810e+00 1.097117033251560902e-01 -4.662649842347234141e+01
2.561909265397686486e+00 1.093199140572925082e-01 -4.675636817119104194e+01
2.563019278077668162e+00 1.089233279102526653e-01 -4.688624312599809940e+01
2.564129290757649837e+00 1.085217634157782107e-01 -4.701625997856103822e+01
2.565239303437631513e+00 1.081152927932956809e-01 -4.714656255550060138e+01
2.566349316117613188e+00 1.077042310686988080e-01 -4.727728638284871465e+01
2.567459328797594864e+00 1.072891018567096733e-01 -4.740854343231761447e+01
2.568569341477576540e+00 1.068705829752208125e-01 -4.754040850943471241e+01
2.569679354157558659e+00 1.064494369967088766e-01 -4.767290862410000329e+01
2.570789366837539891e+00 1.060264332986839975e-01 -4.780601644662112903e+01
2.571899379517521567e+00 1.056022690153385069e-01 -4.793964861503209818e+01
2.573009392197503242e+00 1.051774964294333869e-01 -4.807366924593873136e+01
2.574119404877484918e+00 1.047524637630022626e-01 -4.820789853859536578e+01
2.575229417557466594e+00 1.043272750784245417e-01 -4.834212588192700366e+01
2.576339430237448269e+00 1.039017732041111197e-01 -4.847612641442314185e+01
2.577449442917429945e+00 1.034755474204462067e-01 -4.860967959055599863e+01
2.578559455597411620e+00 1.030479652872960533e-01 -4.874258802134035307e+01
2.579669468277393296e+00 1.026182256897915784e-01 -4.887469472525084058e+01
2.580779480957374972e+00 1.021854281423316135e-01 -4.900589698232628422e+01
2.581889493637356647e+00 1.017486518192226713e-01 -4.913615524241374999e+01
2.582999506317337879e+00 1.013070368251008380e-01 -4.926549598462055712e+01
2.584109518997319555e+00 1.008598599723559142e-01 -4.939400801658312901e+01
2.585219531677301230e+00 1.004065978243933593e-01 -4.952183237270860161e+01
2.586329544357282906e+00 9.994697094644300339e-02 -4.964914663958029450e+01
2.587439557037265025e+00 9.948096507179619852e-02 -4.977614512502875499e+01
2.588549569717246701e+00 9.900882707440315789e-02 -4.990301672924055509e+01
2.589659582397228377e+00 9.853103603170565439e-02 -5.002992262966272108e+01
2.590769595077210052e+00 9.804825203883682505e-02 -5.015697594024194927e+01
2.591879607757191728e+00 9.756124756863823744e-02 -5.028422535624032008e+01
2.592989620437173404e+00 9.707082785830740967e-02 -5.041164447076540966e+01
2.594099633117155079e+00 9.657774787885134438e-02 -5.053912797813155322e+01
2.595209645797136755e+00 9.608263380337135617e-02 -5.066649539533415236e+01
2.596319658477117986e+00 9.558591649554139258e-02 -5.079350227091374137e+01
2.597429671157099662e+00 9.508778342608847911e-02 -5.091985815024923312e+01
2.598539683837081338e+00 9.458815369435005782e-02 -5.104524987711519657e+01
2.599649696517063013e+00 9.408667864631439781e-02 -5.116936819555830596e+01
2.600759709197044689e+00 9.358276814826549383e-02 -5.129193514695906941e+01
2.601869721877026365e+00 9.307564012584149116e-02 -5.141272951047773176e+01
2.602979734557008484e+00 9.256438874604074052e-02 -5.153160757348689458e+01
2.604089747236990160e+00 9.204806482088483122e-02 -5.164851687403995584e+01
2.605199759916971836e+00 9.152576081578871203e-02 -5.176350121544661675e+01
2.606309772596953511e+00 9.099669237401160349e-02 -5.187669614729766465e+01
2.607419785276935187e+00 9.046026856557984330e-02 -5.198831512732478899e+01
2.608529797956916418e+00 8.991614411192466738e-02 -5.209862758960318274e+01
2.609639810636898094e+00 8.936424852785297690e-02 -5.220793101520933988e+01
2.610749823316879770e+00 8.880478930375754199e-02 -5.231651972878668744e+01
2.611859835996861445e+00 8.823822871565607795e-02 -5.242465347059810199e+01
2.612969848676843121e+00 8.766523636600000169e-02 -5.253252880843484718e+01
2.614079861356824797e+00 8.708662188394100667e-02 -5.264025618496820869e+01
2.615189874036806472e+00 8.650325412800781433e-02 -5.274784489306470192e+01
2.616299886716788148e+00 8.591597455047891851e-02 -5.285519758870206886e+01
2.617409899396769823e+00 8.532551297572082971e-02 -5.296211513788497882e+01
2.618519912076751499e+00 8.473241385038174367e-02 -5.306831169427914574e+01
2.619629924756733619e+00 8.413698005969991178e-02 -5.317343896315061613e+01
2.620739937436714850e+00 8.353923975781710198e-02 -5.327711768275507609e+01
2.621849950116696526e+00 8.293893948524791448e-02 -5.337897352571584975e+01
2.622959962796678202e+00 8.233556434949354519e-02 -5.347867399118499065e+01
2.624069975476659877e+00 8.172838346224925443e-02 -5.357596253313995760e+01
2.625179988156641553e+00 8.111651640481204462e-02 -5.367068624507456320e+01
2.626290000836623229e+00 8.049901446575852271e-02 -5.376281394380069401e+01
2.627400013516604904e+00 7.987494895559547892e-02 -5.385244244090516474e+01
2.628510026196586580e+00 7.924349819319971566e-02 -5.393979005482041345e+01
2.629620038876568255e+00 7.860402484857996475e-02 -5.402517782805106350e+01
2.630730051556549931e+00 7.795613621122000902e-02 -5.410900027094832154e+01
2.631840064236531607e+00 7.729972155103141673e-02 -5.419168856751361574e+01
2.632950076916513282e+00 7.663496290087402907e-02 -5.427366991746977476e+01
2.634060089596494514e+00 7.596231811199399830e-02 -5.435532699509683141e+01
2.635170102276476189e+00 7.528247767687150371e-02 -5.443696139673675560e+01
2.636280114956458309e+00 7.459629932626482551e-02 -5.451876449436994676e+01
2.637390127636439985e+00 7.390472654942942254e-02 -5.460079840281770913e+01
2.638500140316421660e+00 7.320869874999449967e-02 -5.468298888677444580e+01
2.639610152996403336e+00 7.250906158537098745e-02 -5.476513104398457443e+01
2.640720165676385012e+00 7.180648605862534339e-02 -5.484690754421239944e+01
2.641830178356366687e+00 7.110140413519998315e-02 -5.492791811626818799e+01
2.642940191036348363e+00 7.039396711196933831e-02 -5.500771790595934618e+01
2.644050203716330039e+00 6.968403081979630820e-02 -5.508586135636058856e+01
2.645160216396311714e+00 6.897116919290945114e-02 -5.516194750279420589e+01
2.646270229076292946e+00 6.825471503308280785e-02 -5.523566216363786907e+01
2.647380241756274621e+00 6.753382419069789422e-02 -5.530681256908030718e+01
2.648490254436256297e+00 6.680755712837282978e-02 -5.537535057360710766e+01
2.649600267116237973e+00 6.607497014374265343e-02 -5.544138172487009086e+01
2.650710279796219648e+00 6.533520756988918377e-02 -5.550515898627052991e+01
2.651820292476201324e+00 6.458758613932112647e-02 -5.556706161897673724e+01
2.652930305156183444e+00 6.383166340691064089e-02 -5.562756136498003912e+01
2.654040317836165119e+00 6.306728361454244647e-02 -5.568717940000081512e+01
2.655150330516146795e+00 6.229459650629699113e-02 -5.574643838114216265e+01
2.656260343196128471e+00 6.151404716777676696e-02 -5.580581423981954714e+01
2.657370355876110146e+00 6.072633772441791977e-02 -5.586569220354151355e+01
2.658480368556091822e+00 5.993236442700553002e-02 -5.592633097453462199e+01
2.659590381236073053e+00 5.913313602253116030e-02 -5.598783817409465513e+01
2.660700393916054729e+00 5.832968112523497645e-02 -5.605015918800842201e+01
2.661810406596036405e+00 5.752295339105734095e-02 -5.611308049089126371e+01
2.662920419276018080e+00 5.671374355017112789e-02 -5.617624741915286535e+01
2.664030431955999756e+00 5.590260673935587565e-02 -5.623919521787104969e+01
2.665140444635981432e+00 5.508981215182122415e-02 -5.630139102985921795e+01
2.666250457315963107e+00 5.427531992001344285e-02 -5.636228338718443354e+01
2.667360469995944783e+00 5.345878756429059409e-02 -5.642135481775312655e+01
2.668470482675926903e+00 5.263960552208506866e-02 -5.647817254831494438e+01
2.669580495355908578e+00 5.181695848725514919e-02 -5.653243213490199537e+01
2.670690508035890254e+00 5.098990680486039512e-02 -5.658398930639138058e+01
2.671800520715871485e+00 5.015748022115255889e-02 -5.663287639492707370e+01
2.672910533395853161e+00 4.931877507115638160e-02 -5.667930134941471465e+01
2.674020546075834837e+00 4.847304561706627934e-02 -5.672362926284188234e+01
2.675130558755816512e+00 4.761978076680466881e-02 -5.676634829262872017e+01
2.676240571435798188e+00 4.675875876118799207e-02 -5.680802351620215518e+01
2.677350584115779863e+00 4.589007448994367883e-02 -5.684924341528771663e+01
2.678460596795761539e+00 4.501413669097591164e-02 -5.689056421808604824e+01
2.679570609475743215e+00 4.413163515410964410e-02 -5.693245727147476032e+01
2.680680622155724890e+00 4.324348092057550552e-02 -5.697526408312714352e+01
2.681790634835706566e+00 4.235072506753513599e-02 -5.701916282285871063e+01
2.682900647515688242e+00 4.145446374153645419e-02 -5.706414904706201696e+01
2.684010660195669473e+00 4.055573845889860751e-02 -5.711003230327102642e+01
2.685120672875651149e+00 3.965544118689287578e-02 -5.715644912213385709e+01
2.686230685555633269e+00 3.875423330858922960e-02 -5.720289170860866079e+01
2.687340698235614944e+00 3.785248628963095580e-02 -5.724875039721266035e+01
2.688450710915596620e+00 3.695024982527801705e-02 -5.729336666523772692e+01
2.689560723595578295e+00 3.604725064352934383e-02 -5.733609229556684994e+01
2.690670736275559971e+00 3.514292221961804602e-02 -5.737634930997013782e+01
2.691780748955541647e+00 3.423646269997742547e-02 -5.741368476392477760e+01
2.692890761635523322e+00 3.332691561945522879e-02 -5.744781460358364455e+01
2.694000774315504998e+00 3.241326578861812580e-02 -5.747865165152832390e+01
2.695110786995486674e+00 3.149454123972483810e-02 -5.750631438259063088e+01
2.696220799675468349e+00 3.056991149804198088e-02 -5.753111527985099372e+01
2.697330812355449581e+00 2.963877275037309425e-02 -5.755352989435262145e+01
2.698440825035431256e+00 2.870081169342782873e-02 -5.757414988891475360e+01
2.699550837715412932e+00 2.775604184532092650e-02 -5.759362499472060648e+01
2.700660850395394608e+00 2.680480870951180983e-02 -5.761259974990242938e+01
2.701770863075376727e+00 2.584776314412175896e-02 -5.763165108903380229e+01
2.702880875755358403e+00 2.488580532884489271e-02 -5.765123242062968245e+01
2.703990888435340079e+00 2.392000454804500686e-02 -5.767162895614602292e+01
2.705100901115321754e+00 2.295150234909558440e-02 -5.769292793386081541e+01
2.706210913795303430e+00 2.198140826408450169e-02 -5.771500615788699662e+01
2.707320926475285106e+00 2.101069804118099391e-02 -5.773753601339092256e+01
2.708430939155266781e+00 2.004012414103499215e-02 -5.776000982333869871e+01
2.709540951835248013e+00 1.907014712813303106e-02 -5.778178105048938562e+01
2.710650964515229688e+00 1.810089462872911670e-02 -5.780211941259765496e+01
2.711760977195211364e+00 1.713215191948580518e-02 -5.782027553004314768e+01
2.712870989875193040e+00 1.616338520155352274e-02 -5.783554941919583570e+01
2.713981002555174715e+00 1.519379548892269005e-02 -5.784735622192084747e+01
2.715091015235156391e+00 1.422239809753706938e-02 -5.785528229108361131e+01
2.716201027915138067e+00 1.324812024559520601e-02 -5.785912534549613895e+01
2.717311040595119742e+00 1.226990750447515266e-02 -5.785891392666379573e+01
2.718421053275101862e+00 1.128682894828997307e-02 -5.785490368576269304e+01
2.719531065955083537e+00 1.029817092533659786e-02 -5.784755075582326356e+01
2.720641078635065213e+00 9.303510415964730620e-03 -5.783746515612503458e+01
2.721751091315046445e+00 8.302760852102630817e-03 -5.782534938169626315e+01
2.722861103995028120e+00 7.296185875226544187e-03 -5.781192873292389578e+01
2.723971116675009796e+00 6.284379557137273475e-03 -5.779788042781095925e+01
2.725081129354991472e+00 5.268214811461141567e-03 -5.778376820081129495e+01
2.726191142034973147e+00 4.248764778394246988e-03 -5.776998814878601962e+01
2.727301154714954823e+00 3.227204577446061897e-03 -5.775673029244406109e+01
2.728411167394936498e+00 2.204702741103477422e-03 -5.774395888998736837e+01
2.729521180074918174e+00 1.182312678168746453e-03 -5.773141308288462170e+01
2.730631192754899850e+00 1.608745665138924157e-04 -5.771862799355717755e+01
2.731741205434881525e+00 -8.590628712403142230e-04 -5.770497489813540426e+01
2.732851218114863201e+00 -1.877293111827664680e-03 -5.768971753616654752e+01
2.733961230794845321e+00 -2.893970092357878339e-03 -5.767208003236604696e+01
2.735071243474826552e+00 -3.909592073127957611e-03 -5.765132043714295662e+01
2.736181256154808228e+00 -4.924952473206906621e-03 -5.762680279179434706e+01
2.737291268834789904e+00 -5.941062222055751817e-03 -5.759806019190597937e+01
2.738401281514771579e+00 -6.959050922225212474e-03 -5.756484181596364635e+01
2.739511294194753255e+00 -7.980056184700873648e-03 -5.752713840921351363e+01
2.740621306874734930e+00 -9.005111677849519242e-03 -5.748518313822516745e+01
2.741731319554716606e+00 -1.003504460650006189e-02 -5.743942769686572802e+01
2.742841332234698282e+00 -1.107039248742994024e-02 -5.739049653528812200e+01
2.743951344914679957e+00 -1.211134728875850122e-02 -5.733912457884552794e+01
2.745061357594661633e+00 -1.315773242034218478e-02 -5.728608542151246752e+01
2.746171370274643309e+00 -1.420901494389309287e-02 -5.723211756758595214e+01
2.747281382954624540e+00 -1.526435201048102243e-02 -5.717785593872064709e+01
2.748391395634606216e+00 -1.632266724948081699e-02 -5.712377480586556544e+01
2.749501408314587891e+00 -1.738274994182553365e-02 -5.707014684504598989e+01
2.750611420994569567e+00 -1.844336758978499385e-02 -5.701702140533642194e+01
2.751721433674551687e+00 -1.950338116252245402e-02 -5.696422346890849298e+01
2.752831446354533362e+00 -2.056185198323519023e-02 -5.691137322437242574e+01
2.753941459034515038e+00 -2.161812996630270087e-02 -5.685792464641902200e+01
2.755051471714496714e+00 -2.267191464591571462e-02 -5.680321995311251726e+01
2.756161484394478389e+00 -2.372328300083655431e-02 -5.674655532800068158e+01
2.757271497074460065e+00 -2.477268123126289898e-02 -5.668725197326910603e+01
2.758381509754441741e+00 -2.582088108518516834e-02 -5.662472562056441916e+01
2.759491522434423416e+00 -2.686890473283510758e-02 -5.655854733000451517e+01
2.760601535114404648e+00 -2.791792522391243342e-02 -5.648848897321557416e+01
2.761711547794386323e+00 -2.896915193852120027e-02 -5.641454829959961614e+01
2.762821560474367999e+00 -3.002371192954174373e-02 -5.633695079437988085e+01
2.763931573154349675e+00 -3.108253850381729327e-02 -5.625612831217438270e+01
2.765041585834331350e+00 -3.214627775394151427e-02 -5.617267724007458440e+01
2.766151598514313026e+00 -3.321522208840283624e-02 -5.608730123716390636e+01
2.767261611194295146e+00 -3.428927726778773638e-02 -5.600074507046834071e+01
2.768371623874276821e+00 -3.536796627935796800e-02 -5.591372658516974781e+01
2.769481636554258497e+00 -3.645046987061845850e-02 -5.582687348674199512e+01
2.770591649234240172e+00 -3.753570004949588479e-02 -5.574067059739729046e+01
2.771701661914221848e+00 -3.862239968025583947e-02 -5.565542185415772281e+01
2.772811674594203080e+00 -3.970925876607972471e-02 -5.557122977976200673e+01
2.773921687274184755e+00 -4.079503635916810478e-02 -5.548799363433736431e+01
2.775031699954166431e+00 -4.187867643881417606e-02 -5.540542600704715426e+01
2.776141712634148107e+00 -4.295940661223550394e-02 -5.532308623430230909e+01
2.777251725314129782e+00 -4.403681007891179638e-02 -5.524042772363216613e+01
2.778361737994111458e+00 -4.511086381070718299e-02 -5.515685504645232839e+01
2.779471750674093133e+00 -4.618193910129153590e-02 -5.507178563086522161e+01
2.780581763354074809e+00 -4.725076422669254039e-02 -5.498471019539729099e+01
2.781691776034056485e+00 -4.831835259104569347e-02 -5.489524590228053569e+01
2.782801788714038160e+00 -4.938590305918305612e-02 -5.480317672692259379e+01
2.783911801394020280e+00 -5.045468188099620777e-02 -5.470847678506775225e+01
2.785021814074001512e+00 -5.152589742729022509e-02 -5.461131422709976135e+01
2.786131826753983187e+00 -5.260057970569335245e-02 -5.451203554318425404e+01
2.787241839433964863e+00 -5.367947623122480694e-02 -5.441113236959588306e+01
2.788351852113946538e+00 -5.476297432067096793e-02 -5.430919478472236506e+01
2.789461864793928214e+00 -5.585105740177454675e-02 -5.420685635980142081e+01
2.790571877473909890e+00 -5.694329971067453589e-02 -5.410473676019049094e+01
2.791681890153891565e+00 -5.803890009588059257e-02 -5.400338751204142085e+01
2.792791902833873241e+00 -5.913675190427437889e-02 -5.390324580843859792e+01
2.793901915513854917e+00 -6.023554244910701849e-02 -5.380460013242728934e+01
2.795011928193836592e+00 -6.133387268896781097e-02 -5.370757021333999859e+01
2.796121940873818268e+00 -6.243038575532156020e-02 -5.361210254420602439e+01
2.797231953553799944e+00 -6.352389205397630800e-02 -5.351798144387939260e+01
2.798341966233781175e+00 -6.461347892375722546e-02 -5.342485447094090034e+01


==> Dats/Kmeasured_interp.txt <==
5.000000000000000000e-01 1.694983285109296078e-01
5.789473684210526550e-01 1.574496855871529155e-01
6.578947368421053099e-01 1.461814815808691048e-01
7.368421052631578538e-01 1.356937164920781758e-01
8.157894736842105088e-01 1.259863903207801006e-01
8.947368421052631637e-01 1.170595030669749209e-01
9.736842105263157077e-01 1.089130547306626368e-01
1.052631578947368363e+00 1.015470453118431926e-01
1.131578947368421018e+00 9.496147481051667172e-02
1.210526315789473673e+00 8.915634322668300471e-02
1.289473684210526327e+00 8.406588227247838163e-02
1.368421052631578760e+00 7.929548222071988728e-02
1.447368421052631415e+00 7.477937478354367007e-02
1.526315789473684070e+00 7.051755996094973000e-02
1.605263157894736725e+00 6.651003775293805320e-02
1.684210526315789380e+00 6.275680815950866742e-02
1.763157894736842035e+00 5.925787118066157266e-02
1.842105263157894690e+00 5.601322681639675505e-02
1.921052631578947345e+00 5.302287506671421458e-02
2.000000000000000000e+00 5.028681593161395819e-02


==> Dats/Kmeasured_raw.txt <==
5.000000000000000000e-01 1.694983285109296078e-01
1.000000000000000000e+00 1.063710028224458259e-01
1.500000000000000000e+00 7.190991016686076875e-02
2.000000000000000000e+00 5.028681593161395819e-02


==> Dats/Measured/Kmeasured_interp40.txt <==
5.000000000000000000e-01 1.589282529740495276e-01
5.789473684210526550e-01 1.481598428346334595e-01
6.578947368421053099e-01 1.380454519449990924e-01
7.368421052631578538e-01 1.285850803051463986e-01
8.157894736842105088e-01 1.197787279150753920e-01
8.947368421052631637e-01 1.116263947747860447e-01
9.736842105263157077e-01 1.041280808842784400e-01
1.052631578947368363e+00 9.728378624355246695e-02
1.131578947368421018e+00 9.109351085260820879e-02
1.210526315789473673e+00 8.555725471144559613e-02
1.289473684210526327e+00 8.062531890325065620e-02
1.368421052631578760e+00 7.599950992713909448e-02
1.447368421052631415e+00 7.163012886629688269e-02
1.526315789473684070e+00 6.751717572072397922e-02
1.605263157894736725e+00 6.366065049042041180e-02
1.684210526315789380e+00 6.006055317538618044e-02
1.763157894736842035e+00 5.671688377562129901e-02
1.842105263157894690e+00 5.362964229112575365e-02
1.921052631578947345e+00 5.079882872189954435e-02
2.000000000000000000e+00 4.822444306794266417e-02


==> Dats/Measured/Kmeasured_raw40.txt <==
5.000000000000000000e-01 1.589282529740495276e-01
1.000000000000000000e+00 1.017739805318384622e-01
1.500000000000000000e+00 6.885966811199610571e-02
2.000000000000000000e+00 4.822444306794266417e-02


==> Dats/Measured/Qext.txt <==
4.849999999999999645e+00 7.393077904854819415e+00
5.349999999999999645e+00 6.204219421099729459e+00
5.849999999999999645e+00 5.246419769052558024e+00
6.349999999999999645e+00 4.487404838404111196e+00
6.849999999999999645e+00 3.895546141504008020e+00
7.349999999999999645e+00 3.400090717441436095e+00
7.849999999999999645e+00 3.040196153682231284e+00
8.349999999999999645e+00 2.725279847265213551e+00
8.849999999999999645e+00 2.444800283181390199e+00
9.349999999999999645e+00 2.240529144142374918e+00
9.849999999999999645e+00 2.102402909881011972e+00
1.034999999999999964e+01 1.967949429732004596e+00


==> Dats/Measured/Spars_final_sim.txt <==
2.999296416918609598e+00 -3.284230377202430190e-02 -4.685313598910043709e+01
3.000962692705786861e+00 -3.312523487320701010e-02 -4.681689339280644901e+01
3.002628968492963679e+00 -3.342091331475927768e-02 -4.678031221521198546e+01
3.004295244280140498e+00 -3.373300654862104037e-02 -4.674347026162216423e+01
3.005961520067317316e+00 -3.406392003437257177e-02 -4.670644625046149656e+01
3.007627795854494579e+00 -3.441457145633026321e-02 -4.666931210052074164e+01
3.009294071641671842e+00 -3.478430693802316009e-02 -4.663212590894189447e+01
3.010960347428848660e+00 -3.517096709485038192e-02 -4.659492628584871454e+01
3.012626623216025923e+00 -3.557109650053505434e-02 -4.655772857651665220e+01
3.014292899003202297e+00 -3.598027650084907603e-02 -4.652052332002871537e+01
3.015959174790379560e+00 -3.639354957972789489e-02 -4.648327708160107363e+01
3.017625450577556823e+00 -3.680589478237322743e-02 -4.644593557294038533e+01
3.019291726364733641e+00 -3.721270885370606823e-02 -4.640842876035087983e+01
3.020958002151910904e+00 -3.761024722555063315e-02 -4.637067747253712469e+01
3.022624277939087722e+00 -3.799598283455056513e-02 -4.633260087617009759e+01
3.024290553726264541e+00 -3.836884861380041034e-02 -4.629412410147730128e+01
3.025956829513441360e+00 -3.872934062322824084e-02 -4.625518528212224112e+01
3.027623105300618622e+00 -3.907947210312524844e-02 -4.621574132716982319e+01
3.029289381087795885e+00 -3.942258297286728441e-02 -4.617577186464618677e+01
3.030955656874972703e+00 -3.976302308725838258e-02 -4.613528097510786097e+01
3.032621932662149966e+00 -4.010573958388268662e-02 -4.609429655192467123e+01
3.034288208449326341e+00 -4.045580775955990444e-02 -4.605286735989282931e+01
3.035954484236503603e+00 -4.081795023904503938e-02 -4.601105809035954053e+01
3.037620760023680866e+00 -4.119609024850943990e-02 -4.596894290550191897e+01
3.039287035810857684e+00 -4.159298149182499155e-02 -4.592659810712683566e+01
3.040953311598034947e+00 -4.200994977946587855e-02 -4.588409464310246477e+01
3.042619587385211766e+00 -4.244677088439385848e-02 -4.584149117167810061e+01
3.044285863172388584e+00 -4.290169611723195636e-02 -4.579882834217963250e+01
3.045952138959565847e+00 -4.337162305598862844e-02 -4.575612482810924320e+01
3.047618414746742665e+00 -4.385239506544575533e-02 -4.571337547854692929e+01
3.049284690533919928e+00 -4.433920100291108279e-02 -4.567055175225274155e+01
3.050950966321096747e+00 -4.482703699124376828e-02 -4.562760438411178399e+01
3.052617242108273565e+00 -4.531118624892607055e-02 -4.558446802414793808e+01
3.054283517895450384e+00 -4.578767126579946778e-02 -4.554106740353249450e+01
3.055949793682627647e+00 -4.625363526640878520e-02 -4.549732443653537928e+01
3.057616069469804909e+00 -4.670761666325829592e-02 -4.545316557623523579e+01
3.059282345256981728e+00 -4.714969042603125993e-02 -4.540852871497281740e+01
3.060948621044158990e+00 -4.758146300310057975e-02 -4.536336896228227999e+01
3.062614896831335365e+00 -4.800592140981342626e-02 -4.531766274106763603e+01
3.064281172618512628e+00 -4.842715100422081975e-02 -4.527140980743246246e+01
3.065947448405689890e+00 -4.884994897225890947e-02 -4.522463300461690494e+01
3.067613724192866709e+00 -4.927937044744407080e-02 -4.517737578568005574e+01
3.069279999980043971e+00 -4.972025055494652679e-02 -4.512969775916651116e+01
3.070946275767220790e+00 -5.017674789872583058e-02 -4.508166870398149939e+01
3.072612551554397609e+00 -5.065195290480818680e-02 -4.503336164461074276e+01
3.074278827341574871e+00 -5.114759820585648709e-02 -4.498484566200666990e+01
3.075945103128751690e+00 -5.166389850501965086e-02 -4.493617913243347317e+01
3.077611378915928952e+00 -5.219953502224279618e-02 -4.488740403691569725e+01
3.079277654703105771e+00 -5.275178587481301612e-02 -4.483854187468563168e+01
3.080943930490283034e+00 -5.331678987848921525e-02 -4.478959155707349993e+01
3.082610206277459408e+00 -5.388991858631075188e-02 -4.474052946893956317e+01
3.084276482064636671e+00 -5.446622110847394727e-02 -4.469131168023659484e+01
3.085942757851813933e+00 -5.504089935166298075e-02 -4.464187808851225725e+01
3.087609033638990752e+00 -5.560976843940494685e-02 -4.459215809174268230e+01
3.089275309426168015e+00 -5.616965850271828098e-02 -4.454207724600135521e+01
3.090941585213344833e+00 -5.671871963193128585e-02 -4.449156426789529206e+01
3.092607861000521652e+00 -5.725660102444021793e-02 -4.444055770733770316e+01
3.094274136787698914e+00 -5.778448736808997066e-02 -4.438901164684182277e+01
3.095940412574875733e+00 -5.830498911609895835e-02 -4.433689987761703577e+01
3.097606688362052996e+00 -5.882189723387342556e-02 -4.428421815209787127e+01
3.099272964149229814e+00 -5.933982589540719166e-02 -4.423098430245678969e+01
3.100939239936407077e+00 -5.986377724734878031e-02 -4.417723622565662822e+01
3.102605515723583895e+00 -6.039866972952813440e-02 -4.412302794543044371e+01
3.104271791510760714e+00 -6.094887484869047911e-02 -4.406842414831533716e+01
3.105938067297937977e+00 -6.151780643470405180e-02 -4.401349373548168842e+01
3.107604343085114795e+00 -6.210760136068298881e-02 -4.395830302086474717e+01
3.109270618872292058e+00 -6.271892197170304828e-02 -4.390290923181307647e+01
3.110936894659469321e+00 -6.335089887647206430e-02 -4.384735493067582013e+01
3.112603170446645695e+00 -6.400121941444640583e-02 -4.379166388027877588e+01
3.114269446233822958e+00 -6.466635328007241945e-02 -4.373583873370875352e+01
3.115935722020999776e+00 -6.534189377266078069e-02 -4.367986075341742946e+01
3.117601997808177039e+00 -6.602298217416717463e-02 -4.362369157255091068e+01
3.119268273595354302e+00 -6.670477487644681236e-02 -4.356727681959060305e+01
3.120934549382531120e+00 -6.738290883267814002e-02 -4.351055125267743051e+01
3.122600825169707939e+00 -6.805392108317412370e-02 -4.345344490790076719e+01
3.124267100956884757e+00 -6.871558249095892357e-02 -4.339588966964396377e+01
3.125933376744062020e+00 -6.936711400365937197e-02 -4.333782563054954551e+01
3.127599652531238839e+00 -7.000926495702679275e-02 -4.327920662881832925e+01
3.129265928318416101e+00 -7.064424608133992867e-02 -4.322000443069483566e+01
3.130932204105593364e+00 -7.127552370784524804e-02 -4.316021115913442685e+01
3.132598479892769738e+00 -7.190749487417229246e-02 -4.309983974283863972e+01
3.134264755679947001e+00 -7.254507433407425543e-02 -4.303892235541524514e+01
3.135931031467123820e+00 -7.319323281335018971e-02 -4.297750701189159628e+01
3.137597307254301082e+00 -7.385653043319462263e-02 -4.291565266859859662e+01
3.139263583041478345e+00 -7.453868961950260719e-02 -4.285342331436105212e+01
3.140929858828655163e+00 -7.524224800816053937e-02 -4.279088163234322906e+01
3.142596134615831982e+00 -7.596832421300715732e-02 -4.272808284512481691e+01
3.144262410403008801e+00 -7.671651858091886600e-02 -4.266506932926991169e+01
3.145928686190186063e+00 -7.748495823554618633e-02 -4.260186650429159272e+01
3.147594961977363326e+00 -7.827048202445639757e-02 -4.253848037390233117e+01
3.149261237764540144e+00 -7.906894772263464710e-02 -4.247489693756324414e+01
3.150927513551717407e+00 -7.987563226219657198e-02 -4.241108351260866982e+01
3.152593789338893782e+00 -8.068568694681332865e-02 -4.234699182755173297e+01
3.154260065126071044e+00 -8.149460440559858077e-02 -4.228256258133143319e+01
3.155926340913247863e+00 -8.229865294125601749e-02 -4.221773102603784622e+01
3.157592616700425125e+00 -8.309523703994095567e-02 -4.215243303460509594e+01
3.159258892487602388e+00 -8.388314984390569939e-02 -4.208661106960612841e+01
3.160925168274779207e+00 -8.466269367477910479e-02 -4.202021947975391925e+01
3.162591444061956025e+00 -8.543565725498494801e-02 -4.195322861698136307e+01
3.164257719849132844e+00 -8.620515190706611042e-02 -4.188562738331111746e+01
3.165923995636310107e+00 -8.697532241334296477e-02 -4.181742397187721849e+01
3.167590271423487369e+00 -8.775096011090657844e-02 -4.174864474468546405e+01
3.169256547210664188e+00 -8.853705504849727903e-02 -4.167933137251666409e+01
3.170922822997841006e+00 -8.933832976854730323e-02 -4.160953653078606607e+01
3.172589098785017825e+00 -9.015879896275570682e-02 -4.153931858208378003e+01
3.174255374572195088e+00 -9.100139673606190416e-02 -4.146873576828626540e+01
3.175921650359372350e+00 -9.186770675274685827e-02 -4.139784047459069427e+01
3.177587926146549169e+00 -9.275782074986702042e-02 -4.132667411237360255e+01
3.179254201933726431e+00 -9.367033871979579818e-02 -4.125526310070264913e+01
3.180920477720902806e+00 -9.460251063763040758e-02 -4.118361631559572089e+01
3.182586753508080069e+00 -9.555050620745439427e-02 -4.111172423311907664e+01
3.184253029295256887e+00 -9.650978698592661831e-02 -4.103955983074661873e+01
3.185919305082434150e+00 -9.747554555636206430e-02 -4.096708114574725101e+01
3.187585580869611412e+00 -9.844317008527461721e-02 -4.089423523438966868e+01
3.189251856656788231e+00 -9.940869020066220307e-02 -4.082096314520575930e+01
3.190918132443965050e+00 -1.003691619166541260e-01 -4.074720542532755729e+01
3.192584408231141868e+00 -1.013229551279142687e-01 -4.067290763001332010e+01
3.194250684018319131e+00 -1.022699164612350664e-01 -4.059802530713032098e+01
3.195916959805496393e+00 -1.032113921199961093e-01 -4.052252798108359144e+01
3.197583235592673212e+00 -1.041501086597995812e-01 -4.044640175991776943e+01
3.199249511379850475e+00 -1.050899231212859830e-01 -4.036965032553307253e+01
3.200915787167026849e+00 -1.060354663322925911e-01 -4.029229422639645719e+01
3.202582062954204112e+00 -1.069917132970853030e-01 -4.021436855840877911e+01
3.204248338741381374e+00 -1.079635214610032146e-01 -4.013591927553549965e+01
3.205914614528558193e+00 -1.089551806284853736e-01 -4.005699850162834963e+01
3.207580890315735456e+00 -1.099700171507403262e-01 -3.997765930596732176e+01
3.209247166102912274e+00 -1.110100898081206461e-01 -3.989795044936114721e+01
3.210913441890089093e+00 -1.120760060926462437e-01 -3.981791160227505344e+01
3.212579717677265911e+00 -1.131668761794481226e-01 -3.973756948349451079e+01
3.214245993464443174e+00 -1.142804088422559872e-01 -3.965693527382298811e+01
3.215912269251620437e+00 -1.154131401453406258e-01 -3.957600353410322924e+01
3.217578545038797255e+00 -1.165607731965693505e-01 -3.949475271256815034e+01
3.219244820825974518e+00 -1.177185967536280575e-01 -3.941314717642980980e+01
3.220911096613150892e+00 -1.188819430278189870e-01 -3.933114056011390147e+01
3.222577372400328155e+00 -1.200466413320050718e-01 -3.924868010031508447e+01
3.224243648187505418e+00 -1.212094246254721563e-01 -3.916571153710186337e+01
3.225909923974682236e+00 -1.223682504832449836e-01 -3.908218410914406604e+01
3.227576199761859499e+00 -1.235225061408412733e-01 -3.899805516491768032e+01
3.229242475549036318e+00 -1.246730782674374677e-01 -3.891329395148530779e+01
3.230908751336213136e+00 -1.258222809535903264e-01 -3.882788422470495959e+01
3.232575027123390399e+00 -1.269736488425011189e-01 -3.874182544156907682e+01
3.234241302910567217e+00 -1.281316151047455498e-01 -3.865513243513439079e+01
3.235907578697744480e+00 -1.293011048420246167e-01 -3.856783362088926026e+01
3.237573854484921299e+00 -1.304870824743831759e-01 -3.847996792522496179e+01
3.239240130272098561e+00 -1.316940959704489822e-01 -3.839158074762507056e+01
3.240906406059274936e+00 -1.329258610228111481e-01 -3.830271935649823689e+01
3.242572681846452198e+00 -1.341849244409461794e-01 -3.821342816631513273e+01
3.244238957633629461e+00 -1.354724385050534441e-01 -3.812374434737050422e+01
3.245905233420806280e+00 -1.367880675136440294e-01 -3.803369418014515446e+01
3.247571509207983542e+00 -1.381300352607821025e-01 -3.794329048893697376e+01
3.249237784995160361e+00 -1.394953088729947166e-01 -3.785253138248715743e+01
3.250904060782337179e+00 -1.408799015699698787e-01 -3.776140040325643810e+01
3.252570336569514442e+00 -1.422792656971771652e-01 -3.766986805356654600e+01
3.254236612356691261e+00 -1.436887388661748088e-01 -3.757789453806761060e+01
3.255902888143868523e+00 -1.451040010331851871e-01 -3.748543344938798327e+01
3.257569163931045342e+00 -1.465214993238940777e-01 -3.739243603747848965e+01
3.259235439718222604e+00 -1.479388004730733397e-01 -3.729885565099030487e+01
3.260901715505399423e+00 -1.493548376053969173e-01 -3.720465192601535875e+01
3.262567991292576242e+00 -1.507700280923253977e-01 -3.710979432514078979e+01
3.264234267079753504e+00 -1.521862514283181533e-01 -3.701426469556186305e+01
3.265900542866930323e+00 -1.536066893189532712e-01 -3.691805861262478317e+01
3.267566818654107585e+00 -1.550355432024912716e-01 -3.682118539492122977e+01
3.269233094441284848e+00 -1.564776559988080573e-01 -3.672366680676712747e+01
3.270899370228461223e+00 -1.579380738990754651e-01 -3.662553459043045478e+01
3.272565646015638485e+00 -1.594215896290222811e-01 -3.652682708108520160e+01
3.274231921802815304e+00 -1.609323103145324507e-01 -3.642758524143788179e+01
3.275898197589992566e+00 -1.624732907042374386e-01 -3.632784850262355292e+01
3.277564473377169829e+00 -1.640462662935025795e-01 -3.622765080942214411e+01
3.279230749164346648e+00 -1.656515114433815550e-01 -3.612701724118696234e+01
3.280897024951523466e+00 -1.672878357903385960e-01 -3.602596151880097608e+01
3.282563300738700285e+00 -1.689527192091313523e-01 -3.592448461921917158e+01
3.284229576525877548e+00 -1.706425725442818342e-01 -3.582257461161206891e+01
3.285895852313054366e+00 -1.723530994880615452e-01 -3.572020771295357378e+01
3.287562128100231629e+00 -1.740797254646251346e-01 -3.561735044673767447e+01
3.289228403887408891e+00 -1.758180530765536542e-01 -3.551396268656420574e+01
3.290894679674585266e+00 -1.775643011751548428e-01 -3.541000128573185179e+01
3.292560955461762529e+00 -1.793156861708361527e-01 -3.530542394199071765e+01
3.294227231248939347e+00 -1.810707096599872279e-01 -3.520019292802919608e+01
3.295893507036116610e+00 -1.828293252977509775e-01 -3.509427833490700266e+01
3.297559782823293872e+00 -1.845929692560134283e-01 -3.498766052594151432e+01
3.299226058610470247e+00 -1.863644514898458171e-01 -3.488033157763646841e+01
3.300892334397647510e+00 -1.881477181725024206e-01 -3.477229558424828326e+01
3.302558610184824328e+00 -1.899475078024600860e-01 -3.466356781345260885e+01
3.304224885972001591e+00 -1.917689334881093888e-01 -3.455417281112946881e+01
3.305891161759178853e+00 -1.936170308348795221e-01 -3.444414165249892079e+01
3.307557437546355672e+00 -1.954963140518943265e-01 -3.433350861507462071e+01
3.309223713333532491e+00 -1.974103820693822176e-01 -3.422230759896147845e+01
3.310889989120709309e+00 -1.993616117053797487e-01 -3.411056863779273840e+01
3.312556264907886572e+00 -2.013509666966220579e-01 -3.399831482834804319e+01
3.314222540695063390e+00 -2.033779404936050805e-01 -3.388555996107222512e+01
3.315888816482240653e+00 -2.054406381400857851e-01 -3.377230706253129000e+01
3.317555092269417916e+00 -2.075359894912581493e-01 -3.365854797157301448e+01
3.319221368056594290e+00 -2.096600736934678411e-01 -3.354426397218510658e+01
3.320887643843771553e+00 -2.118085244056771843e-01 -3.342942740690391901e+01
3.322553919630948371e+00 -2.139769776647057475e-01 -3.331400410406128998e+01
3.324220195418125634e+00 -2.161615202975318284e-01 -3.319795637826997847e+01
3.325886471205302897e+00 -2.183590967409718420e-01 -3.308124631292344731e+01
3.327552746992479715e+00 -2.205678360514856939e-01 -3.296383901068399780e+01
3.329219022779656534e+00 -2.227872684094375222e-01 -3.284570550499024222e+01
3.330885298566833352e+00 -2.250184108344774059e-01 -3.272682506178547612e+01
3.332551574354010615e+00 -2.272637141496440250e-01 -3.260718666237781349e+01
3.334217850141187878e+00 -2.295268762947386409e-01 -3.248678953945186976e+01
3.335884125928364696e+00 -2.318125396597603138e-01 -3.236564273064411879e+01
3.337550401715541959e+00 -2.341259009991458195e-01 -3.224376370852286300e+01
3.339216677502718333e+00 -2.364722706737830138e-01 -3.212117623291807433e+01
3.340882953289895596e+00 -2.388566226854954844e-01 -3.199790764289339506e+01
3.342549229077072415e+00 -2.412831777853055859e-01 -3.187398585462712219e+01
3.344215504864249677e+00 -2.437550587860682905e-01 -3.174943635391675656e+01
3.345881780651426940e+00 -2.462740504004478637e-01 -3.162427946656563194e+01
3.347548056438603759e+00 -2.488404861013117364e-01 -3.149852815791199134e+01
3.349214332225780577e+00 -2.514532725882360209e-01 -3.137218655801974876e+01
3.350880608012957396e+00 -2.541100495540576376e-01 -3.124524933728789122e+01
3.352546883800134658e+00 -2.568074697818739649e-01 -3.111770197547243910e+01
3.354213159587311921e+00 -2.595415733448869777e-01 -3.098952188301490906e+01
3.355879435374488740e+00 -2.623082208790264991e-01 -3.086068025479509913e+01
3.357545711161666002e+00 -2.651035453745192449e-01 -3.073114447002662075e+01
3.359211986948842377e+00 -2.679243802065617297e-01 -3.060088080388938891e+01
3.360878262736019639e+00 -2.707686233621625638e-01 -3.046985719087763300e+01
3.362544538523196902e+00 -2.736355038150843910e-01 -3.033804577895543986e+01
3.364210814310373721e+00 -2.765257251907989322e-01 -3.020542503735250150e+01
3.365877090097550983e+00 -2.794414733868619272e-01 -3.007198122678206431e+01
3.367543365884727802e+00 -2.823862875837104269e-01 -2.993770910441138611e+01
3.369209641671904620e+00 -2.853648068929078851e-01 -2.980261181071618992e+01
3.370875917459081439e+00 -2.883824165384151206e-01 -2.966669996397021691e+01
3.372542193246258702e+00 -2.914448268565445477e-01 -2.952999006280581895e+01
3.374208469033435964e+00 -2.945576246569670542e-01 -2.939250236083054091e+01
3.375874744820612783e+00 -2.977258390309811542e-01 -2.925425842378064445e+01
3.377541020607790045e+00 -3.009535622990529014e-01 -2.911527860509854904e+01
3.379207296394966420e+00 -3.042436615990748994e-01 -2.897557967831484760e+01
3.380873572182143683e+00 -3.075976081238627202e-01 -2.883517284464202390e+01
3.382539847969320945e+00 -3.110154400210624615e-01 -2.869406229430797950e+01
3.384206123756497764e+00 -3.144958624953159698e-01 -2.855224444465406464e+01
3.385872399543675026e+00 -3.180364758628074773e-01 -2.840970791242739324e+01
3.387538675330851845e+00 -3.216341103878055940e-01 -2.826643420826164999e+01
3.389204951118028664e+00 -3.252852367870217587e-01 -2.812239907444219966e+01
3.390871226905205926e+00 -3.289864142440392936e-01 -2.797757432872663230e+01
3.392537502692382745e+00 -3.327347342910751404e-01 -2.783193003239698626e+01
3.394203778479560007e+00 -3.365282193155904600e-01 -2.768543677374762524e+01
3.395870054266736826e+00 -3.403661387027627772e-01 -2.753806785114273126e+01
3.397536330053914089e+00 -3.442492133347843652e-01 -2.738980115303755269e+01
3.399202605841090463e+00 -3.481796896156559296e-01 -2.724062056448968505e+01
3.400868881628267726e+00 -3.521612763948452907e-01 -2.709051677740693975e+01
3.402535157415444989e+00 -3.561989509794111775e-01 -2.693948744031483855e+01
3.404201433202621807e+00 -3.602986526495687292e-01 -2.678753664698076875e+01
3.405867708989799070e+00 -3.644668925820780947e-01 -2.663467382556847696e+01
3.407533984776975888e+00 -3.687103168620245452e-01 -2.648091214512856340e+01
3.409200260564152707e+00 -3.730352636073816508e-01 -2.632626659901333710e+01
3.410866536351329970e+00 -3.774473557476595853e-01 -2.617075195146525601e+01
3.412532812138506788e+00 -3.819511676534498856e-01 -2.601438074208719087e+01
3.414199087925684051e+00 -3.865499969279875825e-01 -2.585716153290503883e+01
3.415865363712860869e+00 -3.912457628958818656e-01 -2.569909755577892341e+01
3.417531639500037688e+00 -3.960390415662494723e-01 -2.554018587702510246e+01
3.419197915287214951e+00 -4.009292342003437093e-01 -2.538041714544413452e+01
3.420864191074391769e+00 -4.059148542436922247e-01 -2.521977593441746635e+01
3.422530466861569032e+00 -4.109939064339168668e-01 -2.505824163350875722e+01
3.424196742648745850e+00 -4.161643233778050122e-01 -2.489578979509851209e+01
3.425863018435923113e+00 -4.214244195947827176e-01 -2.473239380141974308e+01
3.427529294223099487e+00 -4.267733214406103093e-01 -2.456802669043461762e+01
3.429195570010276750e+00 -4.322113336060642852e-01 -2.440266296755292075e+01
3.430861845797454013e+00 -4.377402088205440966e-01 -2.423628023505723661e+01
3.432528121584630831e+00 -4.433632964300724399e-01 -2.406886049157527196e+01
3.434194397371808094e+00 -4.490855568214583426e-01 -2.390039098786179039e+01
3.435860673158985357e+00 -4.549134411725859195e-01 -2.373086456909338082e+01
3.437526948946161731e+00 -4.608546485580462537e-01 -2.356027948348639001e+01
3.439193224733338994e+00 -4.669177838566516137e-01 -2.338863868747248631e+01
3.440859500520515812e+00 -4.731119491346158501e-01 -2.321594872407789367e+01
3.442525776307693075e+00 -4.794463073620762739e-01 -2.304221828922084825e+01
3.444192052094869894e+00 -4.859296598984498283e-01 -2.286745662697177295e+01
3.445858327882047156e+00 -4.925700779264447493e-01 -2.269167190725911354e+01
3.447524603669223975e+00 -4.993746230563094191e-01 -2.251486973729742402e+01
3.449190879456400793e+00 -5.063491841287618422e-01 -2.233705194182618214e+01
3.450857155243578056e+00 -5.134984465819394384e-01 -2.215821571901057752e+01
3.452523431030754875e+00 -5.208259985990949525e-01 -2.197835324153900061e+01
3.454189706817932137e+00 -5.283345657385972727e-01 -2.179745172973655443e+01
3.455855982605109400e+00 -5.360263540136034344e-01 -2.161549397944102680e+01
3.457522258392285774e+00 -5.439034715137108789e-01 -2.143245928599554517e+01
3.459188534179463037e+00 -5.519683915495918747e-01 -2.124832467069417063e+01
3.460854809966639856e+00 -5.602244166120287083e-01 -2.106306629041484157e+01
3.462521085753817118e+00 -5.686761025085395049e-01 -2.087666089713177797e+01
3.464187361540994381e+00 -5.773296058712503731e-01 -2.068908721257495031e+01
3.465853637328171200e+00 -5.861929254676407908e-01 -2.050032709439299694e+01
3.467519913115348018e+00 -5.952760177219214022e-01 -2.031036639250621789e+01
3.469186188902524837e+00 -6.045907786459494559e-01 -2.011919542560458041e+01
3.470852464689702099e+00 -6.141508968921113309e-01 -1.992680904483245996e+01
3.472518740476878918e+00 -6.239715947171515786e-01 -1.973320629098524748e+01
3.474185016264056181e+00 -6.340692841701731641e-01 -1.953838968926591235e+01
3.475851292051233443e+00 -6.444611738247816302e-01 -1.934236425829626072e+01
3.477517567838409818e+00 -6.551648661338396185e-01 -1.914513633471149134e+01
3.479183843625587080e+00 -6.661979865727722938e-01 -1.894671232921808368e+01
3.480850119412763899e+00 -6.775778830692278376e-01 -1.874709753341074503e+01
3.482516395199941162e+00 -6.893214280529591509e-01 -1.854629508896474022e+01
3.484182670987118424e+00 -7.014449463778887894e-01 -1.834430521311116280e+01
3.485848946774295243e+00 -7.139642812071235189e-01 -1.814112474851332379e+01
3.487515222561472061e+00 -7.268949977352585634e-01 -1.793674707440405314e+01
3.489181498348648880e+00 -7.402527124655446933e-01 -1.773116238212772089e+01
3.490847774135826143e+00 -7.540535247696583676e-01 -1.752435828518410332e+01
3.492514049923003405e+00 -7.683145186364980228e-01 -1.731632070447424709e+01
3.494180325710180224e+00 -7.830542966670412941e-01 -1.710703494626255861e+01
3.495846601497357486e+00 -7.982935060304986452e-01 -1.689648687535180116e+01
3.497512877284533861e+00 -8.140553174795522873e-01 -1.668466408028628578e+01
3.499179153071711124e+00 -8.303658235047763903e-01 -1.647155693136118515e+01
3.500845428858887942e+00 -8.472543298365553532e-01 -1.625715944523674494e+01
3.502511704646065205e+00 -8.647535250322413436e-01 -1.604146989062648032e+01
3.504177980433242467e+00 -8.828995248511682936e-01 -1.582449109575209434e+01
3.505844256220419286e+00 -9.017318004228975781e-01 -1.560623044746401433e+01
3.507510532007596105e+00 -9.212930107284631465e-01 -1.538669960131743863e+01
3.509176807794772923e+00 -9.416287695918655887e-01 -1.516591394873164234e+01
3.510843083581950186e+00 -9.627873843433740753e-01 -1.494389190921973309e+01
3.512509359369127449e+00 -9.848196069473358349e-01 -1.472065413068366091e+01
3.514175635156304267e+00 -1.007778438370950269e+00 -1.449622268775110712e+01
3.515841910943481530e+00 -1.031719023328663498e+00 -1.427062036671013168e+01
3.517508186730657904e+00 -1.056698665616403243e+00 -1.404387011618257830e+01
3.519174462517835167e+00 -1.082776984691190325e+00 -1.381599472639716097e+01
3.520840738305012430e+00 -1.110016222826823107e+00 -1.358701677848594969e+01
3.522507014092189248e+00 -1.138481700108060046e+00 -1.335695888073991000e+01
3.524173289879366511e+00 -1.168242402800186097e+00 -1.312584418352534321e+01
3.525839565666543329e+00 -1.199371680293540132e+00 -1.289369714087081675e+01
3.527505841453720148e+00 -1.231948017796155925e+00 -1.266054446666164957e+01
3.529172117240896966e+00 -1.266055846939811325e+00 -1.242641621861493917e+01
3.530838393028074229e+00 -1.301786354911036447e+00 -1.219134693492043020e+01
3.532504668815251492e+00 -1.339238254739896661e+00 -1.195537674717159859e+01
3.534170944602428310e+00 -1.378518484767362828e+00 -1.171855239887863220e+01
3.535837220389605129e+00 -1.419742813552305361e+00 -1.148092811071750141e+01
3.537503496176781947e+00 -1.463036336787886693e+00 -1.124256625044056435e+01
3.539169771963959210e+00 -1.508533864203462693e+00 -1.100353778534265636e+01
3.540836047751136473e+00 -1.556380205854403620e+00 -1.076392251637111386e+01
3.542502323538313291e+00 -1.606730377569709045e+00 -1.052380911335585800e+01
3.544168599325490554e+00 -1.659749753653313231e+00 -1.028329498850846946e+01
3.545834875112666928e+00 -1.715614200423738911e+00 -1.004248605870001931e+01
3.547501150899844191e+00 -1.774510226288920967e+00 -9.801496454922437707e+00
3.549167426687021454e+00 -1.836635182555848234e+00 -9.560448239155650896e+00
3.550833702474198272e+00 -1.902197544154277997e+00 -9.319471184564342536e+00
3.552499978261375535e+00 -1.971417291309368602e+00 -9.078702665048615117e+00
3.554166254048552354e+00 -2.044526402601633208e+00 -8.838287685672868932e+00
3.555832529835729172e+00 -2.121769457687799676e+00 -8.598379067768872730e+00
3.557498805622905991e+00 -2.203404335243857926e+00 -8.359137783163717472e+00
3.559165081410083253e+00 -2.289702979502424185e+00 -8.120733412723392775e+00
3.560831357197260516e+00 -2.380952198121047747e+00 -7.883344686871163631e+00
3.562497632984437335e+00 -2.477454445944122785e+00 -7.647160051389652935e+00
3.564163908771614597e+00 -2.579528544220986319e+00 -7.412378191792617699e+00
3.565830184558790972e+00 -2.687510283474030093e+00 -7.179208444613278672e+00
3.567496460345968234e+00 -2.801752860649435739e+00 -6.947871024421031549e+00
3.569162736133145497e+00 -2.922627107307633310e+00 -6.718597001117615264e+00
3.570829011920322316e+00 -3.050521475025859797e+00 -6.491627972530503499e+00
3.572495287707499578e+00 -3.185841756261447166e+00 -6.267215391614746167e+00
3.574161563494676397e+00 -3.329010532861586213e+00 -6.045619524532719780e+00
3.575827839281853215e+00 -3.480466359310064206e+00 -5.827108034201097908e+00
3.577494115069030478e+00 -3.640662702769119630e+00 -5.611954202245794221e+00
3.579160390856207297e+00 -3.810066676170342337e+00 -5.400434819456573443e+00
3.580826666643384559e+00 -3.989157613335775565e+00 -5.192827789742178624e+00
3.582492942430561378e+00 -4.178425545861752077e+00 -4.989409504480751600e+00
3.584159218217738641e+00 -4.378369649986733059e+00 -4.790452052569794894e+00
3.585825494004915459e+00 -4.589496737830628170e+00 -4.596220336247160532e+00
3.587491769792092278e+00 -4.812319871391172121e+00 -4.406969164006556916e+00
3.589158045579269540e+00 -5.047357179853292131e+00 -4.222940390030352376e+00
3.590824321366446359e+00 -5.295130961596468566e+00 -4.044360165041381627e+00
3.592490597153623622e+00 -5.556167152359138051e+00 -3.871436356962428604e+00
3.594156872940800884e+00 -5.830995240990796802e+00 -3.704356191927304476e+00
3.595823148727977259e+00 -6.120148714767972287e+00 -3.543284157634545739e+00
3.597489424515154521e+00 -6.424166118057254238e+00 -3.388360202323696946e+00
3.599155700302331340e+00 -6.743592811868798442e+00 -3.239698254220849449e+00
3.600821976089508603e+00 -7.078983528262419611e+00 -3.097385078460491492e+00
3.602488251876685421e+00 -7.430905823406500410e+00 -2.961479481429975635e+00
3.604154527663862684e+00 -7.799944547211552504e+00 -2.832011866274930068e+00
3.605820803451039502e+00 -8.186707466922436893e+00 -2.708984137920464441e+00
3.607487079238216321e+00 -8.591832208221497069e+00 -2.592369951303643560e+00
3.609153355025393584e+00 -9.015994712101782937e+00 -2.482115292426548603e+00
3.610819630812570402e+00 -9.459919451544068991e+00 -2.378139378151707728e+00
3.612485906599747665e+00 -9.924391712399874166e+00 -2.280335857200301408e+00
3.614152182386924927e+00 -1.041027232281995119e+01 -2.188574291426955032e+00
3.615818458174101302e+00 -1.091851532212088571e+01 -2.102701893025017199e+00
3.617484733961278565e+00 -1.145018920320632283e+01 -2.022545489808313057e+00
3.619151009748455383e+00 -1.200650255700461955e+01 -1.947913687130241378e+00
3.620817285535632646e+00 -1.258883521380113102e+01 -1.878599191417660519e+00
3.622483561322809908e+00 -1.319877634554995005e+01 -1.814381256859288527e+00
3.624149837109986727e+00 -1.383817151086149622e+01 -1.755028213698431205e+00
3.625816112897163546e+00 -1.450918135911559048e+01 -1.700300034081066780e+00
3.627482388684340364e+00 -1.521435576731964723e+01 -1.649950889769423501e+00
3.629148664471517627e+00 -1.595672872701181433e+01 -1.603731655508852327e+00
3.630814940258694445e+00 -1.673994158933448517e+01 -1.561392312664222404e+00
3.632481216045871708e+00 -1.756840573661651206e+01 -1.522684210091027612e+00
3.634147491833048971e+00 -1.844752107652162110e+01 -1.487362143161073291e+00
3.635813767620225345e+00 -1.938397512811270573e+01 -1.455186217402398841e+00
3.637480043407402608e+00 -2.038616091445999956e+01 -1.425923470198032117e+00
3.639146319194579426e+00 -2.146477393331073102e+01 -1.399349232161259060e+00
3.640812594981756689e+00 -2.263368536212238524e+01 -1.375248218798749811e+00
3.642478870768933952e+00 -2.391125106330406425e+01 -1.353415352434634844e+00
3.644145146556110770e+00 -2.532232056035121914e+01 -1.333656323591559056e+00
3.645811422343287589e+00 -2.690137265287474122e+01 -1.315787909587037285e+00
3.647477698130464407e+00 -2.869737381141902688e+01 -1.299638075511456714e+00
3.649143973917641670e+00 -3.078058533297815202e+01 -1.285045888584091855e+00
3.650810249704818933e+00 -3.324682576686170421e+01 -1.271861280816266371e+00
3.652476525491995751e+00 -3.617980887660735334e+01 -1.259944696760355809e+00
3.654142801279173014e+00 -3.931357081798288533e+01 -1.249166662851370457e+00
3.655809077066349388e+00 -4.081612032834043191e+01 -1.239407312564311470e+00
3.657475352853526651e+00 -3.916957498934796433e+01 -1.230555897567463308e+00
3.659141628640703470e+00 -3.664879359826530703e+01 -1.222510309614520008e+00
3.660807904427880732e+00 -3.449855492307936800e+01 -1.215176631541735830e+00
3.662474180215057995e+00 -3.280048017610988609e+01 -1.208468728920651936e+00
3.664140456002234369e+00 -3.145591590614926858e+01 -1.202307887173649226e+00
3.665806731789411632e+00 -3.037641059045103731e+01 -1.196622492767990487e+00
3.667473007576588451e+00 -2.949900777461674295e+01 -1.191347751879520134e+00
3.669139283363765713e+00 -2.877992520941480947e+01 -1.186425435977752851e+00
3.670805559150942976e+00 -2.818824721868346117e+01 -1.181803641335917643e+00
3.672471834938119795e+00 -2.770164230102385261e+01 -1.177436548588489895e+00
3.674138110725296613e+00 -2.730362003581416985e+01 -1.173284169097297047e+00
3.675804386512473432e+00 -2.698176946452625913e+01 -1.169312066877590039e+00
3.677470662299650694e+00 -2.672660621242999213e+01 -1.165491047911738409e+00
3.679136938086827957e+00 -2.653080073622550827e+01 -1.161796812500974552e+00
3.680803213874004776e+00 -2.638865027903096916e+01 -1.158209570491262941e+00
3.682469489661182038e+00 -2.629571060675078797e+01 -1.154713623365849262e+00
3.684135765448358413e+00 -2.624853532118432753e+01 -1.151296920954138159e+00
3.685802041235535675e+00 -2.624448966188856502e+01 -1.147950603545007997e+00
3.687468317022712494e+00 -2.628161749651845369e+01 -1.144668542271235712e+00
3.689134592809889757e+00 -2.635854766844509456e+01 -1.141446891597232893e+00
3.690800868597067019e+00 -2.647443076040734411e+01 -1.138283667546583944e+00
3.692467144384243838e+00 -2.662890067450927134e+01 -1.135178363994051365e+00
3.694133420171420656e+00 -2.682205785726040403e+01 -1.132131617061280071e+00
3.695799695958597475e+00 -2.705447293140118248e+01 -1.129144924607896172e+00
3.697465971745774738e+00 -2.732721124140875091e+01 -1.126220424271219489e+00
3.699132247532952000e+00 -2.764188064663489186e+01 -1.123360729776829769e+00
3.700798523320128819e+00 -2.800070709928022339e+01 -1.120568821623872946e+00
3.702464799107306082e+00 -2.840664551463864740e+01 -1.117847985028920910e+00
3.704131074894482456e+00 -2.886353777306178614e+01 -1.115201785434639215e+00
3.705797350681659719e+00 -2.937633637281294696e+01 -1.112634070139322695e+00
3.707463626468836981e+00 -2.995142301156539233e+01 -1.110148983794518873e+00
3.709129902256013800e+00 -3.059706939823441019e+01 -1.107750985684850864e+00
3.710796178043191063e+00 -3.132411902537736736e+01 -1.105444857803279390e+00
3.712462453830367881e+00 -3.214702588873458922e+01 -1.103235694650208876e+00
3.714128729617544700e+00 -3.308549579307351962e+01 -1.101128868237620351e+00
3.715795005404721518e+00 -3.416719850837234418e+01 -1.099129964747162402e+00
3.717461281191898781e+00 -3.543250354694989568e+01 -1.097244692423724688e+00
3.719127556979076044e+00 -3.694333900823153982e+01 -1.095478763329216010e+00
3.720793832766252862e+00 -3.880127815135963942e+01 -1.093837754293315978e+00
3.722460108553430125e+00 -4.118885065891960551e+01 -1.092326954574039499e+00
3.724126384340606499e+00 -4.447757675434012725e+01 -1.090951209221542095e+00
3.725792660127783762e+00 -4.951363105809507204e+01 -1.089714767827147712e+00
3.727458935914961025e+00 -5.520945824817988523e+01 -1.088621148203371636e+00
3.729125211702137843e+00 -4.943496475643699739e+01 -1.087673023614914358e+00
3.730791487489315106e+00 -4.438993288941077964e+01 -1.086872140560304123e+00
3.732457763276491924e+00 -4.108233270175872320e+01 -1.086219271937970632e+00
3.734124039063668743e+00 -3.867096903850740830e+01 -1.085714207905480455e+00
3.735790314850846006e+00 -3.678639201357412247e+01 -1.085355784067677520e+00
3.737456590638022824e+00 -3.524673298844808045e+01 -1.085141944024095695e+00
3.739122866425200087e+00 -3.395054534827981030e+01 -1.085069830975302851e+00
3.740789142212376905e+00 -3.283578133727252890e+01 -1.085135901210016129e+00
3.742455417999554168e+00 -3.186181198012540605e+01 -1.085336051009825775e+00
3.744121693786730987e+00 -3.100061254580401737e+01 -1.085665747905519618e+00
3.745787969573907805e+00 -3.023204706033276778e+01 -1.086120157331542213e+00
3.747454245361085068e+00 -2.954116611871460663e+01 -1.086694256529614266e+00
3.749120521148261886e+00 -2.891657055224779072e+01 -1.087382928970515916e+00
3.750786796935439149e+00 -2.834937479009361283e+01 -1.088181034469292374e+00
3.752453072722616412e+00 -2.783252499819776915e+01 -1.089083452401603092e+00
3.754119348509792786e+00 -2.736033607943577550e+01 -1.090085097803737302e+00
3.755785624296970049e+00 -2.692816853576682234e+01 -1.091180912463252550e+00
3.757451900084146867e+00 -2.653219742279149074e+01 -1.092365835196969392e+00
3.759118175871324130e+00 -2.616924351226520784e+01 -1.093634757207062824e+00
3.760784451658500949e+00 -2.583664741308880508e+01 -1.094982469576097461e+00
3.762450727445678211e+00 -2.553217393980983019e+01 -1.096403610527057149e+00
3.764117003232855030e+00 -2.525393815967762379e+01 -1.097892620000656905e+00
3.765783279020031848e+00 -2.500034724444607193e+01 -1.099443708410840381e+00
3.767449554807209111e+00 -2.477005404878248029e+01 -1.101050845196434036e+00
3.769115830594385930e+00 -2.456191955783992498e+01 -1.102707771105847501e+00
3.770782106381563192e+00 -2.437498218963410324e+01 -1.104408036174666652e+00
3.772448382168740455e+00 -2.420843252635351206e+01 -1.106145063248808347e+00
3.774114657955916829e+00 -2.406159246112775563e+01 -1.107912234841108567e+00
3.775780933743094092e+00 -2.393389803450231668e+01 -1.109702999251892752e+00
3.777447209530270911e+00 -2.382488543241655066e+01 -1.111510990381254782e+00
3.779113485317448173e+00 -2.373417974867570734e+01 -1.113330154627580004e+00
3.780779761104625436e+00 -2.366148619652846818e+01 -1.115154877779040099e+00
3.782446036891801810e+00 -2.360658349810501377e+01 -1.116980104893408265e+00
3.784112312678979073e+00 -2.356931919585290913e+01 -1.118801446809628120e+00
3.785778588466155892e+00 -2.354960662291696849e+01 -1.120615268082037819e+00
3.787444864253333154e+00 -2.354742324367737893e+01 -1.122418752673358888e+00
3.789111140040509973e+00 -2.356281003337054614e+01 -1.124209945555364243e+00
3.790777415827687236e+00 -2.359587150663411492e+01 -1.125987770295534984e+00
3.792443691614864054e+00 -2.364677592596419942e+01 -1.127752024595993996e+00
3.794109967402040873e+00 -2.371575511590340568e+01 -1.129503357447147582e+00
3.795776243189218135e+00 -2.380310316586120933e+01 -1.131243232927421127e+00
3.797442518976394954e+00 -2.390917310559718345e+01 -1.132973886619830006e+00
3.799108794763572217e+00 -2.403437035497217522e+01 -1.134698281055386948e+00
3.800775070550749479e+00 -2.417914134304693263e+01 -1.136420066508528670e+00
3.802441346337925854e+00 -2.434395510295733089e+01 -1.138143552875099607e+00
3.804107622125103116e+00 -2.452927479739376082e+01 -1.139873697317939083e+00
3.805773897912279935e+00 -2.473551490636061345e+01 -1.141616110960477881e+00
3.807440173699457198e+00 -2.496297807667377811e+01 -1.143377086264387943e+00
3.809106449486634460e+00 -2.521176323598704272e+01 -1.145163644981116668e+00
3.810772725273811279e+00 -2.548163338289759494e+01 -1.146983604860110528e+00
3.812439001060988097e+00 -2.577182749033326559e+01 -1.148845661765754977e+00
3.814105276848164916e+00 -2.608079662712079028e+01 -1.150759482620089313e+00
3.815771552635342179e+00 -2.640584112270764194e+01 -1.152735803742638065e+00
3.817437828422518997e+00 -2.674262684661453093e+01 -1.154786528761988285e+00
3.819104104209696260e+00 -2.708457171824661813e+01 -1.156924820350043959e+00
3.820770379996873523e+00 -2.742213143896611172e+01 -1.159165180561936515e+00
3.822436655784049897e+00 -2.774209476495098414e+01 -1.161523515501774684e+00
3.824102931571227160e+00 -2.802713849551914294e+01 -1.164017181290734282e+00
3.825769207358403978e+00 -2.825607238136637989e+01 -1.166665009783243612e+00
3.827435483145581241e+00 -2.840531802161632413e+01 -1.169487314033873959e+00
3.829101758932758504e+00 -2.845198752906640749e+01 -1.172505875035650513e+00
3.830768034719935322e+00 -2.837824067368545755e+01 -1.175743912606461272e+00
3.832434310507112141e+00 -2.817557060016066828e+01 -1.179226044387883920e+00
3.834100586294288959e+00 -2.784709767160585514e+01 -1.182978237657440479e+00
3.835766862081466222e+00 -2.740666515437773754e+01 -1.187027758987855508e+00
3.837433137868643485e+00 -2.687522705392643729e+01 -1.191403126696016335e+00
3.839099413655820303e+00 -2.627630308629635181e+01 -1.196134070526077231e+00
3.840765689442997566e+00 -2.563222718028783476e+01 -1.201251502151091888e+00
3.842431965230173940e+00 -2.496196666877276016e+01 -1.206787498932784697e+00
3.844098241017351203e+00 -2.428038889269479839e+01 -1.212775302043753500e+00
3.845764516804528022e+00 -2.359845884745178779e+01 -1.219249328640955143e+00
3.847430792591705284e+00 -2.292386710148331730e+01 -1.226245196395248538e+00
3.849097068378882547e+00 -2.226175804168378392e+01 -1.233799757438388323e+00
3.850763344166059365e+00 -2.161539263167988523e+01 -1.241951137778643188e+00
3.852429619953236184e+00 -2.098668676401997857e+01 -1.250738777534949886e+00
3.854095895740413003e+00 -2.037662132445973739e+01 -1.260203466993405907e+00
3.855762171527590265e+00 -1.978554235321153953e+01 -1.270387373519864305e+00
3.857428447314767528e+00 -1.921337506624912805e+01 -1.281334054756463559e+00
3.859094723101944346e+00 -1.865977365085857897e+01 -1.293088454250750141e+00
3.860760998889121609e+00 -1.812422460826874371e+01 -1.305696876650507043e+00
3.862427274676297984e+00 -1.760611715243217645e+01 -1.319206940763814284e+00
3.864093550463475246e+00 -1.710479056350398963e+01 -1.333667510039741044e+00
3.865759826250652509e+00 -1.661956559108231346e+01 -1.349128601272238548e+00
3.867426102037829327e+00 -1.614976492231155447e+01 -1.365641273475306949e+00
3.869092377825006590e+00 -1.569472622550527063e+01 -1.383257499837304616e+00
3.870758653612183409e+00 -1.525381020723228787e+01 -1.402030026370844285e+00
3.872424929399360227e+00 -1.482640536196420911e+01 -1.422012221287350053e+00
3.874091205186537046e+00 -1.441193055898492936e+01 -1.443257919220442442e+00
3.875757480973714308e+00 -1.400983623617593921e+01 -1.465821264206233154e+00
3.877423756760891571e+00 -1.361960470811573565e+01 -1.489756554827819546e+00
3.879090032548068390e+00 -1.324074991398875589e+01 -1.515118094197074550e+00
3.880756308335245652e+00 -1.287281680613949142e+01 -1.541960046543640495e+00
3.882422584122422027e+00 -1.251538049656712559e+01 -1.570336301187243322e+00
3.884088859909599289e+00 -1.216804522473787031e+01 -1.600300343666583025e+00
3.885755135696776552e+00 -1.183044317749199692e+01 -1.631905132866799946e+00
3.887421411483953371e+00 -1.150223317442750748e+01 -1.665202982201616999e+00
3.889087687271130633e+00 -1.118309922534357348e+01 -1.700245442326663969e+00
3.890753963058307452e+00 -1.087274896658446011e+01 -1.737083182531291792e+00
3.892420238845484270e+00 -1.057091198767299467e+01 -1.775765867902066031e+00
3.894086514632661533e+00 -1.027733806630214985e+01 -1.816342029576194950e+00
3.895752790419838352e+00 -9.991795336885026302e+00 -1.858858925890221947e+00
3.897419066207015614e+00 -9.714068424200384300e+00 -1.903362392942748782e+00
3.899085341994192433e+00 -9.443956578326691442e+00 -1.949896683977297984e+00
3.900751617781369252e+00 -9.181271849494267556e+00 -1.998504297989019074e+00
3.902417893568546514e+00 -8.925837341449657458e+00 -2.049225798994758652e+00
3.904084169355723333e+00 -8.677485579430848972e+00 -2.102099628406469911e+00
3.905750445142900595e+00 -8.436057024115040548e+00 -2.157161913841674661e+00
3.907416720930077414e+00 -8.201398756306959470e+00 -2.214446278429181181e+00
3.909082996717254677e+00 -7.973363349180841553e+00 -2.273983655170724649e+00
3.910749272504431051e+00 -7.751807936138704669e+00 -2.335802111164730022e+00
3.912415548291608314e+00 -7.536593473385627462e+00 -2.399926686467036774e+00
3.914081824078785576e+00 -7.327584187717476105e+00 -2.466379252054778259e+00
3.915748099865962395e+00 -7.124647192284534469e+00 -2.535178390791974046e+00
3.917414375653139658e+00 -6.927652246672768577e+00 -2.606339304501657850e+00
3.919080651440316476e+00 -6.736471632873954896e+00 -2.679873749280602624e+00
3.920746927227493295e+00 -6.550980115819818650e+00 -2.755790000107359194e+00
3.922413203014670557e+00 -6.371054956239876610e+00 -2.834092844660719201e+00
3.924079478801847376e+00 -6.196575944649937995e+00 -2.914783605154640522e+00
3.925745754589024639e+00 -6.027425428149859599e+00 -2.997860185975727010e+00
3.927412030376201457e+00 -5.863488306163823438e+00 -3.083317144043738800e+00
3.929078306163378720e+00 -5.704651976958005299e+00 -3.171145778157978157e+00
3.930744581950555538e+00 -5.550806223316964605e+00 -3.261334233181617748e+00
3.932410857737732357e+00 -5.401843032704483072e+00 -3.353867614776204764e+00
3.934077133524909620e+00 -5.257656354116539532e+00 -3.448728110534969638e+00
3.935743409312086438e+00 -5.118141800207341774e+00 -3.545895113762773221e+00
3.937409685099263701e+00 -4.983196308732187774e+00 -3.645345346782263185e+00
3.939075960886440964e+00 -4.852717781566227018e+00 -3.747052981462192456e+00
3.940742236673617338e+00 -4.726604722281143367e+00 -3.850989755604088849e+00
3.942408512460794601e+00 -4.604755894347346334e+00 -3.957125084818502891e+00
3.944074788247971419e+00 -4.487070021440954015e+00 -4.065426170494953695e+00
3.945741064035148682e+00 -4.373445549150055456e+00 -4.175858105347725058e+00
3.947407339822325500e+00 -4.263780483769517460e+00 -4.288383978731717505e+00
3.949073615609502763e+00 -4.157972319116796101e+00 -4.402964984410959737e+00
3.950739891396679582e+00 -4.055918056734959976e+00 -4.519560533683279147e+00
3.952406167183856400e+00 -3.957514318863811553e+00 -4.638128376692943533e+00
3.954072442971033663e+00 -3.862657547574111394e+00 -4.758624734396216027e+00
3.955738718758210481e+00 -3.771244277889312269e+00 -4.881004443000635185e+00
3.957404994545387744e+00 -3.683171467953711975e+00 -5.005221111819747826e+00
3.959071270332565007e+00 -3.598336865681017738e+00 -5.131227294430384944e+00
3.960737546119741381e+00 -3.516639389093143553e+00 -5.258974671867942874e+00
3.962403821906918644e+00 -3.437979496900560150e+00 -5.388414245433301275e+00
3.964070097694095463e+00 -3.362259526838319967e+00 -5.519496535607290255e+00
3.965736373481272725e+00 -3.289383981799545165e+00 -5.652171782665905475e+00
3.967402649268449988e+00 -3.219259747728152377e+00 -5.786390143944425191e+00
3.969068925055626806e+00 -3.151796232271149911e+00 -5.922101882377122983e+00
3.970735200842803625e+00 -3.086905418990452787e+00 -6.059257540987511348e+00
3.972401476629980444e+00 -3.024501838071740778e+00 -6.197808098438041924e+00
3.974067752417157706e+00 -2.964502460499400804e+00 -6.337705101558141152e+00
3.975734028204334525e+00 -2.906826528142494759e+00 -6.478900771913068013e+00
3.977400303991511787e+00 -2.851395336712019279e+00 -6.621348084882573204e+00
3.979066579778689050e+00 -2.798131991764714055e+00 -6.765000821293893019e+00
3.980732855565865425e+00 -2.746961159601045921e+00 -6.909813593284896527e+00
3.982399131353042687e+00 -2.697808834904629194e+00 -7.055741847636407549e+00
3.984065407140219506e+00 -2.650602145295595680e+00 -7.202741851185242794e+00
3.985731682927396768e+00 -2.605269209744309755e+00 -7.350770663995848331e+00
3.987397958714574031e+00 -2.561739063254151461e+00 -7.499786106632637228e+00
3.989064234501750850e+00 -2.519941654719134227e+00 -7.649746728070282664e+00
3.990730510288927668e+00 -2.479807918809548539e+00 -7.800611780469931311e+00
3.992396786076104487e+00 -2.441269916604692725e+00 -7.952341206242587113e+00
3.994063061863281749e+00 -2.404261033951339943e+00 -8.104895641560856845e+00
3.995729337650459012e+00 -2.368716221632424013e+00 -8.258236438852549099e+00
3.997395613437635831e+00 -2.334572257774354842e+00 -8.412325708931398083e+00
3.999061889224813093e+00 -2.301768010804402742e+00 -8.567126381435652860e+00
4.000728165011989468e+00 -2.270244680875616261e+00 -8.722602280313880740e+00
4.002394440799166730e+00 -2.239945999054874903e+00 -8.878718209380309645e+00
4.004060716586343993e+00 -2.210818366630376453e+00 -9.035440041611895623e+00
4.005726992373521256e+00 -2.182810921408116389e+00 -9.192734805003240695e+00
4.007393268160697630e+00 -2.155875523486798340e+00 -9.350570757527886911e+00
4.009059543947874893e+00 -2.129966659281060437e+00 -9.508917444120676521e+00
4.010725819735051267e+00 -2.105041269004170434e+00 -9.667745729595369042e+00
4.012392095522228530e+00 -2.081058508898833370e+00 -9.827027802984902749e+00
4.014058371309405793e+00 -2.057979464722848206e+00 -9.986737150831828558e+00
4.015724647096583055e+00 -2.035766836922310752e+00 -1.014684849931048305e+01
4.017390922883760318e+00 -2.014384620228046874e+00 -1.030733772754317101e+01
4.019057198670936693e+00 -1.993797800891515593e+00 -1.046818175687509189e+01
4.020723474458113955e+00 -1.973972093381357373e+00 -1.062935842298861999e+01
4.022389750245290330e+00 -1.954873735189441408e+00 -1.079084633937308979e+01
4.024056026032467592e+00 -1.936469353692405138e+00 -1.095262476166202248e+01
4.025722301819644855e+00 -1.918725913151150486e+00 -1.111467346259173361e+01
4.027388577606822118e+00 -1.901610743377418977e+00 -1.127697262677048506e+01
4.029054853393998492e+00 -1.885091644882603834e+00 -1.143950277308829655e+01
4.030721129181175755e+00 -1.869137058999123191e+00 -1.160224471052598183e+01
4.032387404968353017e+00 -1.853716286051743545e+00 -1.176517953048315412e+01
4.034053680755530280e+00 -1.838799730610365613e+00 -1.192828863573988230e+01
4.035719956542706655e+00 -1.824359150524627937e+00 -1.209155380303700333e+01
4.037386232329883917e+00 -1.810367886034175422e+00 -1.225495727326712725e+01
4.039052508117060292e+00 -1.796801046818957914e+00 -1.241848186067637982e+01
4.040718783904237554e+00 -1.783635638289366110e+00 -1.258211107052425248e+01
4.042385059691414817e+00 -1.770850613444638455e+00 -1.274582921353253973e+01
4.044051335478592080e+00 -1.758426842841892546e+00 -1.290962150530449293e+01
4.045717611265769342e+00 -1.746347002102628387e+00 -1.307347413976706285e+01
4.047383887052945717e+00 -1.734595383363090715e+00 -1.323737432754799670e+01
4.049050162840122979e+00 -1.723157643560044638e+00 -1.340131029292642317e+01
4.050716438627299354e+00 -1.712020507881070186e+00 -1.356527122638586036e+01
4.052382714414476617e+00 -1.701171450633125026e+00 -1.372924719358704415e+01
4.054048990201653879e+00 -1.690598377850943690e+00 -1.389322900544520856e+01
4.055715265988831142e+00 -1.680289335993998989e+00 -1.405720805761077230e+01
4.057381541776008405e+00 -1.670232269050284435e+00 -1.422117615068468233e+01
4.059047817563184779e+00 -1.660414842438887817e+00 -1.438512530466183392e+01
4.060714093350362042e+00 -1.650824346599226722e+00 -1.454904758216356342e+01
4.062380369137539304e+00 -1.641447686528969108e+00 -1.471293493485545234e+01
4.064046644924715679e+00 -1.632271456337833548e+00 -1.487677908601559551e+01
4.065712920711892941e+00 -1.623282090724782467e+00 -1.504057145959435005e+01
4.067379196499070204e+00 -1.614466078769714930e+00 -1.520430316247322544e+01
4.069045472286246579e+00 -1.605810220115403197e+00 -1.536796502226478012e+01
4.070711748073423841e+00 -1.597301899963429861e+00 -1.553154767825166083e+01
4.072378023860601104e+00 -1.588929357645229246e+00 -1.569504171834314477e+01
4.074044299647778367e+00 -1.580681924014080364e+00 -1.585843785064781564e+01
4.075710575434954741e+00 -1.572550205513302046e+00 -1.602172709481829216e+01
4.077376851222132004e+00 -1.564526197301483235e+00 -1.618490097605547362e+01
4.079043127009308378e+00 -1.556603313882875650e+00 -1.634795170381576668e+01
4.080709402796485641e+00 -1.548776332787082932e+00 -1.651087231797804122e+01
4.082375678583662904e+00 -1.541041254359198032e+00 -1.667365678749678537e+01
4.084041954370840166e+00 -1.533395088012577734e+00 -1.683630005025554510e+01
4.085708230158017429e+00 -1.525835581727578383e+00 -1.699879798766694350e+01
4.087374505945193803e+00 -1.518360916588925802e+00 -1.716114733315653140e+01
4.089040781732371066e+00 -1.510969391302348086e+00 -1.732334551954686930e+01
4.090707057519548329e+00 -1.503659122635198964e+00 -1.748539047601160235e+01
4.092373333306724703e+00 -1.496427786490928113e+00 -1.764728039018206829e+01
4.094039609093901966e+00 -1.489272420949966369e+00 -1.780901345469466790e+01
4.095705884881079228e+00 -1.482189307372248077e+00 -1.797058761958839312e+01
4.097372160668256491e+00 -1.475173939003405099e+00 -1.813200037225101369e+01
4.099038436455432866e+00 -1.468221079024043307e+00 -1.829324856497327900e+01
4.100704712242610128e+00 -1.461324902276273097e+00 -1.845432830667921209e+01
4.102370988029787391e+00 -1.454479207654970851e+00 -1.861523493029663001e+01
4.104037263816963765e+00 -1.447677681999148813e+00 -1.877596304091252932e+01
4.105703539604141028e+00 -1.440914191797876054e+00 -1.893650664283901719e+01
4.107369815391318291e+00 -1.434183076543020796e+00 -1.909685933659962842e+01
4.109036091178494665e+00 -1.427479417346609880e+00 -1.925701457026666219e+01
4.110702366965671928e+00 -1.420799256528805898e+00 -1.941696592414946210e+01
4.112368642752849190e+00 -1.414139748105609495e+00 -1.957670740408501331e+01
4.114034918540026453e+00 -1.407499225106963125e+00 -1.973623371692156780e+01
4.115701194327203716e+00 -1.400877176918061462e+00 -1.989554050244306183e+01
4.117367470114380090e+00 -1.394274137727728791e+00 -2.005462449899111022e+01
4.119033745901557353e+00 -1.387691494994462538e+00 -2.021348362521734288e+01
4.120700021688733727e+00 -1.381131233913691636e+00 -2.037211696735754529e+01
4.122366297475910990e+00 -1.374595639560756144e+00 -2.053052466959197631e+01
4.124032573263088253e+00 -1.368086982188410294e+00 -2.068870773374730732e+01
4.125698849050265515e+00 -1.361607212731998029e+00 -2.084666774303087422e+01
4.127365124837442778e+00 -1.355157694775899646e+00 -2.100440653189249218e+01
4.129031400624619152e+00 -1.348738996123977296e+00 -2.116192582977127046e+01
4.130697676411796415e+00 -1.342350757960249386e+00 -2.131922690983095592e+01
4.132363952198972790e+00 -1.335991652831409970e+00 -2.147631027443115315e+01
4.134030227986150052e+00 -1.329659434915590799e+00 -2.163317540687075180e+01
4.135696503773327315e+00 -1.323351077941700371e+00 -2.178982061397325509e+01
4.137362779560504578e+00 -1.317062988400617307e+00 -2.194624297671459345e+01
4.139029055347680952e+00 -1.310791275024852265e+00 -2.210243841690036959e+01
4.140695331134858215e+00 -1.304532050500613050e+00 -2.225840187765140499e+01
4.142361606922035477e+00 -1.298281738466642299e+00 -2.241412760503987300e+01
4.144027882709212740e+00 -1.292037358317993156e+00 -2.256960950857780901e+01
4.145694158496389115e+00 -1.285796762230011048e+00 -2.272484157029640883e+01
4.147360434283566377e+00 -1.279558802994239297e+00 -2.287981826666469232e+01
4.149026710070742752e+00 -1.273323417353044995e+00 -2.303453496517167309e+01
4.150692985857920014e+00 -1.267091616999670212e+00 -2.318898825837889177e+01
4.152359261645097277e+00 -1.260865387612848609e+00 -2.334317620267797366e+01
4.154025537432274540e+00 -1.254647504490274734e+00 -2.349709843658141395e+01
4.155691813219451802e+00 -1.248441280799253317e+00 -2.365075616355053256e+01
4.157358089006628177e+00 -1.242250270508542087e+00 -2.380415199627446654e+01
4.159024364793805439e+00 -1.236077952156902970e+00 -2.395728967192038539e+01
4.160690640580981814e+00 -1.229927421383601782e+00 -2.411017366003614271e+01
4.162356916368159077e+00 -1.223801119429340334e+00 -2.426280869536458695e+01
4.164023192155336339e+00 -1.217700621673889039e+00 -2.441519927579781069e+01
4.165689467942513602e+00 -1.211626504981992980e+00 -2.456734917023844389e+01
4.167355743729689976e+00 -1.205578305649429804e+00 -2.471926098171623210e+01
4.169022019516867239e+00 -1.199554571693150828e+00 -2.487093580754869038e+01
4.170688295304044502e+00 -1.193553004824760677e+00 -2.502237303082422315e+01
4.172354571091221764e+00 -1.187570679434515108e+00 -2.517357026657982644e+01
4.174020846878398139e+00 -1.181604319006872794e+00 -2.532452347262555037e+01
4.175687122665575401e+00 -1.175650605210897037e+00 -2.547522722017382080e+01
4.177353398452751776e+00 -1.169706491930594616e+00 -2.562567510457217068e+01
4.179019674239929039e+00 -1.163769495996259895e+00 -2.577586026287109888e+01
4.180685950027106301e+00 -1.157837938408587286e+00 -2.592577595398255852e+01
4.182352225814283564e+00 -1.151911114238183043e+00 -2.607541614990885748e+01
4.184018501601460827e+00 -1.145989375751027550e+00 -2.622477608375372427e+01
4.185684777388637201e+00 -1.140074121087013559e+00 -2.637385270239893131e+01
4.187351053175814464e+00 -1.134167689307510773e+00 -2.652264497881267857e+01
4.189017328962990838e+00 -1.128273171061873859e+00 -2.667115405047163534e+01
4.190683604750168101e+00 -1.122394151740779611e+00 -2.681938316540607659e+01
4.192349880537345364e+00 -1.116534410093958041e+00 -2.696733743462488420e+01
4.194016156324522626e+00 -1.110697599337850061e+00 -2.711502340761196450e+01
4.195682432111699889e+00 -1.104886939395992362e+00 -2.726244850454065016e+01
4.197348707898876263e+00 -1.099104947952980194e+00 -2.740962035322406365e+01
4.199014983686053526e+00 -1.093353234545406227e+00 -2.755654608917471293e+01
4.200681259473230789e+00 -1.087632376268139911e+00 -2.770323168241401035e+01
4.202347535260407163e+00 -1.081941886346721393e+00 -2.784968135419846647e+01
4.204013811047584426e+00 -1.076280278471841934e+00 -2.799589714049378486e+01
4.205680086834761688e+00 -1.070645221159961746e+00 -2.814187864722887511e+01
4.207346362621938063e+00 -1.065033768269477266e+00 -2.828762302602071799e+01
4.209012638409115326e+00 -1.059442644900618014e+00 -2.843312517953384599e+01
4.210678914196292588e+00 -1.053868562864805680e+00 -2.857837818462032331e+01
4.212345189983469851e+00 -1.048308537188304967e+00 -2.872337390076499375e+01
4.214011465770646225e+00 -1.042760174971598897e+00 -2.886810371306315659e+01
4.215677741557823488e+00 -1.037221910382237100e+00 -2.901255934475990728e+01
4.217344017344999862e+00 -1.031693164402127882e+00 -2.915673366576377745e+01
4.219010293132177125e+00 -1.026174414747591968e+00 -2.930062142151707860e+01
4.220676568919354388e+00 -1.020667169519180906e+00 -2.944421981159765167e+01
4.222342844706531650e+00 -1.015173846878262953e+00 -2.958752885922084985e+01
4.224009120493708913e+00 -1.009697571593784371e+00 -2.973055153053095268e+01
4.225675396280885288e+00 -1.004241906872494372e+00 -2.987329358473807162e+01
4.227341672068062550e+00 -9.988105457901164108e-01 -3.001576316081277440e+01
4.229007947855239813e+00 -9.934069903362279241e-01 -3.015797013133631310e+01
4.230674223642416187e+00 -9.880342472364795903e-01 -3.029992527686611226e+01
4.232340499429593450e+00 -9.826945682146090988e-01 -3.044163935260622011e+01
4.234006775216770713e+00 -9.773892583391341482e-01 -3.058312213141077152e+01
4.235673051003947975e+00 -9.721185699290311177e-01 -3.072438151187649069e+01
4.237339326791124350e+00 -9.668816917271232381e-01 -3.086542277685133584e+01
4.239005602578301612e+00 -9.616768343915351736e-01 -3.100624807619093204e+01
4.240671878365478875e+00 -9.565014045893321937e-01 -3.114685618887100560e+01
4.242338154152655250e+00 -9.513522518971588848e-01 -3.128724259513289141e+01
4.244004429939832512e+00 -9.462259660576632925e-01 -3.142739986128721341e+01
4.245670705727009775e+00 -9.411191975177558566e-01 -3.156731831060997706e+01
4.247336981514186149e+00 -9.360289720124309598e-01 -3.170698692610987734e+01
4.249003257301363412e+00 -9.309529704620805868e-01 -3.184639440745716854e+01
4.250669533088540675e+00 -9.258897485843700093e-01 -3.198553028739529935e+01
4.252335808875717937e+00 -9.208388761047553439e-01 -3.212438600433774383e+01
4.254002084662894312e+00 -9.158009827861345320e-01 -3.226295582871620837e+01
4.255668360450071575e+00 -9.107777070185192336e-01 -3.240123755123983074e+01
4.257334636237248837e+00 -9.057715516322024651e-01 -3.253923286089658973e+01
4.259000912024425212e+00 -9.007856601027940391e-01 -3.267694736768873298e+01
4.260667187811602474e+00 -8.958235336203836940e-01 -3.281439025738569626e+01
4.262333463598779737e+00 -8.908887149260338312e-01 -3.295157360005332237e+01
4.263999739385957000e+00 -8.859844678763995063e-01 -3.308851136753149547e+01
4.265666015173134262e+00 -8.811134821013865137e-01 -3.322521824415846226e+01
4.267332290960310637e+00 -8.762776298331763636e-01 -3.336170833698290039e+01
4.268998566747487899e+00 -8.714777972167464526e-01 -3.349799390421114254e+01
4.270664842534664274e+00 -8.667138055978409472e-01 -3.363408422228205552e+01
4.272331118321841537e+00 -8.619844300471595222e-01 -3.376998470233034055e+01
4.273997394109018799e+00 -8.572875134689088572e-01 -3.390569634649715169e+01
4.275663669896195174e+00 -8.526201658739591682e-01 -3.404121560518390766e+01
4.277329945683372436e+00 -8.479790305727399335e-01 -3.417653466039234900e+01
4.278996221470549699e+00 -8.433605928803771246e-01 -3.431164212089022669e+01
4.280662497257726962e+00 -8.387615029952093515e-01 -3.444652407565199326e+01
4.282328773044903336e+00 -8.341788833793131186e-01 -3.458116541650827003e+01
4.283995048832080599e+00 -8.296105923643477542e-01 -3.471555131268497973e+01
4.285661324619257861e+00 -8.250554197096247044e-01 -3.484966870184112508e+01
4.287327600406434236e+00 -8.205131960859750606e-01 -3.498350765643431970e+01
4.288993876193611499e+00 -8.159848063786577788e-01 -3.511706249176079808e+01
4.290660151980788761e+00 -8.114721055639444458e-01 -3.525033250258781692e+01
4.292326427767966024e+00 -8.069777448993181723e-01 -3.538332224738521603e+01
4.293992703555143287e+00 -8.025049244430725315e-01 -3.551604134002987223e+01
4.295658979342319661e+00 -7.980570947196897746e-01 -3.564850375479410616e+01
4.297325255129496924e+00 -7.936376350434316551e-01 -3.578072669710809350e+01
4.298991530916673298e+00 -7.892495381695162626e-01 -3.591272913550443491e+01
4.300657806703850561e+00 -7.848951303627617060e-01 -3.604453012505714327e+01
4.302324082491027823e+00 -7.805758527116497536e-01 -3.617614707599413038e+01
4.303990358278205086e+00 -7.762921238730056128e-01 -3.630759413050010664e+01
4.305656634065382349e+00 -7.720432969275581314e-01 -3.643888080484447300e+01
4.307322909852558723e+00 -7.678277143512199920e-01 -3.657001103309112722e+01
4.308989185639735986e+00 -7.636428560553378819e-01 -3.670098271435369952e+01
4.310655461426912360e+00 -7.594855668564908235e-01 -3.683178782073410673e+01
4.312321737214089623e+00 -7.553523423917457569e-01 -3.696241307156825684e+01
4.313988013001266886e+00 -7.512396470797093606e-01 -3.709284112602348671e+01
4.315654288788443260e+00 -7.471442347441619170e-01 -3.722305219536535503e+01
4.317320564575620523e+00 -7.430634422474269307e-01 -3.735302593321598152e+01
4.318986840362797786e+00 -7.389954289566792456e-01 -3.748274343121901353e+01
4.320653116149975048e+00 -7.349393398644772368e-01 -3.761218913211827442e+01
4.322319391937152311e+00 -7.308953772463949727e-01 -3.774135247443619079e+01
4.323985667724328685e+00 -7.268647742104501486e-01 -3.787022910314599500e+01
4.325651943511505948e+00 -7.228496725883409857e-01 -3.799882151765699234e+01
4.327318219298683211e+00 -7.188529164916239722e-01 -3.812713907900108268e+01
4.328984495085860473e+00 -7.148777806795942880e-01 -3.825519735776347119e+01
4.330650770873035960e+00 -7.109276589328062945e-01 -3.838301686741766616e+01
4.332317046660213222e+00 -7.070057413341659380e-01 -3.851062128815744501e+01
4.333983322447390485e+00 -7.031147103860131420e-01 -3.863803533809814894e+01
4.335649598234567748e+00 -6.992564841426667233e-01 -3.876528248660894604e+01
4.337315874021745010e+00 -6.954320301777672242e-01 -3.889238272461756196e+01
4.338982149808921385e+00 -6.916412676392125203e-01 -3.901935060674511391e+01
4.340648425596098647e+00 -6.878830664793871286e-01 -3.914619375970427484e+01
4.342314701383275910e+00 -6.841553439393164293e-01 -3.927291201203502169e+01
4.343980977170453173e+00 -6.804552493446602845e-01 -3.939949724520645447e+01
4.345647252957630435e+00 -6.767794200733555643e-01 -3.952593400013507363e+01
4.347313528744806810e+00 -6.731242849387703009e-01 -3.965220080203836517e+01
4.348979804531984072e+00 -6.694863868147944430e-01 -3.977827209677876397e+01
4.350646080319160447e+00 -6.658626945242180906e-01 -3.990412063002621323e+01
4.352312356106337710e+00 -6.622508749927118465e-01 -4.002972005284721746e+01
4.353978631893514972e+00 -6.586495003517960356e-01 -4.015504750884438323e+01
4.355644907680691347e+00 -6.550581707184841562e-01 -4.028008595226344823e+01
4.357311183467868609e+00 -6.514775412245628061e-01 -4.040482596502586432e+01
4.358977459255045872e+00 -6.479092507859576244e-01 -4.052926688251120879e+01
4.360643735042223135e+00 -6.443557592577893178e-01 -4.065341709981140639e+01
4.362310010829400397e+00 -6.408201081576649916e-01 -4.077729350651623719e+01
4.363976286616576772e+00 -6.373056272606159034e-01 -4.090092008166004689e+01
4.365642562403754035e+00 -6.338156144084929888e-01 -4.102432576306705414e+01
4.367308838190931297e+00 -6.303530183656026464e-01 -4.114754177870537433e+01
4.368975113978108560e+00 -6.269201542614953881e-01 -4.127059868439906154e+01
4.370641389765284934e+00 -6.235184781200414639e-01 -4.139352338649831609e+01
4.372307665552461309e+00 -6.201484414672918666e-01 -4.151633643623517855e+01
4.373973941339638571e+00 -6.168094395514436279e-01 -4.163904986331203872e+01
4.375640217126815834e+00 -6.134998579909900496e-01 -4.176166577116920564e+01
4.377306492913993097e+00 -6.102172134996891595e-01 -4.188417584906991920e+01
4.378972768701170359e+00 -6.069583755710203921e-01 -4.200656187240046080e+01
4.380639044488346734e+00 -6.037198484551041799e-01 -4.212879716976141253e+01
4.382305320275523997e+00 -6.004980871308591706e-01 -4.225084894185096118e+01
4.383971596062701259e+00 -5.972898177929725216e-01 -4.237268123157661392e+01
4.385637871849878522e+00 -5.940923329390582763e-01 -4.249425827569056935e+01
4.387304147637055785e+00 -5.909037335018852977e-01 -4.261554792284996296e+01
4.388970423424231271e+00 -5.877230954099312843e-01 -4.273652478678126698e+01
4.390636699211408533e+00 -5.845505450183191565e-01 -4.285717281909225562e+01
4.392302974998585796e+00 -5.813872363713492586e-01 -4.297748703387930647e+01
4.393969250785763059e+00 -5.782352324399137045e-01 -4.309747419210531660e+01
4.395635526572939433e+00 -5.750973014600184730e-01 -4.321715235098270824e+01
4.397301802360116696e+00 -5.719766474383264354e-01 -4.333654929299694913e+01
4.398968078147293959e+00 -5.688766000439263726e-01 -4.345569995990967271e+01
4.400634353934471221e+00 -5.658002928951511024e-01 -4.357464311783761701e+01
4.402300629721648484e+00 -5.627503603251979847e-01 -4.369341756005971433e+01
4.403966905508824858e+00 -5.597286809714103750e-01 -4.381205820621453739e+01
4.405633181296002121e+00 -5.567361921476414732e-01 -4.393059247468281114e+01
4.407299457083179384e+00 -5.537727923368221949e-01 -4.404903728700821830e+01
4.408965732870355758e+00 -5.508373409021452005e-01 -4.416739701052349432e+01
4.410632008657533021e+00 -5.479277550273066177e-01 -4.428566256231945886e+01
4.412298284444709395e+00 -5.450411948063489387e-01 -4.440381179146734070e+01
4.413964560231886658e+00 -5.421743191582233390e-01 -4.452181113623729658e+01
4.415630836019063921e+00 -5.393235886111448218e-01 -4.463961842966515547e+01
4.417297111806241183e+00 -5.364855866073817703e-01 -4.475718661162841272e+01
4.418963387593418446e+00 -5.336573292356263654e-01 -4.487446800979928696e+01
4.420629663380594820e+00 -5.308365343727501351e-01 -4.499141878558142338e+01
4.422295939167772083e+00 -5.280218250138529745e-01 -4.510800311222666892e+01
4.423962214954949346e+00 -5.252128477363581238e-01 -4.522419666543035532e+01
4.425628490742126608e+00 -5.224102952039110237e-01 -4.533998906237926718e+01
4.427294766529303871e+00 -5.196158306205996835e-01 -4.545538497949091550e+01
4.428961042316479357e+00 -5.168319212488581282e-01 -4.557040380358691323e+01
4.430627318103656620e+00 -5.140615966375422508e-01 -4.568507781393618927e+01
4.432293593890833883e+00 -5.113081542673666435e-01 -4.579944903904463160e+01
4.433959869678011145e+00 -5.085748402459865369e-01 -4.591356506715693797e+01
4.435626145465188408e+00 -5.058645350130450691e-01 -4.602747419914062732e+01
4.437292421252364782e+00 -5.031794735320187506e-01 -4.614122040541155201e+01
4.438958697039542045e+00 -5.005210261984314180e-01 -4.625483857730898052e+01
4.440624972826719308e+00 -4.978895609913446818e-01 -4.636835054481709051e+01
4.442291248613896570e+00 -4.952843997715312696e-01 -4.648176226815374434e+01
4.443957524401073833e+00 -4.927038728003518830e-01 -4.659506250611815403e+01
4.445623800188250208e+00 -4.901454663428821412e-01 -4.670822312826632583e+01
4.447290075975427470e+00 -4.876060494878775020e-01 -4.682120108279341508e+01
4.448956351762603845e+00 -4.850821588839459020e-01 -4.693394187119264416e+01
4.450622627549781107e+00 -4.825703146502710039e-01 -4.704638422904742612e+01
4.452288903336958370e+00 -4.800673377878134640e-01 -4.715846558450513726e+01
4.453955179124134744e+00 -4.775706392680617585e-01 -4.727012777547398059e+01
4.455621454911312007e+00 -4.750784536331337238e-01 -4.738132246431483452e+01
4.457287730698489270e+00 -4.725899951546408406e-01 -4.749201570144919060e+01
4.458954006485666532e+00 -4.701055218825447857e-01 -4.760219115828667213e+01
4.460620282272843795e+00 -4.676263015832652359e-01 -4.771185167047523379e+01
4.462286558060020170e+00 -4.651544828008771781e-01 -4.782101889387936922e+01
4.463952833847197432e+00 -4.626928832041999340e-01 -4.792973106195022126e+01
4.465619109634374695e+00 -4.602447151623228483e-01 -4.803803902494117750e+01
4.467285385421551958e+00 -4.578132743895995116e-01 -4.814600092851230073e+01
4.468951661208727444e+00 -4.554016209616527089e-01 -4.825367603285460660e+01
4.470617936995904707e+00 -4.530122827066304092e-01 -4.836111826863167096e+01
4.472284212783081969e+00 -4.506470088555286635e-01 -4.846837016311302193e+01
4.473950488570259232e+00 -4.483065970968376224e-01 -4.857545774517438986e+01
4.475616764357436494e+00 -4.459908102706821031e-01 -4.868238695373886316e+01
4.477283040144612869e+00 -4.436983905060253308e-01 -4.878914193827015566e+01
4.478949315931790132e+00 -4.414271694421199044e-01 -4.889568546411575056e+01
4.480615591718967394e+00 -4.391742641412255121e-01 -4.900196143512236802e+01
4.482281867506144657e+00 -4.369363402401693630e-01 -4.910789933866760748e+01
4.483948143293321920e+00 -4.347099175602878174e-01 -4.921342022301178076e+01
4.485614419080498294e+00 -4.324916893958775099e-01 -4.931844365270119113e+01
4.487280694867675557e+00 -4.302788254079284447e-01 -4.942289497224743400e+01
4.488946970654851931e+00 -4.280692295905860756e-01 -4.952671215570972407e+01
4.490613246442029194e+00 -4.258617290087843843e-01 -4.962985153907204250e+01
4.492279522229206457e+00 -4.236561755328669410e-01 -4.973229182522875647e+01
4.493945798016382831e+00 -4.214534510026884950e-01 -4.983403591145386002e+01
4.495612073803560094e+00 -4.192553753658511129e-01 -4.993511030166837372e+01
4.497278349590737356e+00 -4.170645264883160452e-01 -5.003556210895226997e+01
4.498944625377914619e+00 -4.148839886655505960e-01 -5.013545390151206504e+01


==> Dats/Qext_new.txt <==
4.650000000000000355e+00 6.586876949854519658e+00
5.150000000000000355e+00 5.846736502343993003e+00
5.650000000000000355e+00 5.182878107628424935e+00
6.150000000000000355e+00 4.594487235681298465e+00
6.650000000000000355e+00 4.069576973861811275e+00


==> Dats/filter_measured.txt <==
2.000100000000000000e+09 -1.753859411963590853e-01 -5.873863064037748671e+01
2.001100000000000000e+09 -1.770494355648952189e-01 -5.896639357130069925e+01
2.002100000000000000e+09 -1.739334294442465567e-01 -5.895924662745726863e+01
2.003100000000000000e+09 -1.745430139760043298e-01 -5.874503210003516074e+01
2.004100000000000000e+09 -1.758074783013641729e-01 -5.879256616040882477e+01
2.005100000000000000e+09 -1.717746301750504301e-01 -5.877268080505739078e+01
2.006100000000000000e+09 -1.731606544350444421e-01 -5.860985491661404012e+01
2.007100000000000000e+09 -1.736678341267491321e-01 -5.891385076386646347e+01
2.008100000000000000e+09 -1.718879588485564547e-01 -5.887599434528826947e+01
2.009100000000000000e+09 -1.703232720641984499e-01 -5.891958426720550790e+01
2.010100000000000000e+09 -1.707340907461620816e-01 -5.841501064399427179e+01
2.011100000000000000e+09 -1.697425421475464713e-01 -5.884393730245609788e+01
2.012100000000000000e+09 -1.710942473734645974e-01 -5.845599518884682055e+01
2.013100000000000000e+09 -1.687543906758761647e-01 -5.857851265754817405e+01
2.014100000000000000e+09 -1.658743751342284523e-01 -5.852823862298990321e+01
2.015100000000000000e+09 -1.679269146362974141e-01 -5.877308349089857842e+01
2.016100000000000000e+09 -1.669223858354794421e-01 -5.867333367338226680e+01
2.017100000000000000e+09 -1.691768295565992675e-01 -5.860774340342825184e+01
2.018100000000000000e+09 -1.664604652957479558e-01 -5.857822062943786534e+01
2.019100000000000000e+09 -1.659406287988688389e-01 -5.839014909581923263e+01
2.020100000000000000e+09 -1.649830191009512559e-01 -5.850994162137132548e+01
2.021100000000000000e+09 -1.639963762280586268e-01 -5.854534838734372926e+01
2.022100000000000000e+09 -1.665553687104993630e-01 -5.859559795815482630e+01
2.023100000000000000e+09 -1.672190376522665889e-01 -5.861676166697778001e+01
2.024100000000000000e+09 -1.632675414559819627e-01 -5.864250490529978777e+01
2.025100000000000000e+09 -1.636755671805200651e-01 -5.849187962182305256e+01
2.026100000000000000e+09 -1.643311100206398812e-01 -5.853782269121366966e+01
2.027100000000000000e+09 -1.658514646486530519e-01 -5.861998359754588250e+01
2.028100000000000000e+09 -1.620952168001725535e-01 -5.857511561392265520e+01
2.029100000000000000e+09 -1.599537435227851578e-01 -5.838377378382907068e+01
2.030100000000000000e+09 -1.638601320327449651e-01 -5.826519208383562898e+01
2.031100000000000000e+09 -1.614745326826916016e-01 -5.854147146120685363e+01
2.032100000000000000e+09 -1.609588105750207609e-01 -5.827279240671870753e+01
2.033100000000000000e+09 -1.596826988916969225e-01 -5.830180757832054184e+01
2.034100000000000000e+09 -1.590762632575954127e-01 -5.837133693624778630e+01
2.035100000000000000e+09 -1.597092503581929446e-01 -5.844364546690813711e+01
2.036100000000000000e+09 -1.606952867802396434e-01 -5.842144612002031323e+01
2.037100000000000000e+09 -1.571942123348285814e-01 -5.839580602402371312e+01
2.038100000000000000e+09 -1.598275273144587616e-01 -5.833126723484181753e+01
2.039100000000000000e+09 -1.592562620608549695e-01 -5.802551786349071250e+01
2.040100000000000000e+09 -1.573880721583394982e-01 -5.824571040468597261e+01
2.041100000000000000e+09 -1.584076649405889992e-01 -5.828619968487207359e+01
2.042100000000000000e+09 -1.577703568113623944e-01 -5.798822681513684074e+01
2.043100000000000000e+09 -1.571324109933184832e-01 -5.824708404723332933e+01
2.044100000000000000e+09 -1.603227516336158398e-01 -5.807614410503137492e+01
2.045100000000000000e+09 -1.608036970629065920e-01 -5.824236130163585301e+01
2.046100000000000000e+09 -1.564746819661851363e-01 -5.806596868943003642e+01
2.047100000000000000e+09 -1.579789400936078281e-01 -5.808442105879678508e+01
2.048100000000000000e+09 -1.597097750777149994e-01 -5.793625306051208668e+01
2.049100000000000000e+09 -1.606567133930318914e-01 -5.800169203790871819e+01
2.050100000000000000e+09 -1.571025264611951022e-01 -5.801974868674618335e+01
2.051100000000000000e+09 -1.589879367054312931e-01 -5.804712614970178208e+01
2.052100000000000000e+09 -1.605618611951706853e-01 -5.808018894995061743e+01
2.053100000000000000e+09 -1.612219679078431001e-01 -5.829889789982863846e+01
2.054100000000000000e+09 -1.614576469574858786e-01 -5.803360257616974138e+01
2.055100000000000000e+09 -1.582759931904637041e-01 -5.807794449276197923e+01
2.056100000000000000e+09 -1.583378372335227380e-01 -5.798579312593584945e+01
2.057100000000000000e+09 -1.593400989125862699e-01 -5.803891385230728872e+01
2.058100000000000000e+09 -1.612531930163803029e-01 -5.788325756654163712e+01
2.059100000000000000e+09 -1.590513886832587154e-01 -5.791601934614091363e+01
2.060100000000000000e+09 -1.602557282345154210e-01 -5.791152411060746630e+01
2.061100000000000000e+09 -1.616744434818075393e-01 -5.801318498673178681e+01
2.062100000000000000e+09 -1.617943393249960116e-01 -5.805131080472531124e+01
2.063100000000000000e+09 -1.632663607747440460e-01 -5.804170702102896939e+01
2.064100000000000000e+09 -1.627719768174006043e-01 -5.780005580880739302e+01
2.065100000000000000e+09 -1.630773891688948596e-01 -5.800859128778570550e+01
2.066100000000000000e+09 -1.659242718730138400e-01 -5.786230085993121719e+01
2.067100000000000000e+09 -1.655016101980498755e-01 -5.789689508110847527e+01
2.068100000000000000e+09 -1.651806411221370396e-01 -5.764120949895571044e+01
2.069100000000000000e+09 -1.640076242908082571e-01 -5.779443041153961502e+01
2.070100000000000000e+09 -1.661845865737337780e-01 -5.770645365066623356e+01
2.071100000000000000e+09 -1.676176251137044548e-01 -5.770196616004864154e+01
2.072100000000000000e+09 -1.700180892063268556e-01 -5.777218954538919604e+01
2.073100000000000000e+09 -1.699826128534347169e-01 -5.758301407126157301e+01
2.074100000000000000e+09 -1.687994877807509897e-01 -5.764474961764431526e+01
2.075100000000000000e+09 -1.693963411773509731e-01 -5.762130759146199210e+01
2.076100000000000000e+09 -1.716041921154589922e-01 -5.754870558746838327e+01
2.077100000000000000e+09 -1.729610321711202992e-01 -5.751382837107036750e+01
2.078100000000000000e+09 -1.714493549742897582e-01 -5.781271111866612245e+01
2.079100000000000000e+09 -1.713937672436235959e-01 -5.788658872369079234e+01
2.080100000000000000e+09 -1.742495694487415370e-01 -5.765418529556724536e+01
2.081100000000000000e+09 -1.746610478678267131e-01 -5.759051329352391946e+01
2.082100000000000000e+09 -1.749022489136072278e-01 -5.748993430434892105e+01
2.083100000000000000e+09 -1.781873352221326201e-01 -5.766626218807871851e+01
2.084100000000000000e+09 -1.767879038963991456e-01 -5.776838717067615647e+01
2.085100000000000000e+09 -1.760530441392097467e-01 -5.790260482744335491e+01
2.086100000000000000e+09 -1.785560226698344743e-01 -5.782259864342493927e+01
2.087100000000000000e+09 -1.783901413091296684e-01 -5.776717763445518017e+01
2.088100000000000000e+09 -1.767518801398215433e-01 -5.768296309699842084e+01
2.089100000000000000e+09 -1.805694422323413373e-01 -5.761278703348867225e+01
2.090100000000000000e+09 -1.825009590581287422e-01 -5.774949486333915161e+01
2.091100000000000000e+09 -1.833354579794867489e-01 -5.755812697545969314e+01
2.092100000000000000e+09 -1.852503647026204348e-01 -5.781535822136070379e+01
2.093100000000000000e+09 -1.847674584065576719e-01 -5.768853058922008614e+01
2.094100000000000000e+09 -1.856068026349864952e-01 -5.750575252799789894e+01
2.095100000000000000e+09 -1.872924592450458392e-01 -5.738658301450485766e+01
2.096100000000000000e+09 -1.886874222895281172e-01 -5.782078456265884370e+01
2.097100000000000000e+09 -1.901974043035644102e-01 -5.748723224621840444e+01
2.098100000000000000e+09 -1.899986594001143170e-01 -5.758700753036834641e+01
2.099100000000000000e+09 -1.891825093417597858e-01 -5.764844616180219106e+01
2.100100000000000000e+09 -1.942965222562626493e-01 -5.750203940890799714e+01
2.101100000000000000e+09 -1.910209593433908615e-01 -5.743716544928966528e+01
2.102100000000000000e+09 -1.931259518745587767e-01 -5.732565189914259918e+01
2.103100000000000000e+09 -1.931479680197367155e-01 -5.731772331093232253e+01
2.104100000000000000e+09 -1.949828583785631897e-01 -5.728272779236534973e+01
2.105100000000000000e+09 -1.954445111664776247e-01 -5.728930608348353815e+01
2.106100000000000000e+09 -1.973701805738570514e-01 -5.736114073769810773e+01
2.107100000000000000e+09 -1.966729794027947120e-01 -5.738811115527564510e+01
2.108100000000000000e+09 -1.984670233758431268e-01 -5.719661444983817233e+01
2.109100000000000000e+09 -2.001637144549355263e-01 -5.722209001764112912e+01
2.110100000000000000e+09 -2.014914145555601332e-01 -5.738567902697050727e+01
2.111100000000000000e+09 -2.017419570885741753e-01 -5.731731408060439037e+01
2.112100000000000000e+09 -2.007607871779653053e-01 -5.727665341726528681e+01
2.113100000000000000e+09 -2.010128594427147974e-01 -5.707146655435666105e+01
2.114100000000000000e+09 -2.032944527903106091e-01 -5.716233918366266664e+01
2.115100000000000000e+09 -2.028088161747465534e-01 -5.730415783836924959e+01
2.116100000000000000e+09 -2.046079921285600678e-01 -5.716517907182306146e+01
2.117100000000000000e+09 -2.068975954855159782e-01 -5.699611464650766379e+01
2.118100000000000000e+09 -2.073951813848641246e-01 -5.727483120074568035e+01
2.119100000000000000e+09 -2.064296929928878810e-01 -5.721717783872344398e+01
2.120100000000000000e+09 -2.082714490608025548e-01 -5.686912876306241316e+01
2.121100000000000000e+09 -2.084683010402411940e-01 -5.708747150469022813e+01
2.122100000000000000e+09 -2.100459308461052887e-01 -5.704318976046160827e+01
2.123100000000000000e+09 -2.109004900467897903e-01 -5.698453629026715817e+01
2.124100000000000000e+09 -2.100964408337060441e-01 -5.697933468830279935e+01
2.125100000000000000e+09 -2.095821953415749894e-01 -5.689216194843400842e+01
2.126100000000000000e+09 -2.097779385095502602e-01 -5.701191053909538198e+01
2.127100000000000000e+09 -2.124775903252772991e-01 -5.717244710380346362e+01
2.128100000000000000e+09 -2.103390135662833726e-01 -5.694289658104837315e+01
2.129100000000000000e+09 -2.108933511374921355e-01 -5.698429539852003245e+01
2.130100000000000000e+09 -2.119053734669880673e-01 -5.695677315893567538e+01
2.131100000000000000e+09 -2.110816254942059489e-01 -5.692943942874377683e+01
2.132100000000000000e+09 -2.134568808441357213e-01 -5.671791632845068420e+01
2.133100000000000000e+09 -2.109468111899250875e-01 -5.670562012083730963e+01
2.134100000000000000e+09 -2.131625439121058174e-01 -5.707070983430361366e+01
2.135100000000000000e+09 -2.126034145074384984e-01 -5.718521760673003484e+01
2.136100000000000000e+09 -2.120361945942691728e-01 -5.704790091913935868e+01
2.137100000000000000e+09 -2.118812051967599863e-01 -5.701821778282983644e+01
2.138100000000000000e+09 -2.109474423572071378e-01 -5.699195026591441149e+01
2.139100000000000000e+09 -2.099479938440985960e-01 -5.696163925935383077e+01
2.140100000000000000e+09 -2.113067521613376520e-01 -5.695963709118427687e+01
2.141100000000000000e+09 -2.135036634880475848e-01 -5.681710029316977284e+01
2.142100000000000000e+09 -2.112196895457759127e-01 -5.687927748392893790e+01
2.143100000000000000e+09 -2.107100484907502569e-01 -5.694621876115426318e+01
2.144100000000000000e+09 -2.102153916175187875e-01 -5.689974163148868058e+01
2.145100000000000000e+09 -2.112937081585907761e-01 -5.680795652043738642e+01
2.146100000000000000e+09 -2.106406942245466762e-01 -5.689452389876873895e+01
2.147100000000000000e+09 -2.115218040654329723e-01 -5.682474896068146109e+01
2.148100000000000000e+09 -2.097578493330539973e-01 -5.676632276477496930e+01
2.149100000000000000e+09 -2.115235913293478098e-01 -5.690180340033602135e+01
2.150100000000000000e+09 -2.087378101575826927e-01 -5.700052273489703225e+01
2.151100000000000000e+09 -2.112262434574080083e-01 -5.689254838937561232e+01
2.152100000000000000e+09 -2.101687099702084227e-01 -5.690129944546454510e+01
2.153100000000000000e+09 -2.081693639780672345e-01 -5.693180201248485162e+01
2.154100000000000000e+09 -2.097291306702686875e-01 -5.697393023498299414e+01
2.155100000000000000e+09 -2.070236514781779169e-01 -5.680930568782557089e+01
2.156100000000000000e+09 -2.062752564991901794e-01 -5.685180286000644401e+01
2.157100000000000000e+09 -2.057279417456393533e-01 -5.692203738503162924e+01
2.158100000000000000e+09 -2.071506932544109059e-01 -5.681530204960253627e+01
2.159100000000000000e+09 -2.061214705522824153e-01 -5.679228151400599245e+01
2.160100000000000000e+09 -2.047158116348095080e-01 -5.691163817390752655e+01
2.161100000000000000e+09 -2.040688212292005033e-01 -5.671788468328494304e+01
2.162100000000000000e+09 -2.049911841613883401e-01 -5.669882579683839197e+01
2.163100000000000000e+09 -2.052796357053714993e-01 -5.656501419845000811e+01
2.164100000000000000e+09 -2.017200387216667723e-01 -5.695106582789877336e+01
2.165100000000000000e+09 -2.024929903337669423e-01 -5.683448449176205486e+01
2.166100000000000000e+09 -2.012290071049989137e-01 -5.693317711096532463e+01
2.167100000000000000e+09 -2.008282720956459100e-01 -5.663980333848726190e+01
2.168100000000000000e+09 -2.003265559967473686e-01 -5.666351344021936853e+01
2.169100000000000000e+09 -1.992192425538497624e-01 -5.653608228677597225e+01
2.170100000000000000e+09 -1.981359755250122201e-01 -5.646508010485898410e+01
2.171100000000000000e+09 -1.987410412050990560e-01 -5.671223666788630169e+01
2.172100000000000000e+09 -2.002610046548512768e-01 -5.645569077089420063e+01
2.173100000000000000e+09 -1.980690859757202049e-01 -5.650506589557415538e+01
2.174100000000000000e+09 -1.981265564902059684e-01 -5.658362513886198997e+01
2.175100000000000000e+09 -1.968401554843723644e-01 -5.668690585327589559e+01
2.176100000000000000e+09 -1.953694982664424540e-01 -5.655520953410327678e+01
2.177100000000000000e+09 -1.959679591904135432e-01 -5.646293757625694809e+01
2.178100000000000000e+09 -1.945232947067958296e-01 -5.672982170984752770e+01
2.179100000000000000e+09 -1.915530488192078440e-01 -5.676880315256457266e+01
2.180100000000000000e+09 -1.938702713891660157e-01 -5.667192182566944325e+01
2.181100000000000000e+09 -1.942340570255721155e-01 -5.641969937385472633e+01
2.182100000000000000e+09 -1.926879153765906350e-01 -5.650933109653224307e+01
2.183100000000000000e+09 -1.925991133381224629e-01 -5.663132056386504587e+01
2.184100000000000000e+09 -1.887421817963834680e-01 -5.653385101963476700e+01
2.185100000000000000e+09 -1.889514281359816750e-01 -5.654971394212428493e+01
2.186100000000000000e+09 -1.926334442259319546e-01 -5.674663599754143917e+01
2.187100000000000000e+09 -1.916545155256232646e-01 -5.671202138018994532e+01
2.188100000000000000e+09 -1.892714902483569883e-01 -5.634221064178834126e+01
2.189100000000000000e+09 -1.882719041948156813e-01 -5.660534630200389472e+01
2.190100000000000000e+09 -1.847540349360365930e-01 -5.660797009572846150e+01
2.191100000000000000e+09 -1.876756969480485870e-01 -5.666822620224714768e+01
2.192100000000000000e+09 -1.887528261691777121e-01 -5.668860552557568866e+01
2.193100000000000000e+09 -1.836357097446832121e-01 -5.659913770424020640e+01
2.194100000000000000e+09 -1.869577459946586417e-01 -5.621761448255359284e+01
2.195100000000000000e+09 -1.870060791842337589e-01 -5.646832502318501668e+01
2.196100000000000000e+09 -1.844775271256354487e-01 -5.635991630547075459e+01
2.197100000000000000e+09 -1.896838587879683125e-01 -5.640175568568466247e+01
2.198100000000000000e+09 -1.870662019951296884e-01 -5.638033405818813293e+01
2.199100000000000000e+09 -1.853793615434139175e-01 -5.641067392885879173e+01
2.200100000000000000e+09 -1.867096391281290457e-01 -5.631271009122474425e+01
2.201100000000000000e+09 -1.858343359186105381e-01 -5.659797670364155664e+01
2.202100000000000000e+09 -1.849834886326963412e-01 -5.634763546800116529e+01
2.203100000000000000e+09 -1.843580150243248061e-01 -5.649223518133776878e+01
2.204100000000000000e+09 -1.848834787937036483e-01 -5.638393516902505098e+01
2.205100000000000000e+09 -1.855946414747472739e-01 -5.631433223744424055e+01
2.206100000000000000e+09 -1.870611540225252944e-01 -5.646781650725269941e+01
2.207100000000000000e+09 -1.861646933935014181e-01 -5.644410483726423422e+01
2.208100000000000000e+09 -1.814667390219571463e-01 -5.639394800987627576e+01
2.209100000000000000e+09 -1.849014154020663936e-01 -5.650336035083842035e+01
2.210100000000000000e+09 -1.884350652101179635e-01 -5.654520973245781335e+01
2.211100000000000000e+09 -1.845972340146023460e-01 -5.649562040298096122e+01
2.212100000000000000e+09 -1.833947653578249515e-01 -5.635578092406753115e+01
2.213100000000000000e+09 -1.850869205430872022e-01 -5.642587466989869682e+01
2.214100000000000000e+09 -1.859038040559731209e-01 -5.644337323928027672e+01
2.215100000000000000e+09 -1.854108249059359115e-01 -5.632343940585751341e+01
2.216100000000000000e+09 -1.869749380549446116e-01 -5.674641909531010242e+01
2.217100000000000000e+09 -1.861847114910417100e-01 -5.665380213017765243e+01
2.218100000000000000e+09 -1.875415737015141693e-01 -5.636885078334871935e+01
2.219100000000000000e+09 -1.871014463852967435e-01 -5.641808209436663901e+01
2.220100000000000000e+09 -1.888900373621940909e-01 -5.636328977121398509e+01
2.221100000000000000e+09 -1.861157834218983564e-01 -5.652796332724549444e+01
2.222100000000000000e+09 -1.896112250628061990e-01 -5.639469592571188628e+01
2.223100000000000000e+09 -1.897874017833048321e-01 -5.642784178055607924e+01
2.224100000000000000e+09 -1.902525219139735990e-01 -5.630398976089469443e+01
2.225100000000000000e+09 -1.881539199500363302e-01 -5.630540467461982956e+01
2.226100000000000000e+09 -1.907577456967540219e-01 -5.624582477603141228e+01
2.227100000000000000e+09 -1.919378428713253149e-01 -5.627425325371454790e+01
2.228100000000000000e+09 -1.937550242605437234e-01 -5.633829337611657451e+01
2.229100000000000000e+09 -1.945831763950304771e-01 -5.611062737520861532e+01
2.230100000000000000e+09 -1.948970866377706668e-01 -5.629545728887396905e+01
2.231100000000000000e+09 -1.961846869501421009e-01 -5.612963323915334968e+01
2.232100000000000000e+09 -1.960961102207142703e-01 -5.619375257293028625e+01
2.233100000000000000e+09 -1.979324495527255701e-01 -5.618355720902663819e+01
2.234100000000000000e+09 -1.974978380663880706e-01 -5.603552270771511701e+01
2.235100000000000000e+09 -1.984244133071928762e-01 -5.601803096636365353e+01
2.236100000000000000e+09 -1.981817280153020111e-01 -5.605232722431501458e+01
2.237100000000000000e+09 -2.005744088940832059e-01 -5.627616922718020476e+01
2.238100000000000000e+09 -2.009211001035790256e-01 -5.585272217867764510e+01
2.239100000000000000e+09 -2.017785439324354946e-01 -5.610798861594530251e+01
2.240100000000000000e+09 -2.034042963767760115e-01 -5.594807392909390842e+01
2.241100000000000000e+09 -2.060665699892838265e-01 -5.601199768800302792e+01
2.242100000000000000e+09 -2.056478458903761020e-01 -5.595594923233821305e+01
2.243100000000000000e+09 -2.048181707792462447e-01 -5.597602895276442325e+01
2.244100000000000000e+09 -2.061908448732501786e-01 -5.600548033647449131e+01
2.245100000000000000e+09 -2.091174802814034228e-01 -5.588146713870444415e+01
2.246100000000000000e+09 -2.096047136203471328e-01 -5.618434198360323251e+01
2.247100000000000000e+09 -2.116320489348108846e-01 -5.575343705201862576e+01
2.248100000000000000e+09 -2.094920829025694875e-01 -5.578258081297003912e+01
2.249100000000000000e+09 -2.118665777957973728e-01 -5.586788237810922197e+01
2.250100000000000000e+09 -2.122417349438839862e-01 -5.588955484407037488e+01
2.251100000000000000e+09 -2.148161460664561040e-01 -5.583039099244843584e+01
2.252100000000000000e+09 -2.139796457305801203e-01 -5.581910174908207978e+01
2.253100000000000000e+09 -2.170964780626427060e-01 -5.595542185490198506e+01
2.254100000000000000e+09 -2.174398608661758936e-01 -5.582083623053123489e+01
2.255100000000000000e+09 -2.203079998492282754e-01 -5.593763918150531822e+01
2.256100000000000000e+09 -2.189729379742836046e-01 -5.601778669428160384e+01
2.257100000000000000e+09 -2.188892143531826484e-01 -5.608407942916259259e+01
2.258100000000000000e+09 -2.215642516394948636e-01 -5.589534156772279516e+01
2.259100000000000000e+09 -2.243135910423702251e-01 -5.579122400711450780e+01
2.260100000000000000e+09 -2.247733066382946454e-01 -5.586174339158227298e+01
2.261100000000000000e+09 -2.247196235836972367e-01 -5.583018342193744843e+01
2.262100000000000000e+09 -2.278801889384556856e-01 -5.585986927865501173e+01
2.263100000000000000e+09 -2.258397011382392572e-01 -5.587877908367953950e+01
2.264100000000000000e+09 -2.294151681856406999e-01 -5.579812740295040641e+01
2.265100000000000000e+09 -2.273291135432335686e-01 -5.566056245944587033e+01
2.266100000000000000e+09 -2.283607757349607192e-01 -5.573039925582806120e+01
2.267100000000000000e+09 -2.313220002521466923e-01 -5.576747363082731823e+01
2.268100000000000000e+09 -2.315518688641352574e-01 -5.568559424195754559e+01
2.269100000000000000e+09 -2.338980763127756490e-01 -5.568002244590723393e+01
2.270100000000000000e+09 -2.325552524367479057e-01 -5.581443231419588358e+01
2.271100000000000000e+09 -2.351556969237562633e-01 -5.553528513113838017e+01
2.272100000000000000e+09 -2.373898227458702548e-01 -5.555262756897704435e+01
2.273100000000000000e+09 -2.371100355804935111e-01 -5.559407443242659497e+01
2.274100000000000000e+09 -2.355006225545051013e-01 -5.564425797156708597e+01
2.275100000000000000e+09 -2.372089652720285879e-01 -5.560498850588868436e+01
2.276100000000000000e+09 -2.396241470585931954e-01 -5.559965819914957308e+01
2.277100000000000000e+09 -2.382991009096674107e-01 -5.557599722664528485e+01
2.278100000000000000e+09 -2.389944574260488841e-01 -5.561904901390902012e+01
2.279100000000000000e+09 -2.408540476421203447e-01 -5.560491479702987760e+01
2.280100000000000000e+09 -2.403669802828292679e-01 -5.565714929324953175e+01
2.281100000000000000e+09 -2.419904261468388551e-01 -5.548136489451359665e+01
2.282100000000000000e+09 -2.421948883117558682e-01 -5.573452818927597718e+01
2.283100000000000000e+09 -2.400699239739391144e-01 -5.560196762144154548e+01
2.284100000000000000e+09 -2.407065124266335454e-01 -5.555655133523656986e+01
2.285100000000000000e+09 -2.428175808311593409e-01 -5.565919643388681237e+01
2.286100000000000000e+09 -2.450738135397437234e-01 -5.547818351284060867e+01
2.287100000000000000e+09 -2.439717858284307372e-01 -5.544317022509716253e+01
2.288100000000000000e+09 -2.426399998235783118e-01 -5.569648230414574641e+01
2.289100000000000000e+09 -2.432762276083527408e-01 -5.562161542332538744e+01
2.290100000000000000e+09 -2.443769616133424916e-01 -5.559065113429961968e+01
2.291100000000000000e+09 -2.436965962249322826e-01 -5.545516752500095237e+01
2.292100000000000000e+09 -2.433913397978150206e-01 -5.555938745404568380e+01
2.293100000000000000e+09 -2.430301495572251003e-01 -5.566183875872753362e+01
2.294100000000000000e+09 -2.462503727938192832e-01 -5.553675660713967943e+01
2.295100000000000000e+09 -2.434471478514809994e-01 -5.548247755937572379e+01
2.296100000000000000e+09 -2.437549446889661076e-01 -5.552757717166367968e+01
2.297100000000000000e+09 -2.432174781573799571e-01 -5.544999748703009601e+01
2.298100000000000000e+09 -2.437245744285135851e-01 -5.533674903733501083e+01
2.299100000000000000e+09 -2.448438017435912717e-01 -5.555616565639982696e+01
2.300100000000000000e+09 -2.439902989503838215e-01 -5.531494994291086442e+01
2.301100000000000000e+09 -2.452694828321067555e-01 -5.544588383251178243e+01
2.302100000000000000e+09 -2.432407388718317298e-01 -5.528007664052425696e+01
2.303100000000000000e+09 -2.426285644847666623e-01 -5.535601382472955123e+01
2.304100000000000000e+09 -2.438311479099739276e-01 -5.525707388555824195e+01
2.305100000000000000e+09 -2.429975023353280750e-01 -5.506353094928368108e+01
2.306100000000000000e+09 -2.429506113700108383e-01 -5.522273549388430069e+01
2.307100000000000000e+09 -2.429900719528212127e-01 -5.537513446209730716e+01
2.308100000000000000e+09 -2.406961164646077567e-01 -5.528134651882044892e+01
2.309100000000000000e+09 -2.415341475413130268e-01 -5.508560890125203713e+01
2.310100000000000000e+09 -2.399920684857796971e-01 -5.522229093961212243e+01
2.311100000000000000e+09 -2.401570049865824064e-01 -5.526448212369938773e+01
2.312100000000000000e+09 -2.392723305278472434e-01 -5.517891254024269188e+01
2.313100000000000000e+09 -2.400797525366623053e-01 -5.503954439664359199e+01
2.314100000000000000e+09 -2.378448541808249328e-01 -5.498345844535273841e+01
2.315100000000000000e+09 -2.379231147608235619e-01 -5.505153847864964689e+01
2.316100000000000000e+09 -2.393437773175648986e-01 -5.496574414075880100e+01
2.317100000000000000e+09 -2.384312547328847065e-01 -5.482009009106064212e+01
2.318100000000000000e+09 -2.374881808179232223e-01 -5.510137050857234442e+01
2.319100000000000000e+09 -2.368712155245524809e-01 -5.481022725057306388e+01
2.320100000000000000e+09 -2.353123160675596737e-01 -5.492090423445432634e+01
2.321100000000000000e+09 -2.355811304821296415e-01 -5.490473360181010065e+01
2.322100000000000000e+09 -2.342980434650898947e-01 -5.483531119156918976e+01
2.323100000000000000e+09 -2.360511144136246409e-01 -5.484475718461715132e+01
2.324100000000000000e+09 -2.317066395164049386e-01 -5.501889511464338511e+01
2.325100000000000000e+09 -2.313343486722381770e-01 -5.486718998291237881e+01
2.326100000000000000e+09 -2.319874664090589289e-01 -5.475679686152975734e+01
2.327100000000000000e+09 -2.312535203973523634e-01 -5.494134189684614711e+01
2.328100000000000000e+09 -2.322035131577604994e-01 -5.459947978270339064e+01
2.329100000000000000e+09 -2.283094685329363493e-01 -5.496742369853556198e+01
2.330100000000000000e+09 -2.281638302477198288e-01 -5.507319098590605932e+01
2.331100000000000000e+09 -2.273130758989430622e-01 -5.490901713277477114e+01
2.332100000000000000e+09 -2.265145094261372116e-01 -5.480471213080623016e+01
2.333100000000000000e+09 -2.285528749257010050e-01 -5.476279246478985385e+01
2.334100000000000000e+09 -2.250461065706113595e-01 -5.497577261603889553e+01
2.335100000000000000e+09 -2.258757976812701684e-01 -5.479423298150852872e+01
2.336100000000000000e+09 -2.269944856632000185e-01 -5.466843388042476448e+01
2.337100000000000000e+09 -2.246878496650756563e-01 -5.467965797151497043e+01
2.338100000000000000e+09 -2.229398585798333665e-01 -5.460468152490003035e+01
2.339100000000000000e+09 -2.240520718783204357e-01 -5.473110032464444430e+01
2.340100000000000000e+09 -2.233729863526294213e-01 -5.469999945001154629e+01
2.341100000000000000e+09 -2.219304557509728382e-01 -5.471416504552178139e+01
2.342100000000000000e+09 -2.212150998896063314e-01 -5.466909741247903298e+01
2.343100000000000000e+09 -2.215496609333866551e-01 -5.462576713427551311e+01
2.344100000000000000e+09 -2.208577584989936116e-01 -5.472118635233945838e+01
2.345100000000000000e+09 -2.224615442945966914e-01 -5.457919976338133949e+01
2.346100000000000000e+09 -2.179519688954134615e-01 -5.458466850436155937e+01
2.347100000000000000e+09 -2.194964840600009959e-01 -5.460030345244728522e+01
2.348100000000000000e+09 -2.212163830211386628e-01 -5.451160483546711788e+01
2.349100000000000000e+09 -2.186867008726519068e-01 -5.441985555226252558e+01
2.350100000000000000e+09 -2.183722817588984733e-01 -5.462012772712404995e+01
2.351100000000000000e+09 -2.158822171915027177e-01 -5.457516600336554546e+01
2.352100000000000000e+09 -2.173638803395048225e-01 -5.454565696212299741e+01
2.353100000000000000e+09 -2.169614696684101784e-01 -5.444950786022354805e+01
2.354100000000000000e+09 -2.144856470954632499e-01 -5.455340953838926055e+01
2.355100000000000000e+09 -2.147759810098552880e-01 -5.450477274477481870e+01
2.356100000000000000e+09 -2.135299935043013519e-01 -5.451849673796202467e+01
2.357100000000000000e+09 -2.126194144508917194e-01 -5.469439724929227253e+01
2.358100000000000000e+09 -2.125299328286192335e-01 -5.448220277561817682e+01
2.359100000000000000e+09 -2.140648814261364441e-01 -5.453597633126108235e+01
2.360100000000000000e+09 -2.142424631279607472e-01 -5.461458328147607943e+01
2.361100000000000000e+09 -2.169031768038152952e-01 -5.454357736497702547e+01
2.362100000000000000e+09 -2.115133383170558212e-01 -5.438938694628448189e+01
2.363100000000000000e+09 -2.132951150115141858e-01 -5.458145737769973493e+01
2.364100000000000000e+09 -2.120119693914674919e-01 -5.450669221508047713e+01
2.365100000000000000e+09 -2.142269581706658932e-01 -5.440419404396376279e+01
2.366100000000000000e+09 -2.146490903486198143e-01 -5.441917884418971596e+01
2.367100000000000000e+09 -2.138032252956978130e-01 -5.418578524930209994e+01
2.368100000000000000e+09 -2.143398469184740751e-01 -5.436473718212097594e+01
2.369100000000000000e+09 -2.155516737710483077e-01 -5.430656280176057749e+01
2.370100000000000000e+09 -2.117324251037077110e-01 -5.430735882692998473e+01
2.371100000000000000e+09 -2.176416979422371167e-01 -5.424929997485459410e+01
2.372100000000000000e+09 -2.154217635228493632e-01 -5.433522320325087662e+01
2.373100000000000000e+09 -2.140650964221843811e-01 -5.451347595184964234e+01
2.374100000000000000e+09 -2.144550922098509282e-01 -5.441440524431485670e+01
2.375100000000000000e+09 -2.146838124357000332e-01 -5.423748704834234502e+01
2.376100000000000000e+09 -2.170691377446007930e-01 -5.409370816984333885e+01
2.377100000000000000e+09 -2.171113992773426593e-01 -5.434995769955893508e+01
2.378100000000000000e+09 -2.181755646228272505e-01 -5.406705842258653405e+01
2.379100000000000000e+09 -2.202877151148625867e-01 -5.407317079246017499e+01
2.380100000000000000e+09 -2.204082857892897818e-01 -5.415592751555718110e+01
2.381100000000000000e+09 -2.195652238635539266e-01 -5.406319135490487326e+01
2.382100000000000000e+09 -2.209277219409691018e-01 -5.425471208694475678e+01
2.383100000000000000e+09 -2.228276400218882070e-01 -5.418339467451858837e+01
2.384100000000000000e+09 -2.242463742122779713e-01 -5.424532067400828339e+01
2.385100000000000000e+09 -2.222412578818966922e-01 -5.410189435314930506e+01
2.386100000000000000e+09 -2.233826997278837434e-01 -5.407653558485666423e+01
2.387100000000000000e+09 -2.247392593435364183e-01 -5.397600448783408922e+01
2.388100000000000000e+09 -2.229013411807877210e-01 -5.417202499108080360e+01
2.389100000000000000e+09 -2.235025400141915086e-01 -5.401922782165363657e+01
2.390100000000000000e+09 -2.272597280009112097e-01 -5.393672093567865744e+01
2.391100000000000000e+09 -2.286346302232193373e-01 -5.410750467931151775e+01
2.392100000000000000e+09 -2.313602205129045020e-01 -5.403463945789533796e+01
2.393100000000000000e+09 -2.301028789704578914e-01 -5.419796453911116885e+01
2.394100000000000000e+09 -2.307724278985334998e-01 -5.405029556869347118e+01
2.395100000000000000e+09 -2.341140176540510986e-01 -5.383638282325010493e+01
2.396100000000000000e+09 -2.339099281609159642e-01 -5.397392771883035323e+01
2.397100000000000000e+09 -2.336972601486192458e-01 -5.395592019243994741e+01
2.398100000000000000e+09 -2.337939163214416416e-01 -5.376961363766594104e+01
2.399100000000000000e+09 -2.378215707907657406e-01 -5.393518075953384994e+01
2.400100000000000000e+09 -2.388980910602160890e-01 -5.395552374906030479e+01
2.401100000000000000e+09 -2.374431936664561371e-01 -5.375076276827144994e+01
2.402100000000000000e+09 -2.410635068710146045e-01 -5.382544346456930384e+01
2.403100000000000000e+09 -2.387947761736359253e-01 -5.371584413560312044e+01
2.404100000000000000e+09 -2.440937548700726767e-01 -5.383470637106828605e+01
2.405100000000000000e+09 -2.418980852426164119e-01 -5.395748005934687797e+01
2.406100000000000000e+09 -2.444347622421011168e-01 -5.388243277325521063e+01
2.407100000000000000e+09 -2.454216993865493135e-01 -5.405879146468311092e+01
2.408100000000000000e+09 -2.454781407743093502e-01 -5.391803449859752106e+01
2.409100000000000000e+09 -2.485121690878202838e-01 -5.403287765469177373e+01
2.410100000000000000e+09 -2.510958468081425643e-01 -5.382619115231654661e+01
2.411100000000000000e+09 -2.504774393790068499e-01 -5.371390965343258017e+01
2.412100000000000000e+09 -2.511344927447556330e-01 -5.366399271815560468e+01
2.413100000000000000e+09 -2.530470405730098071e-01 -5.398639767437537529e+01
2.414100000000000000e+09 -2.515667104417670386e-01 -5.386937417184423538e+01
2.415100000000000000e+09 -2.552336216717263073e-01 -5.380681955976925934e+01
2.416100000000000000e+09 -2.580328134836542553e-01 -5.370990289877391888e+01
2.417100000000000000e+09 -2.573308652286696585e-01 -5.368388265534176185e+01
2.418100000000000000e+09 -2.564668390588907276e-01 -5.368896224962551145e+01
2.419100000000000000e+09 -2.609657797866301587e-01 -5.386438972552269888e+01
2.420100000000000000e+09 -2.635902713917632201e-01 -5.377277397296809625e+01
2.421100000000000000e+09 -2.614613607309181909e-01 -5.369623613403985019e+01
2.422100000000000000e+09 -2.640482118810073553e-01 -5.372807919716726843e+01
2.423100000000000000e+09 -2.614048712941329788e-01 -5.359958258074011894e+01
2.424100000000000000e+09 -2.638423462917643958e-01 -5.387892866782362233e+01
2.425100000000000000e+09 -2.667498841614980298e-01 -5.378736884484450798e+01
2.426100000000000000e+09 -2.677356642797574238e-01 -5.384011794188810995e+01
2.427100000000000000e+09 -2.668560701107651756e-01 -5.358285481049838950e+01
2.428100000000000000e+09 -2.685076239672599674e-01 -5.358424440872046546e+01
2.429100000000000000e+09 -2.687914097037276129e-01 -5.371998720875856748e+01
2.430100000000000000e+09 -2.676071638718648948e-01 -5.370488739860147120e+01
2.431100000000000000e+09 -2.738880431377103686e-01 -5.361376047730676930e+01
2.432100000000000000e+09 -2.718482086305289425e-01 -5.353423631018866757e+01
2.433100000000000000e+09 -2.712861646772812274e-01 -5.354280106576909759e+01
2.434100000000000000e+09 -2.739968924816510998e-01 -5.367169563561611056e+01
2.435100000000000000e+09 -2.747471371605509916e-01 -5.389266763829661500e+01
2.436100000000000000e+09 -2.748822461818936080e-01 -5.361020819981548868e+01
2.437100000000000000e+09 -2.751497057720250217e-01 -5.387552988660574016e+01
2.438100000000000000e+09 -2.764129428114578957e-01 -5.369842669244042810e+01
2.439100000000000000e+09 -2.784661895920645391e-01 -5.359155396718705333e+01
2.440100000000000000e+09 -2.792872163827522791e-01 -5.352063882014476803e+01
2.441100000000000000e+09 -2.795366431538094387e-01 -5.357478152366427082e+01
2.442100000000000000e+09 -2.791595898710907409e-01 -5.364546240521991649e+01
2.443100000000000000e+09 -2.797563915614790231e-01 -5.370442155313697441e+01
2.444100000000000000e+09 -2.818359557369212176e-01 -5.354796503260452312e+01
2.445100000000000000e+09 -2.808025278201812247e-01 -5.336845089726914182e+01
2.446100000000000000e+09 -2.794157743167177133e-01 -5.362468715865439606e+01
2.447100000000000000e+09 -2.807149076436004087e-01 -5.355445079300586286e+01
2.448100000000000000e+09 -2.846385893253312038e-01 -5.341657457820531363e+01
2.449100000000000000e+09 -2.807593213850588243e-01 -5.352769979837515280e+01
2.450100000000000000e+09 -2.794157437088279350e-01 -5.365977637489409346e+01
2.451100000000000000e+09 -2.796187851889699871e-01 -5.355559454840115308e+01
2.452100000000000000e+09 -2.823313067565126344e-01 -5.351607597961951512e+01
2.453100000000000000e+09 -2.803274014769535083e-01 -5.376868602821716081e+01
2.454100000000000000e+09 -2.813481311814873820e-01 -5.360449277955257230e+01
2.455100000000000000e+09 -2.797039749769932304e-01 -5.342313732241255053e+01
2.456100000000000000e+09 -2.804766511579007138e-01 -5.342576140618562164e+01
2.457100000000000000e+09 -2.803594065877854646e-01 -5.336355492260825173e+01
2.458100000000000000e+09 -2.808988774368136876e-01 -5.337464483797852211e+01
2.459100000000000000e+09 -2.805057944697089689e-01 -5.326817280432312174e+01
2.460100000000000000e+09 -2.808890782417581833e-01 -5.303079654149020428e+01
2.461100000000000000e+09 -2.795124201585499901e-01 -5.344707395310776832e+01
2.462100000000000000e+09 -2.801930392777870482e-01 -5.328212494049999748e+01
2.463100000000000000e+09 -2.794095078255754427e-01 -5.312208576840543373e+01
2.464100000000000000e+09 -2.791095711468597473e-01 -5.311369516608245078e+01
2.465100000000000000e+09 -2.802754559760552988e-01 -5.328217863763066475e+01
2.466100000000000000e+09 -2.799619724306924851e-01 -5.303426621005868213e+01
2.467100000000000000e+09 -2.801587555371622962e-01 -5.327657455929846009e+01
2.468100000000000000e+09 -2.785527603945547326e-01 -5.308779404255477630e+01
2.469100000000000000e+09 -2.739477780953628039e-01 -5.330935022958812652e+01
2.470100000000000000e+09 -2.787364684530333481e-01 -5.327340699563961834e+01
2.471100000000000000e+09 -2.751929953702765830e-01 -5.323316744341268958e+01
2.472100000000000000e+09 -2.771930928274816130e-01 -5.299776093964044321e+01
2.473100000000000000e+09 -2.745312273016390359e-01 -5.324329788338062031e+01
2.474100000000000000e+09 -2.770662387808565663e-01 -5.318688973446923995e+01
2.475100000000000000e+09 -2.713861631481992998e-01 -5.329393816542302886e+01
2.476100000000000000e+09 -2.750260197609446511e-01 -5.305050549367291524e+01
2.477100000000000000e+09 -2.736404652995604869e-01 -5.313036402312036444e+01
2.478100000000000000e+09 -2.716601945259163320e-01 -5.314391637420457215e+01
2.479100000000000000e+09 -2.725392285896972022e-01 -5.292386144047750918e+01
2.480100000000000000e+09 -2.691670293440955319e-01 -5.300036794679073182e+01
2.481100000000000000e+09 -2.695971071472559322e-01 -5.330898728284746824e+01
2.482100000000000000e+09 -2.669183179481082191e-01 -5.292012073893254609e+01
2.483100000000000000e+09 -2.673469537863127354e-01 -5.308199461312661782e+01
2.484100000000000000e+09 -2.659681852447551842e-01 -5.283129782325512735e+01
2.485100000000000000e+09 -2.677849077396911581e-01 -5.297817797235148163e+01
2.486100000000000000e+09 -2.622427769069815007e-01 -5.307953865476295618e+01
2.487100000000000000e+09 -2.660566484562253975e-01 -5.296615314741681857e+01
2.488100000000000000e+09 -2.649348583599661633e-01 -5.287399208420800534e+01
2.489100000000000000e+09 -2.640191584271228131e-01 -5.298910614095184002e+01
2.490100000000000000e+09 -2.632366204342866944e-01 -5.306493781871036219e+01
2.491100000000000000e+09 -2.605826622390234881e-01 -5.309076985577861052e+01
2.492100000000000000e+09 -2.626626690679170206e-01 -5.294155987276546682e+01
2.493100000000000000e+09 -2.600975570998386166e-01 -5.293077112941652018e+01
2.494100000000000000e+09 -2.581579970218957909e-01 -5.305573134738692431e+01
2.495100000000000000e+09 -2.568539447461870573e-01 -5.291895808587514693e+01
2.496100000000000000e+09 -2.557488954125011205e-01 -5.291672481221050361e+01
2.497100000000000000e+09 -2.582314399867600141e-01 -5.296560925172880729e+01
2.498100000000000000e+09 -2.601079581901389326e-01 -5.290980601014155127e+01
2.499100000000000000e+09 -2.567855810596362254e-01 -5.307530900008106300e+01
2.500100000000000000e+09 -2.542101986907941424e-01 -5.296832783861116667e+01
2.501100000000000000e+09 -2.563348530514019119e-01 -5.303973920891596094e+01
2.502100000000000000e+09 -2.536953767504879775e-01 -5.299063645469659889e+01
2.503100000000000000e+09 -2.547260992158891790e-01 -5.277902714527594696e+01
2.504100000000000000e+09 -2.530446774070745364e-01 -5.273692132051938586e+01
2.505100000000000000e+09 -2.525702476410225938e-01 -5.277301400335154113e+01
2.506100000000000000e+09 -2.523713982737963435e-01 -5.285826302924535014e+01
2.507100000000000000e+09 -2.498941947491497839e-01 -5.283990359720586127e+01
2.508100000000000000e+09 -2.513315865569607510e-01 -5.288040460036056345e+01
2.509100000000000000e+09 -2.527116624686640556e-01 -5.277014098421573607e+01
2.510100000000000000e+09 -2.529103562374971359e-01 -5.274559522412389612e+01
2.511100000000000000e+09 -2.531165508795756303e-01 -5.265773938289675016e+01
2.512100000000000000e+09 -2.518918634663478429e-01 -5.279521748576740237e+01
2.513100000000000000e+09 -2.504254562559460884e-01 -5.261617001861277743e+01
2.514100000000000000e+09 -2.501570491466161839e-01 -5.263864172786454532e+01
2.515100000000000000e+09 -2.517815142695217778e-01 -5.277869421097182823e+01
2.516100000000000000e+09 -2.507729055923889616e-01 -5.246941742849380574e+01
2.517100000000000000e+09 -2.477715195049465802e-01 -5.274126631896557882e+01
2.518100000000000000e+09 -2.488410686183234188e-01 -5.263869034817705028e+01
2.519100000000000000e+09 -2.516823463623082402e-01 -5.261878521642422157e+01
2.520100000000000000e+09 -2.495009922677524639e-01 -5.249317252079209339e+01
2.521100000000000000e+09 -2.470564560591561876e-01 -5.248995395497027516e+01
2.522100000000000000e+09 -2.501840637835336389e-01 -5.253035330203403674e+01
2.523100000000000000e+09 -2.514344222234818349e-01 -5.257324645722541590e+01
2.524100000000000000e+09 -2.545176029836018761e-01 -5.252025942633792965e+01
2.525100000000000000e+09 -2.514330247507598481e-01 -5.264793035391633680e+01
2.526100000000000000e+09 -2.505565149845194184e-01 -5.259646077441186662e+01
2.527100000000000000e+09 -2.512066692451824235e-01 -5.247132292584482371e+01
2.528100000000000000e+09 -2.526028732199881444e-01 -5.250978414310413456e+01
2.529100000000000000e+09 -2.514707957353638501e-01 -5.237481969183094321e+01
2.530100000000000000e+09 -2.513774370289855731e-01 -5.253105702222083551e+01
2.531100000000000000e+09 -2.510812672988242955e-01 -5.243539096335248928e+01
2.532100000000000000e+09 -2.540826947368919897e-01 -5.240474676240132368e+01
2.533100000000000000e+09 -2.513113804902801229e-01 -5.230679293847341427e+01
2.534100000000000000e+09 -2.537869408074441280e-01 -5.227585154379048760e+01
2.535100000000000000e+09 -2.533720461127652035e-01 -5.238067656674627415e+01
2.536100000000000000e+09 -2.529931762724142441e-01 -5.237103171862037954e+01
2.537100000000000000e+09 -2.551036028314073167e-01 -5.223103900952047951e+01
2.538100000000000000e+09 -2.564264699376782586e-01 -5.232253842469421556e+01
2.539100000000000000e+09 -2.565728100985890658e-01 -5.232748544959881087e+01
2.540100000000000000e+09 -2.552016166467372393e-01 -5.231617394779267016e+01
2.541100000000000000e+09 -2.570329184325421679e-01 -5.224382381708540635e+01
2.542100000000000000e+09 -2.577810068594640902e-01 -5.218905591251314036e+01
2.543100000000000000e+09 -2.601718806557587471e-01 -5.229950009233227348e+01
2.544100000000000000e+09 -2.610987839522178611e-01 -5.230646334804489328e+01
2.545100000000000000e+09 -2.611261816388325552e-01 -5.200810501284625786e+01
2.546100000000000000e+09 -2.614397692330108769e-01 -5.221728953681519414e+01
2.547100000000000000e+09 -2.635617097797609554e-01 -5.206190701788369068e+01
2.548100000000000000e+09 -2.635210774418996760e-01 -5.221040238347636375e+01
2.549100000000000000e+09 -2.634505768960225258e-01 -5.197180776907187294e+01
2.550100000000000000e+09 -2.646637900491678463e-01 -5.204307563322202412e+01
2.551100000000000000e+09 -2.662659022849763746e-01 -5.197306425413089670e+01
2.552100000000000000e+09 -2.684682258455006187e-01 -5.211214164252839964e+01
2.553100000000000000e+09 -2.687820418950774837e-01 -5.192992277661666378e+01
2.554100000000000000e+09 -2.695761749510490746e-01 -5.194054682338284579e+01
2.555100000000000000e+09 -2.709888131318561877e-01 -5.192347817613588745e+01
2.556100000000000000e+09 -2.727631379603757122e-01 -5.191672189939343696e+01
2.557100000000000000e+09 -2.745786801756476825e-01 -5.203731507215852758e+01
2.558100000000000000e+09 -2.750022546356056252e-01 -5.198450919856380636e+01
2.559100000000000000e+09 -2.764758200397435250e-01 -5.180705264352917538e+01
2.560100000000000000e+09 -2.783040810221430461e-01 -5.194908356045817754e+01
2.561100000000000000e+09 -2.787527834954564021e-01 -5.195087522326868879e+01
2.562100000000000000e+09 -2.786552265226354685e-01 -5.176504546462918910e+01
2.563100000000000000e+09 -2.807761183811751660e-01 -5.189308800422723778e+01
2.564100000000000000e+09 -2.828346239451893784e-01 -5.189008267536881647e+01
2.565100000000000000e+09 -2.840575535728459000e-01 -5.195347300743512164e+01
2.566100000000000000e+09 -2.858879406337920814e-01 -5.187376014974616822e+01
2.567100000000000000e+09 -2.871248759963117569e-01 -5.174522130790742125e+01
2.568100000000000000e+09 -2.880261931818912657e-01 -5.178118745113144428e+01
2.569100000000000000e+09 -2.875862774520556719e-01 -5.184993315279449178e+01
2.570100000000000000e+09 -2.919689314913084255e-01 -5.187541559551520010e+01
2.571100000000000000e+09 -2.930162882079483944e-01 -5.188231058431456688e+01
2.572100000000000000e+09 -2.959815462167272870e-01 -5.182678112120597547e+01
2.573100000000000000e+09 -2.953903599575805061e-01 -5.163644612341686013e+01
2.574100000000000000e+09 -2.955103838364073754e-01 -5.173358565274909182e+01
2.575100000000000000e+09 -2.966555363614089003e-01 -5.171543642244294858e+01
2.576100000000000000e+09 -3.012116178944048150e-01 -5.165757705892944074e+01
2.577100000000000000e+09 -3.032396823039317235e-01 -5.162998050434678987e+01
2.578100000000000000e+09 -3.019030689029015280e-01 -5.173620532205887201e+01
2.579100000000000000e+09 -3.047081728834659109e-01 -5.162224170674888057e+01
2.580100000000000000e+09 -3.041441563593860753e-01 -5.167648214979551113e+01
2.581100000000000000e+09 -3.065752453566841784e-01 -5.167035310801580295e+01
2.582100000000000000e+09 -3.055295851174412158e-01 -5.153687971668824019e+01
2.583100000000000000e+09 -3.101987242134056078e-01 -5.162354827031485627e+01
2.584100000000000000e+09 -3.099848255586320489e-01 -5.148115151612895346e+01
2.585100000000000000e+09 -3.130546040753711678e-01 -5.154016180327079866e+01
2.586100000000000000e+09 -3.128540915120180399e-01 -5.144292015433188681e+01
2.587100000000000000e+09 -3.124728593762503559e-01 -5.136128185021018311e+01
2.588100000000000000e+09 -3.151205316857009775e-01 -5.145045121602913696e+01
2.589100000000000000e+09 -3.143049653631856399e-01 -5.152566250344661114e+01
2.590100000000000000e+09 -3.172147930512668745e-01 -5.148154438670957944e+01
2.591100000000000000e+09 -3.145269304248938802e-01 -5.144074845630434112e+01
2.592100000000000000e+09 -3.150785114966569433e-01 -5.136411771952380434e+01
2.593100000000000000e+09 -3.211227929812903170e-01 -5.134036359802377092e+01
2.594100000000000000e+09 -3.189196576154240126e-01 -5.136738198769550223e+01
2.595100000000000000e+09 -3.182109872273946038e-01 -5.132978193772679276e+01
2.596100000000000000e+09 -3.187192570253687962e-01 -5.132176021988218650e+01
2.597100000000000000e+09 -3.221457930740695974e-01 -5.140429185329963957e+01
2.598100000000000000e+09 -3.218757180783909932e-01 -5.131995535365568628e+01
2.599100000000000000e+09 -3.221916679937181227e-01 -5.120318556853420944e+01
2.600100000000000000e+09 -3.213437272679667278e-01 -5.128497849745917847e+01
2.601100000000000000e+09 -3.223940694803668627e-01 -5.121653611998296896e+01
2.602100000000000000e+09 -3.233249593872113969e-01 -5.124244084829612689e+01
2.603100000000000000e+09 -3.240711796818374624e-01 -5.122376900348766071e+01
2.604100000000000000e+09 -3.226480140814006470e-01 -5.123539166444861337e+01
2.605100000000000000e+09 -3.219648746202080081e-01 -5.127399914086858956e+01
2.606100000000000000e+09 -3.244957425910348636e-01 -5.130816956042419008e+01
2.607100000000000000e+09 -3.263398734950453406e-01 -5.109946520312504958e+01
2.608100000000000000e+09 -3.242470877117168415e-01 -5.133425766859908634e+01
2.609100000000000000e+09 -3.241637491165164087e-01 -5.121838825417437846e+01
2.610100000000000000e+09 -3.237960898830923862e-01 -5.118386343895728174e+01
2.611100000000000000e+09 -3.290924145844063009e-01 -5.133758879629937866e+01
2.612100000000000000e+09 -3.251358955919217419e-01 -5.114012362661726740e+01
2.613100000000000000e+09 -3.241354431125286206e-01 -5.115478106511832834e+01
2.614100000000000000e+09 -3.279293133168845187e-01 -5.124663896112774353e+01
2.615100000000000000e+09 -3.262771117805181031e-01 -5.108290710629671594e+01
2.616100000000000000e+09 -3.264025515644433661e-01 -5.107923588684758442e+01
2.617100000000000000e+09 -3.257141953213441576e-01 -5.115059919138366240e+01
2.618100000000000000e+09 -3.219611114708227362e-01 -5.112943383324045499e+01
2.619100000000000000e+09 -3.242349246441323940e-01 -5.106394710424910954e+01
2.620100000000000000e+09 -3.239818375941763695e-01 -5.112710246306865258e+01
2.621100000000000000e+09 -3.264107154756576423e-01 -5.117644223370898260e+01
2.622100000000000000e+09 -3.243186046214511231e-01 -5.116992021182525718e+01
2.623100000000000000e+09 -3.223539297259100933e-01 -5.100171379163708707e+01
2.624100000000000000e+09 -3.230462046371767038e-01 -5.104465507322237272e+01
2.625100000000000000e+09 -3.238496913463854154e-01 -5.090408637440236816e+01
2.626100000000000000e+09 -3.256542179809654991e-01 -5.110617605367697536e+01
2.627100000000000000e+09 -3.224222930131453446e-01 -5.094017126738117440e+01
2.628100000000000000e+09 -3.236477647741651253e-01 -5.103934964956059872e+01
2.629100000000000000e+09 -3.224815441325358245e-01 -5.100371029721679150e+01
2.630100000000000000e+09 -3.249591080761654593e-01 -5.096841795742633252e+01
2.631100000000000000e+09 -3.206064573020206421e-01 -5.091724223004887762e+01
2.632100000000000000e+09 -3.206162713385051766e-01 -5.080252304612965730e+01
2.633100000000000000e+09 -3.181414183414021934e-01 -5.086994604639617279e+01
2.634100000000000000e+09 -3.187658421910711803e-01 -5.089770564389016272e+01
2.635100000000000000e+09 -3.167812828936145131e-01 -5.085658799375743655e+01
2.636100000000000000e+09 -3.158788845882133378e-01 -5.096855647103404152e+01
2.637100000000000000e+09 -3.144988037564535599e-01 -5.083001062542604132e+01
2.638100000000000000e+09 -3.173866161881421788e-01 -5.074489425578021695e+01
2.639100000000000000e+09 -3.172244897347725745e-01 -5.077533923045758968e+01
2.640100000000000000e+09 -3.169106191350703483e-01 -5.087447030699269135e+01
2.641100000000000000e+09 -3.112358413746059149e-01 -5.078546998304082649e+01
2.642100000000000000e+09 -3.100078696998078698e-01 -5.076449291993760937e+01
2.643100000000000000e+09 -3.131338375169667176e-01 -5.072687566711672247e+01
2.644100000000000000e+09 -3.121448042006170764e-01 -5.077516567932238445e+01
2.645100000000000000e+09 -3.101658207968214231e-01 -5.068034324971551996e+01
2.646100000000000000e+09 -3.106787996424980047e-01 -5.073743844385722923e+01
2.647100000000000000e+09 -3.080151441726887152e-01 -5.069154505879809136e+01
2.648100000000000000e+09 -3.077361422983159178e-01 -5.065574592576358270e+01
2.649100000000000000e+09 -3.071525989696769487e-01 -5.073725744039060714e+01
2.650100000000000000e+09 -3.054853912612190969e-01 -5.063853658215225551e+01
2.651100000000000000e+09 -3.038337444068123783e-01 -5.069896209684441146e+01
2.652100000000000000e+09 -3.033891930348474597e-01 -5.064907144984564979e+01
2.653100000000000000e+09 -3.011359122027507662e-01 -5.062128669825999339e+01
2.654100000000000000e+09 -3.018951093386269546e-01 -5.056011099042171963e+01
2.655100000000000000e+09 -2.975296236331316790e-01 -5.063268458953801598e+01
2.656100000000000000e+09 -3.029794805721064965e-01 -5.059693075451016142e+01
2.657100000000000000e+09 -2.998869562887502282e-01 -5.055947331487558927e+01
2.658100000000000000e+09 -2.977735332955293579e-01 -5.052911137889054771e+01
2.659100000000000000e+09 -2.987264865807020553e-01 -5.063957567238341539e+01
2.660100000000000000e+09 -2.964826301202925229e-01 -5.051475953752176906e+01
2.661100000000000000e+09 -2.954263615000671805e-01 -5.050419736358166745e+01
2.662100000000000000e+09 -2.939283371315200566e-01 -5.050615570438164070e+01
2.663100000000000000e+09 -2.937983045419278461e-01 -5.051268915688486061e+01
2.664100000000000000e+09 -2.929424336811721763e-01 -5.040964119977461166e+01
2.665100000000000000e+09 -2.956799588060522455e-01 -5.052323995122280564e+01
2.666100000000000000e+09 -2.900899225916624413e-01 -5.044325953122623929e+01
2.667100000000000000e+09 -2.898720613663836598e-01 -5.034232176147877169e+01
2.668100000000000000e+09 -2.921968265503686046e-01 -5.051829515818459981e+01
2.669100000000000000e+09 -2.900264642341963683e-01 -5.040128791920579943e+01
2.670100000000000000e+09 -2.922913460713206790e-01 -5.038725088812452668e+01
2.671100000000000000e+09 -2.903887320917130088e-01 -5.039128538163387816e+01
2.672100000000000000e+09 -2.905237532835709402e-01 -5.037214216221821061e+01
2.673100000000000000e+09 -2.906061045806100918e-01 -5.032681046510053591e+01
2.674100000000000000e+09 -2.877544994848614257e-01 -5.041882401940317493e+01
2.675100000000000000e+09 -2.917656365971578736e-01 -5.036677876223514261e+01
2.676100000000000000e+09 -2.909069550678481386e-01 -5.026759613050548126e+01
2.677100000000000000e+09 -2.890293111823654115e-01 -5.024227632701027346e+01
2.678100000000000000e+09 -2.900048598782946074e-01 -5.033435545440169534e+01
2.679100000000000000e+09 -2.892100520039298517e-01 -5.029432001466738456e+01
2.680100000000000000e+09 -2.896976612559553632e-01 -5.019740373457288030e+01
2.681100000000000000e+09 -2.892749419636592156e-01 -5.021710982173060955e+01
2.682100000000000000e+09 -2.895242159923396286e-01 -5.027797951754087791e+01
2.683100000000000000e+09 -2.915434935933448046e-01 -5.026735911086614550e+01
2.684100000000000000e+09 -2.894197014756146880e-01 -5.015700174722832116e+01
2.685100000000000000e+09 -2.896438354668643411e-01 -5.019035171049742416e+01
2.686100000000000000e+09 -2.906350298188870585e-01 -5.019187115318720771e+01
2.687100000000000000e+09 -2.911307053839723991e-01 -5.009958967720849188e+01
2.688100000000000000e+09 -2.903802304982667781e-01 -5.015702714874766599e+01
2.689100000000000000e+09 -2.892165319915291910e-01 -5.013129677742324475e+01
2.690100000000000000e+09 -2.922628302902794406e-01 -5.012643441083607598e+01
2.691100000000000000e+09 -2.929834546480524771e-01 -5.009946214236215667e+01
2.692100000000000000e+09 -2.925227368716586396e-01 -4.998386974995027998e+01
2.693100000000000000e+09 -2.943293919094088773e-01 -4.999511434635191875e+01
2.694100000000000000e+09 -2.939807382993183116e-01 -4.999149274069034021e+01
2.695100000000000000e+09 -2.947595775092597958e-01 -4.998587725149250360e+01
2.696100000000000000e+09 -2.952886519521282782e-01 -4.996182720732257820e+01
2.697100000000000000e+09 -2.959460323195599596e-01 -4.993246971701153569e+01
2.698100000000000000e+09 -2.961534766390220286e-01 -4.992986132649301112e+01
2.699100000000000000e+09 -2.963042187850865039e-01 -4.988555193884572958e+01
2.700100000000000000e+09 -2.993489520814658911e-01 -4.985131073218005326e+01
2.701100000000000000e+09 -2.994248918308017871e-01 -4.990822551785619510e+01
2.702100000000000000e+09 -2.990275717588845028e-01 -4.989024180306355305e+01
2.703100000000000000e+09 -3.008510276690901097e-01 -4.981872270778194434e+01
2.704100000000000000e+09 -3.027484308982382188e-01 -4.978785473530536621e+01
2.705100000000000000e+09 -3.023763885999340428e-01 -4.979277120116150712e+01
2.706100000000000000e+09 -3.079364560142693885e-01 -4.981149007481191404e+01
2.707100000000000000e+09 -3.063161289380902930e-01 -4.979021706146809123e+01
2.708100000000000000e+09 -3.084480534624441939e-01 -4.979724067299990509e+01
2.709100000000000000e+09 -3.059405796661068822e-01 -4.976789167548415094e+01
2.710100000000000000e+09 -3.079004047474597217e-01 -4.971868391041117263e+01
2.711100000000000000e+09 -3.103195725991624854e-01 -4.973918716286374320e+01
2.712100000000000000e+09 -3.113917875821221593e-01 -4.977451172654379263e+01
2.713100000000000000e+09 -3.148792889331317180e-01 -4.973627382944044228e+01
2.714100000000000000e+09 -3.119869536048652803e-01 -4.969790210319577284e+01
2.715100000000000000e+09 -3.148733866961838657e-01 -4.978013634924950281e+01
2.716100000000000000e+09 -3.178114188169636756e-01 -4.970439991353356390e+01
2.717100000000000000e+09 -3.179401599436961767e-01 -4.980965141147197528e+01
2.718100000000000000e+09 -3.191290411999243015e-01 -4.977402229714404314e+01
2.719100000000000000e+09 -3.195710742169383112e-01 -4.970465976647541595e+01
2.720100000000000000e+09 -3.234955353493378372e-01 -4.976917151694166819e+01
2.721100000000000000e+09 -3.227919863282205926e-01 -4.977734889699452481e+01
2.722100000000000000e+09 -3.252934894941669763e-01 -4.985601046478741694e+01
2.723100000000000000e+09 -3.269418420166664840e-01 -4.981131057038288645e+01
2.724100000000000000e+09 -3.258602904067173789e-01 -4.969975633045465457e+01
2.725100000000000000e+09 -3.282079340094615216e-01 -4.967716451562013447e+01
2.726100000000000000e+09 -3.294231596257762296e-01 -4.967874857005604383e+01
2.727100000000000000e+09 -3.320984619415197070e-01 -4.963482598034776316e+01
2.728100000000000000e+09 -3.315910606502023295e-01 -4.965548171104784814e+01
2.729100000000000000e+09 -3.362883511546124193e-01 -4.962746194986151949e+01
2.730100000000000000e+09 -3.358754136840869653e-01 -4.962389506486393032e+01
2.731100000000000000e+09 -3.382397148081803251e-01 -4.956994101615512704e+01
2.732100000000000000e+09 -3.401378026172994229e-01 -4.955400058267220231e+01
2.733100000000000000e+09 -3.407352493610444344e-01 -4.946632467208204531e+01
2.734100000000000000e+09 -3.426563017685652079e-01 -4.951202436785474958e+01
2.735100000000000000e+09 -3.426189700714305508e-01 -4.943404373054629986e+01
2.736100000000000000e+09 -3.471699983739731099e-01 -4.942950627515428863e+01
2.737100000000000000e+09 -3.479585735662886758e-01 -4.944030542882260448e+01
2.738100000000000000e+09 -3.494126184854707273e-01 -4.940904037309679353e+01
2.739100000000000000e+09 -3.499944715812389751e-01 -4.934337309439744246e+01
2.740100000000000000e+09 -3.504239605453810524e-01 -4.936216759531827591e+01
2.741100000000000000e+09 -3.530980057893939872e-01 -4.940187957319022871e+01
2.742100000000000000e+09 -3.551525086785533580e-01 -4.932200362664963933e+01
2.743100000000000000e+09 -3.574363008801542674e-01 -4.941086694687715664e+01
2.744100000000000000e+09 -3.588463697077427517e-01 -4.938180104117905245e+01
2.745100000000000000e+09 -3.579883107140761078e-01 -4.928760810963407124e+01
2.746100000000000000e+09 -3.593959783870093183e-01 -4.930507266923562781e+01
2.747100000000000000e+09 -3.593677775367138949e-01 -4.940033976871336563e+01
2.748100000000000000e+09 -3.624923106005392692e-01 -4.931165815074920999e+01
2.749100000000000000e+09 -3.625491954861452815e-01 -4.926757489083092878e+01
2.750100000000000000e+09 -3.627439569434046107e-01 -4.928888363642434456e+01
2.751100000000000000e+09 -3.655813188573687755e-01 -4.929063681928694507e+01
2.752100000000000000e+09 -3.664749824284773694e-01 -4.924903421762095945e+01
2.753100000000000000e+09 -3.662737971625387723e-01 -4.927327971659515526e+01
2.754100000000000000e+09 -3.678124125366709629e-01 -4.926632157039611570e+01
2.755100000000000000e+09 -3.669930968123755743e-01 -4.928321819892993005e+01
2.756100000000000000e+09 -3.696398537866908418e-01 -4.927041777904251063e+01
2.757100000000000000e+09 -3.680085031311735033e-01 -4.925353873665302729e+01
2.758100000000000000e+09 -3.690179053315300606e-01 -4.921774666080094107e+01
2.759100000000000000e+09 -3.684884347441710895e-01 -4.930208838686083794e+01
2.760100000000000000e+09 -3.711053361765939695e-01 -4.915426585334494547e+01
2.761100000000000000e+09 -3.721588341657044996e-01 -4.912011433361331569e+01
2.762100000000000000e+09 -3.707574404132919499e-01 -4.918111620272312479e+01
2.763100000000000000e+09 -3.716601064786554387e-01 -4.919574691307283132e+01
2.764100000000000000e+09 -3.710067188374088221e-01 -4.916737439849505620e+01
2.765100000000000000e+09 -3.733324051165776702e-01 -4.909899898575243071e+01
2.766100000000000000e+09 -3.742048239123751951e-01 -4.916537471872309339e+01
2.767100000000000000e+09 -3.708912475519627328e-01 -4.914397637520958995e+01
2.768100000000000000e+09 -3.734229021267858606e-01 -4.913371067678063042e+01
2.769100000000000000e+09 -3.725397479135105216e-01 -4.908144329305712006e+01
2.770100000000000000e+09 -3.735303965593662068e-01 -4.920146360873098246e+01
2.771100000000000000e+09 -3.711218201522489268e-01 -4.913231064207266030e+01
2.772100000000000000e+09 -3.708812341098010612e-01 -4.915283837820584267e+01
2.773100000000000000e+09 -3.743242868768388298e-01 -4.907299532440562473e+01
2.774100000000000000e+09 -3.744320354115756588e-01 -4.911170163968469637e+01
2.775100000000000000e+09 -3.744876367585575072e-01 -4.902551499656145495e+01
2.776100000000000000e+09 -3.735302707012475021e-01 -4.904406609701037922e+01
2.777100000000000000e+09 -3.750172302990767981e-01 -4.908129316173098289e+01
2.778100000000000000e+09 -3.741286471777507949e-01 -4.900619903766947516e+01
2.779100000000000000e+09 -3.712707139979709581e-01 -4.904934190351406187e+01
2.780100000000000000e+09 -3.681160059747092816e-01 -4.903324745544858843e+01
2.781100000000000000e+09 -3.723330408113683099e-01 -4.901519442586973696e+01
2.782100000000000000e+09 -3.714229455203554853e-01 -4.901487391690305628e+01
2.783100000000000000e+09 -3.715697603952109462e-01 -4.897184936433122004e+01
2.784100000000000000e+09 -3.725191889732857309e-01 -4.905661178538518641e+01
2.785100000000000000e+09 -3.721612415815108710e-01 -4.900131838303127552e+01
2.786100000000000000e+09 -3.740317926212762822e-01 -4.902251032965172328e+01
2.787100000000000000e+09 -3.680516312409225499e-01 -4.891723549990792463e+01
2.788100000000000000e+09 -3.681606174425756106e-01 -4.897943299722221155e+01
2.789100000000000000e+09 -3.668847147511679063e-01 -4.899511214231858247e+01
2.790100000000000000e+09 -3.671960751427121306e-01 -4.889749775946022226e+01
2.791100000000000000e+09 -3.652125674036306169e-01 -4.887593690463921803e+01
2.792100000000000000e+09 -3.664764187887184499e-01 -4.894380537679437282e+01
2.793100000000000000e+09 -3.685312739970425522e-01 -4.890935140876870690e+01
2.794100000000000000e+09 -3.644704832692622354e-01 -4.888494874560518610e+01
2.795100000000000000e+09 -3.640849314717419238e-01 -4.891370013495412650e+01
2.796100000000000000e+09 -3.641866590847523399e-01 -4.885047922649953023e+01
2.797100000000000000e+09 -3.630890667964925544e-01 -4.884631531120860615e+01
2.798100000000000000e+09 -3.638720552922913853e-01 -4.881317572865999210e+01
2.799100000000000000e+09 -3.627364624789469749e-01 -4.880814309661255379e+01
2.800100000000000000e+09 -3.615646702077928154e-01 -4.875743809164292486e+01
2.801100000000000000e+09 -3.591702951715591285e-01 -4.880068367559485409e+01
2.802100000000000000e+09 -3.593809517803119857e-01 -4.875728331722217490e+01
2.803100000000000000e+09 -3.591584133567760073e-01 -4.872473873563501456e+01
2.804100000000000000e+09 -3.593703911800038564e-01 -4.876624010053820513e+01
2.805100000000000000e+09 -3.564956640178711944e-01 -4.866105628769646785e+01
2.806100000000000000e+09 -3.570949643916374594e-01 -4.866971499940623858e+01
2.807100000000000000e+09 -3.552663211072603633e-01 -4.863896257048434535e+01
2.808100000000000000e+09 -3.573902921441976521e-01 -4.853962617102244081e+01
2.809100000000000000e+09 -3.523725237074897820e-01 -4.857632378882129132e+01
2.810100000000000000e+09 -3.523976808026899610e-01 -4.851630222949018645e+01
2.811100000000000000e+09 -3.565440671776672898e-01 -4.854737256341224594e+01
2.812100000000000000e+09 -3.520529539416230591e-01 -4.851188491821109494e+01
2.813100000000000000e+09 -3.501055244928705790e-01 -4.848390733850773415e+01
2.814100000000000000e+09 -3.493458335595243103e-01 -4.846279004212524910e+01
2.815100000000000000e+09 -3.464029866534807378e-01 -4.848769725774231176e+01
2.816100000000000000e+09 -3.480881760067399688e-01 -4.843137678286508674e+01
2.817100000000000000e+09 -3.484835717110861819e-01 -4.852112560768230765e+01
2.818100000000000000e+09 -3.457032578421578295e-01 -4.848974234507722514e+01
2.819100000000000000e+09 -3.419829439298226470e-01 -4.840997304195162343e+01
2.820100000000000000e+09 -3.412106321507066276e-01 -4.846533815453280880e+01
2.821100000000000000e+09 -3.437782233845220747e-01 -4.838291795502466641e+01
2.822100000000000000e+09 -3.433750096634701765e-01 -4.840776701790956338e+01
2.823100000000000000e+09 -3.421201843519289243e-01 -4.835131478319280518e+01
2.824100000000000000e+09 -3.378428290079930063e-01 -4.844245102533196246e+01
2.825100000000000000e+09 -3.409039750770019861e-01 -4.834052343492110992e+01
2.826100000000000000e+09 -3.390914179833323105e-01 -4.839682535053729140e+01
2.827100000000000000e+09 -3.353582232695337950e-01 -4.834599043353709646e+01
2.828100000000000000e+09 -3.361834322478710058e-01 -4.830505247413951508e+01
2.829100000000000000e+09 -3.394586433833686190e-01 -4.832530111979296095e+01
2.830100000000000000e+09 -3.358348931932251258e-01 -4.836214078988221132e+01
2.831100000000000000e+09 -3.364919227436281024e-01 -4.828539853138458682e+01
2.832100000000000000e+09 -3.377298281004663671e-01 -4.837966061899387427e+01
2.833100000000000000e+09 -3.374044972684030474e-01 -4.829268658278628834e+01
2.834100000000000000e+09 -3.370269699672907016e-01 -4.828949976023461943e+01
2.835100000000000000e+09 -3.378991231459933520e-01 -4.823591933807985299e+01
2.836100000000000000e+09 -3.346274891073483526e-01 -4.832002714840668034e+01
2.837100000000000000e+09 -3.377775963217077293e-01 -4.831124074878874808e+01
2.838100000000000000e+09 -3.338152503310024000e-01 -4.828889120483729158e+01
2.839100000000000000e+09 -3.364715770445206866e-01 -4.822174557380204618e+01
2.840100000000000000e+09 -3.360279771014970662e-01 -4.823825147641110078e+01
2.841100000000000000e+09 -3.360766601103052365e-01 -4.824189633775720409e+01
2.842100000000000000e+09 -3.363935024876210100e-01 -4.820187446250027818e+01
2.843100000000000000e+09 -3.350824849638974756e-01 -4.814969334515353694e+01
2.844100000000000000e+09 -3.367080902246363805e-01 -4.817950088870684766e+01
2.845100000000000000e+09 -3.374554421836787332e-01 -4.814369362468312374e+01
2.846100000000000000e+09 -3.362260607264703216e-01 -4.812023430019220172e+01
2.847100000000000000e+09 -3.370211988211129217e-01 -4.811167640753558317e+01
2.848100000000000000e+09 -3.404677787403420086e-01 -4.811195490359548899e+01
2.849100000000000000e+09 -3.403348292222363458e-01 -4.803782180254393097e+01
2.850100000000000000e+09 -3.375978318690043833e-01 -4.806519527389404089e+01
2.851100000000000000e+09 -3.421035106199291076e-01 -4.798028499579720574e+01
2.852100000000000000e+09 -3.422033426978186021e-01 -4.799565530163747695e+01
2.853100000000000000e+09 -3.426724022109842727e-01 -4.790085615445090639e+01
2.854100000000000000e+09 -3.436650793497752487e-01 -4.789135842479497285e+01
2.855100000000000000e+09 -3.434492298696728008e-01 -4.789382838602296033e+01
2.856100000000000000e+09 -3.472834824685725463e-01 -4.786003123152204353e+01
2.857100000000000000e+09 -3.442646126249727101e-01 -4.782484757335631542e+01
2.858100000000000000e+09 -3.443031938892860411e-01 -4.782937693337659368e+01
2.859100000000000000e+09 -3.484769592044690834e-01 -4.779264423067266421e+01
2.860100000000000000e+09 -3.488502488450999639e-01 -4.775776549734882082e+01
2.861100000000000000e+09 -3.492333531152717052e-01 -4.772819776770901967e+01
2.862100000000000000e+09 -3.504199899535156981e-01 -4.765154278590110692e+01
2.863100000000000000e+09 -3.515444871020775297e-01 -4.771839492132936300e+01
2.864100000000000000e+09 -3.505216273662052906e-01 -4.764822313826140743e+01
2.865100000000000000e+09 -3.548677693181200299e-01 -4.766099386674709848e+01
2.866100000000000000e+09 -3.543507849893818840e-01 -4.765559663862514839e+01
2.867100000000000000e+09 -3.574093765849740145e-01 -4.763947773522911433e+01
2.868100000000000000e+09 -3.543513117308932370e-01 -4.763023438678396104e+01
2.869100000000000000e+09 -3.559935497497564993e-01 -4.759671694828833211e+01
2.870100000000000000e+09 -3.615245031731503800e-01 -4.760515344016614847e+01
2.871100000000000000e+09 -3.607471556648883526e-01 -4.751837361096596624e+01
2.872100000000000000e+09 -3.641198951295944175e-01 -4.754788312478811463e+01
2.873100000000000000e+09 -3.649121681462348388e-01 -4.750212816503402991e+01
2.874100000000000000e+09 -3.624385069710914231e-01 -4.749630616779759862e+01
2.875100000000000000e+09 -3.662071551267888081e-01 -4.742225739013566255e+01
2.876100000000000000e+09 -3.668141721500001173e-01 -4.747029728513418689e+01
2.877100000000000000e+09 -3.692832608061902278e-01 -4.746371606070500349e+01
2.878100000000000000e+09 -3.686589020738767486e-01 -4.746944528381626327e+01
2.879100000000000000e+09 -3.712758618307548386e-01 -4.744281829260683025e+01
2.880100000000000000e+09 -3.761893616745630720e-01 -4.742173883281349589e+01
2.881100000000000000e+09 -3.765588663313878537e-01 -4.743225602086758386e+01
2.882100000000000000e+09 -3.737742800568397694e-01 -4.736170657133666140e+01
2.883100000000000000e+09 -3.772414146126296108e-01 -4.742157635693892104e+01
2.884100000000000000e+09 -3.756330937329820374e-01 -4.739025945733988721e+01
2.885100000000000000e+09 -3.789383256358614394e-01 -4.739000322815773103e+01
2.886100000000000000e+09 -3.782466730748837991e-01 -4.734383961564842025e+01
2.887100000000000000e+09 -3.828506349486451299e-01 -4.734953545620002302e+01
2.888100000000000000e+09 -3.857522855858725452e-01 -4.737057759568911308e+01
2.889100000000000000e+09 -3.879223827500647426e-01 -4.733779943061493611e+01
2.890100000000000000e+09 -3.877479248706189874e-01 -4.733312924683225020e+01
2.891100000000000000e+09 -3.890698613987075838e-01 -4.721736038353878939e+01
2.892100000000000000e+09 -3.883596709641726763e-01 -4.729512608939639762e+01
2.893100000000000000e+09 -3.904616984053292938e-01 -4.726801154395950277e+01
2.894100000000000000e+09 -3.918995840636960160e-01 -4.729744871021119224e+01
2.895100000000000000e+09 -3.969747873492253110e-01 -4.726269435841760469e+01
2.896100000000000000e+09 -3.957869561255720203e-01 -4.726123036943937450e+01
2.897100000000000000e+09 -3.976339052305726263e-01 -4.726729498435152266e+01
2.898100000000000000e+09 -4.006017455248915837e-01 -4.725976688370926837e+01
2.899100000000000000e+09 -4.030540493149532555e-01 -4.721267672237279101e+01
2.900100000000000000e+09 -4.008710874429776694e-01 -4.716043160118271516e+01
2.901100000000000000e+09 -4.029243409598409209e-01 -4.718245044398302923e+01
2.902100000000000000e+09 -4.062344308162633144e-01 -4.711758608348862509e+01
2.903100000000000000e+09 -4.075496696022862797e-01 -4.714535314032190882e+01
2.904100000000000000e+09 -4.073803354055862691e-01 -4.706405012402279908e+01
2.905100000000000000e+09 -4.093448115544530141e-01 -4.709551372041961770e+01
2.906100000000000000e+09 -4.085740310813846810e-01 -4.704026104231765970e+01
2.907100000000000000e+09 -4.140657971477808008e-01 -4.700863538737727509e+01
2.908100000000000000e+09 -4.131697261201351390e-01 -4.694224375892058987e+01
2.909100000000000000e+09 -4.123826235704025067e-01 -4.691531333748129384e+01
2.910100000000000000e+09 -4.170083809474004477e-01 -4.686424283805951063e+01
2.911100000000000000e+09 -4.154124773877332366e-01 -4.685547547395636769e+01
2.912100000000000000e+09 -4.171949318116346395e-01 -4.683251616821814878e+01
2.913100000000000000e+09 -4.200235218050890063e-01 -4.674097968060300445e+01
2.914100000000000000e+09 -4.192623023105814806e-01 -4.672494989754142125e+01
2.915100000000000000e+09 -4.172587810914310524e-01 -4.666944909039582257e+01
2.916100000000000000e+09 -4.179016922168137804e-01 -4.666915749519453271e+01
2.917100000000000000e+09 -4.225262484850150213e-01 -4.658958920152972638e+01
2.918100000000000000e+09 -4.242055751403073782e-01 -4.665469165528200080e+01
2.919100000000000000e+09 -4.253521831914311990e-01 -4.656635089712949593e+01
2.920100000000000000e+09 -4.192747483584542412e-01 -4.661064381338643159e+01
2.921100000000000000e+09 -4.227965936220984267e-01 -4.648420875871422453e+01
2.922100000000000000e+09 -4.235002469969088024e-01 -4.651709755903085153e+01
2.923100000000000000e+09 -4.254693737353130167e-01 -4.651523068420133455e+01
2.924100000000000000e+09 -4.237816824538804261e-01 -4.659081407899428484e+01
2.925100000000000000e+09 -4.221812359627669653e-01 -4.655747824005993607e+01
2.926100000000000000e+09 -4.251383684872696023e-01 -4.658014637360619048e+01
2.927100000000000000e+09 -4.249918176278943971e-01 -4.673873369056692439e+01
2.928100000000000000e+09 -4.245844826860756815e-01 -4.671914863459708300e+01
2.929100000000000000e+09 -4.254262314290870872e-01 -4.677364336689929303e+01
2.930100000000000000e+09 -4.243178674567759101e-01 -4.686911109413189536e+01
2.931100000000000000e+09 -4.234174119519804047e-01 -4.698436655376533366e+01
2.932100000000000000e+09 -4.246943781783026894e-01 -4.703782007495870943e+01
2.933100000000000000e+09 -4.249122479915117823e-01 -4.719963233988594453e+01
2.934100000000000000e+09 -4.256639646158338341e-01 -4.736025520412462697e+01
2.935100000000000000e+09 -4.277495392060425283e-01 -4.744530483641248253e+01
2.936100000000000000e+09 -4.269507860953783429e-01 -4.758061814755430419e+01
2.937100000000000000e+09 -4.235762269530660151e-01 -4.777680151166065770e+01
2.938100000000000000e+09 -4.258310378951004616e-01 -4.795083508152104912e+01
2.939100000000000000e+09 -4.244246485271718772e-01 -4.805649012722455637e+01
2.940100000000000000e+09 -4.275635609660994874e-01 -4.815706319451896888e+01
2.941100000000000000e+09 -4.283454401018885194e-01 -4.828893393856631633e+01
2.942100000000000000e+09 -4.234444822269895492e-01 -4.840286334524222411e+01
2.943100000000000000e+09 -4.230943125625792334e-01 -4.841159604313831011e+01
2.944100000000000000e+09 -4.259042230635248782e-01 -4.846292094045751497e+01
2.945100000000000000e+09 -4.259777737852804558e-01 -4.844343409152894964e+01
2.946100000000000000e+09 -4.208253869487744714e-01 -4.839500554799138143e+01
2.947100000000000000e+09 -4.196184867562781085e-01 -4.839698545508338157e+01
2.948100000000000000e+09 -4.253572222672056258e-01 -4.841465385842787583e+01
2.949100000000000000e+09 -4.232789016429274742e-01 -4.830788861058092465e+01
2.950100000000000000e+09 -4.206462826089701901e-01 -4.825298036266704571e+01
2.951100000000000000e+09 -4.202574460846938975e-01 -4.824977011060821042e+01
2.952100000000000000e+09 -4.188554223167518797e-01 -4.816824392513260022e+01
2.953100000000000000e+09 -4.187412877229499397e-01 -4.805111255138325532e+01
2.954100000000000000e+09 -4.171501467490407178e-01 -4.801111901307685059e+01
2.955100000000000000e+09 -4.159688234441446530e-01 -4.798429376268742175e+01
2.956100000000000000e+09 -4.140619896732284921e-01 -4.784386011361824842e+01
2.957100000000000000e+09 -4.176810759753963320e-01 -4.776408897760153138e+01
2.958100000000000000e+09 -4.161200278564203825e-01 -4.767512010512806597e+01
2.959100000000000000e+09 -4.124289128057878617e-01 -4.763644965294461286e+01
2.960100000000000000e+09 -4.147951253275351524e-01 -4.759790986544312830e+01
2.961100000000000000e+09 -4.156386579541418991e-01 -4.750273442229294574e+01
2.962100000000000000e+09 -4.154378486932288617e-01 -4.741675094662893741e+01
2.963100000000000000e+09 -4.126886417577142474e-01 -4.735336790532745965e+01
2.964100000000000000e+09 -4.136748912191672289e-01 -4.737325996045090193e+01
2.965100000000000000e+09 -4.121989220021404221e-01 -4.725137465164232253e+01
2.966100000000000000e+09 -4.077485444308612261e-01 -4.715642027119717028e+01
2.967100000000000000e+09 -4.088319002970597360e-01 -4.721651840120671295e+01
2.968100000000000000e+09 -4.091968080126562879e-01 -4.708992034925054071e+01
2.969100000000000000e+09 -4.093516280371231053e-01 -4.709909971306258569e+01
2.970100000000000000e+09 -4.064076118597316212e-01 -4.699806021427210823e+01
2.971100000000000000e+09 -4.048870097668688661e-01 -4.701292417166492044e+01
2.972100000000000000e+09 -4.046021626289842965e-01 -4.684372802418432968e+01
2.973100000000000000e+09 -4.069692881189380107e-01 -4.686222383901721855e+01
2.974100000000000000e+09 -4.068191588142184845e-01 -4.675680621723741126e+01
2.975100000000000000e+09 -4.026450820234388495e-01 -4.683836243285096401e+01
2.976100000000000000e+09 -4.033666210986017742e-01 -4.675527544002395075e+01
2.977100000000000000e+09 -4.040338873019010402e-01 -4.676130908620105231e+01
2.978100000000000000e+09 -4.041543540441094873e-01 -4.670778235129965594e+01
2.979100000000000000e+09 -4.017478440150447083e-01 -4.667256722216568221e+01
2.980100000000000000e+09 -4.010797598701004718e-01 -4.666926076602608475e+01
2.981100000000000000e+09 -4.005726334849147308e-01 -4.660840705790096195e+01
2.982100000000000000e+09 -4.012213705609208314e-01 -4.662901181300523490e+01
2.983100000000000000e+09 -3.968485834014692237e-01 -4.659381772438294433e+01
2.984100000000000000e+09 -3.964630697902654100e-01 -4.657760164455762464e+01
2.985100000000000000e+09 -3.959418345113025484e-01 -4.654394346486527212e+01
2.986100000000000000e+09 -3.947273035733384061e-01 -4.656181922433910358e+01
2.987100000000000000e+09 -3.957945886628767007e-01 -4.655862727390157829e+01
2.988100000000000000e+09 -3.944046204912182163e-01 -4.651281330615162801e+01
2.989100000000000000e+09 -3.931704789359135588e-01 -4.644570017838169917e+01
2.990100000000000000e+09 -3.914886516841814545e-01 -4.642082186547237654e+01
2.991100000000000000e+09 -3.950940286777718802e-01 -4.644613519865903584e+01
2.992100000000000000e+09 -3.946960441483958748e-01 -4.642899136697238305e+01
2.993100000000000000e+09 -3.912771079761778736e-01 -4.640963876330059179e+01
2.994100000000000000e+09 -3.919058281036428282e-01 -4.639826725926088358e+01
2.995100000000000000e+09 -3.923816002017149751e-01 -4.635542672971161693e+01
2.996100000000000000e+09 -3.936416677394183328e-01 -4.638284399740265229e+01
2.997100000000000000e+09 -3.923776579088401606e-01 -4.635522046299546162e+01
2.998100000000000000e+09 -3.908533588717907903e-01 -4.630159384975866033e+01
2.999100000000000000e+09 -3.957385442007661513e-01 -4.628412231966980528e+01
3.000100000000000000e+09 -3.961548128144051772e-01 -4.627184748449467122e+01
3.001100000000000000e+09 -3.928121025829090507e-01 -4.621732850930587233e+01
3.002100000000000000e+09 -3.948157883761752029e-01 -4.618109914960605522e+01
3.003100000000000000e+09 -3.955085171837705582e-01 -4.619241344372885294e+01
3.004100000000000000e+09 -3.962595382682165268e-01 -4.617661164217117431e+01
3.005100000000000000e+09 -3.996384449637936376e-01 -4.608875597412905023e+01
3.006100000000000000e+09 -4.001921470074045750e-01 -4.612049359534516668e+01
3.007100000000000000e+09 -3.961470148411938563e-01 -4.611033797039927151e+01
3.008100000000000000e+09 -3.977711078391130695e-01 -4.604089457045739664e+01
3.009100000000000000e+09 -3.989478198057972436e-01 -4.607733621032146942e+01
3.010100000000000000e+09 -3.997964904254320828e-01 -4.606209811421720701e+01
3.011100000000000000e+09 -3.988278509824988993e-01 -4.596911672517816783e+01
3.012100000000000000e+09 -4.025309086973345440e-01 -4.595410541222954492e+01
3.013100000000000000e+09 -4.022531722826038769e-01 -4.600923509975704917e+01
3.014100000000000000e+09 -4.013524020008635840e-01 -4.591309397297432326e+01
3.015100000000000000e+09 -4.061023134182653593e-01 -4.591038418325649673e+01
3.016100000000000000e+09 -4.054785803555984725e-01 -4.588740001324068629e+01
3.017100000000000000e+09 -4.080390211584855598e-01 -4.587401486450217902e+01
3.018100000000000000e+09 -4.074625762753183444e-01 -4.587139440670399182e+01
3.019100000000000000e+09 -4.111998590514581164e-01 -4.585114517796532141e+01
3.020100000000000000e+09 -4.091309191841190906e-01 -4.579809729565597110e+01
3.021100000000000000e+09 -4.128864763107408797e-01 -4.578403315984786559e+01
3.022100000000000000e+09 -4.142002247481568755e-01 -4.573557573535246235e+01
3.023100000000000000e+09 -4.168536496127709379e-01 -4.572477759263017560e+01
3.024100000000000000e+09 -4.182350177498997956e-01 -4.568060914889890967e+01
3.025100000000000000e+09 -4.180372278403841069e-01 -4.565644460696438500e+01
3.026100000000000000e+09 -4.203278802675572412e-01 -4.562882800549254370e+01
3.027100000000000000e+09 -4.217678297584075975e-01 -4.566044978562638335e+01
3.028100000000000000e+09 -4.234044521227147695e-01 -4.559364310093380368e+01
3.029100000000000000e+09 -4.244520043839056234e-01 -4.557817627886298339e+01
3.030100000000000000e+09 -4.233788639058004843e-01 -4.555914769468873970e+01
3.031100000000000000e+09 -4.264012858372285830e-01 -4.554852354977919049e+01
3.032100000000000000e+09 -4.291792870851545150e-01 -4.553952929301904362e+01
3.033100000000000000e+09 -4.307475373849094513e-01 -4.546082519016941603e+01
3.034100000000000000e+09 -4.303707408543495649e-01 -4.541773506380530989e+01
3.035100000000000000e+09 -4.331148675599529874e-01 -4.545168445008354041e+01
3.036100000000000000e+09 -4.330906392075657418e-01 -4.535340781116823194e+01
3.037100000000000000e+09 -4.363902507467992686e-01 -4.534924809536598644e+01
3.038100000000000000e+09 -4.362748000072975696e-01 -4.530578503989826089e+01
3.039100000000000000e+09 -4.392739357686927804e-01 -4.528534963515852496e+01
3.040100000000000000e+09 -4.408227354069856885e-01 -4.528839856266756669e+01
3.041100000000000000e+09 -4.422427936108247470e-01 -4.528929224187833569e+01
3.042100000000000000e+09 -4.400041106032420157e-01 -4.520942853114515714e+01
3.043100000000000000e+09 -4.454867885392201909e-01 -4.522431718735287376e+01
3.044100000000000000e+09 -4.424668084207192820e-01 -4.518402251434367400e+01
3.045100000000000000e+09 -4.459780553341780585e-01 -4.514676588219852249e+01
3.046100000000000000e+09 -4.478608324497646564e-01 -4.515456213155952980e+01
3.047100000000000000e+09 -4.502511706660086710e-01 -4.514661293108220264e+01
3.048100000000000000e+09 -4.530387707740302083e-01 -4.518377033482283878e+01
3.049100000000000000e+09 -4.513427820419997349e-01 -4.510712946936337175e+01
3.050100000000000000e+09 -4.545779457591075379e-01 -4.510269342213470622e+01
3.051100000000000000e+09 -4.542512394360003203e-01 -4.511088624402702152e+01
3.052100000000000000e+09 -4.553588831168736695e-01 -4.505181027432858087e+01
3.053100000000000000e+09 -4.558754477353368362e-01 -4.497226425745289191e+01
3.054100000000000000e+09 -4.629675066829417318e-01 -4.493903857065838992e+01
3.055100000000000000e+09 -4.630540160534883931e-01 -4.492477506280052069e+01
3.056100000000000000e+09 -4.633587954331745973e-01 -4.492693940750120873e+01
3.057100000000000000e+09 -4.666772351900425608e-01 -4.481568153263872034e+01
3.058100000000000000e+09 -4.680971654918899549e-01 -4.480431558782996149e+01
3.059100000000000000e+09 -4.668913969703925582e-01 -4.475928447758948892e+01
3.060100000000000000e+09 -4.685835440739150037e-01 -4.471775377346894942e+01
3.061100000000000000e+09 -4.701972595065035954e-01 -4.470713896578807578e+01
3.062100000000000000e+09 -4.721633506261360136e-01 -4.467239862353534363e+01
3.063100000000000000e+09 -4.731842452400394916e-01 -4.458995420445697278e+01
3.064100000000000000e+09 -4.739067872764076705e-01 -4.453887537557125142e+01
3.065100000000000000e+09 -4.747716041014920507e-01 -4.452995897620036203e+01
3.066100000000000000e+09 -4.787767028547883497e-01 -4.446361775413993200e+01
3.067100000000000000e+09 -4.764646860932546524e-01 -4.444616171493876067e+01
3.068100000000000000e+09 -4.789207238562257496e-01 -4.440070395177558282e+01
3.069100000000000000e+09 -4.804355536721365838e-01 -4.435513044189166010e+01
3.070100000000000000e+09 -4.787780604306671184e-01 -4.432208105133689457e+01
3.071100000000000000e+09 -4.862666100276603065e-01 -4.424701110058754949e+01
3.072100000000000000e+09 -4.816320070732209579e-01 -4.422135686209932715e+01
3.073100000000000000e+09 -4.846516998805749932e-01 -4.421088831751160342e+01
3.074100000000000000e+09 -4.873024908024251589e-01 -4.412052762329438593e+01
3.075100000000000000e+09 -4.860303080721274371e-01 -4.408552620517583875e+01
3.076100000000000000e+09 -4.877127613133719342e-01 -4.405234985472781517e+01
3.077100000000000000e+09 -4.878863530689755978e-01 -4.403063965927051981e+01
3.078100000000000000e+09 -4.865462122046149696e-01 -4.399767629872400931e+01
3.079100000000000000e+09 -4.862724724386054964e-01 -4.396347026442956718e+01
3.080100000000000000e+09 -4.882259228858849553e-01 -4.392258045164714986e+01
3.081100000000000000e+09 -4.871601793361569066e-01 -4.386259407424593348e+01
3.082100000000000000e+09 -4.887767958133371615e-01 -4.384641571317530406e+01
3.083100000000000000e+09 -4.928078759633311434e-01 -4.382822176877482434e+01
3.084100000000000000e+09 -4.890248368332511530e-01 -4.377065304422102798e+01
3.085100000000000000e+09 -4.893769167744491111e-01 -4.380336906421590726e+01
3.086100000000000000e+09 -4.883676364848136275e-01 -4.371649389438615430e+01
3.087100000000000000e+09 -4.896387791996271166e-01 -4.368993362921339951e+01
3.088100000000000000e+09 -4.898412752480042487e-01 -4.370760839222070615e+01
3.089100000000000000e+09 -4.883941532713059197e-01 -4.365642858983912333e+01
3.090100000000000000e+09 -4.894860349489300044e-01 -4.358683851557299249e+01
3.091100000000000000e+09 -4.873542991130996316e-01 -4.359417465817845994e+01
3.092100000000000000e+09 -4.889946240823023760e-01 -4.355760307316327129e+01
3.093100000000000000e+09 -4.857635294976639373e-01 -4.353019882971717891e+01
3.094100000000000000e+09 -4.870736669211097603e-01 -4.352343253436571047e+01
3.095100000000000000e+09 -4.859744465395771096e-01 -4.348001283941226802e+01
3.096100000000000000e+09 -4.850306224500008923e-01 -4.347505063113018764e+01
3.097100000000000000e+09 -4.828141520491091021e-01 -4.348707218055484702e+01
3.098100000000000000e+09 -4.826849298407597244e-01 -4.344516620511632254e+01
3.099100000000000000e+09 -4.834151601339686244e-01 -4.342333520817302173e+01
3.100100000000000000e+09 -4.833965546118850209e-01 -4.341432377521056196e+01
3.101100000000000000e+09 -4.873740397205683639e-01 -4.339540074770195588e+01
3.102100000000000000e+09 -4.792481748074204351e-01 -4.332900037908046897e+01
3.103100000000000000e+09 -4.820990311311049159e-01 -4.336222800399362143e+01
3.104100000000000000e+09 -4.815514205191279706e-01 -4.333117875088986892e+01
3.105100000000000000e+09 -4.808585948826659684e-01 -4.325947563721619815e+01
3.106100000000000000e+09 -4.810091985075938270e-01 -4.328856880818962338e+01
3.107100000000000000e+09 -4.796616773814629253e-01 -4.328309351326799970e+01
3.108100000000000000e+09 -4.756668476693782233e-01 -4.324497583246954946e+01
3.109100000000000000e+09 -4.765100490710616477e-01 -4.322746654725327176e+01
3.110100000000000000e+09 -4.758899212973630721e-01 -4.322300212841921052e+01
3.111100000000000000e+09 -4.741314853774870608e-01 -4.325619723227890745e+01
3.112100000000000000e+09 -4.770261889187616955e-01 -4.325697848548108482e+01
3.113100000000000000e+09 -4.734501719179946000e-01 -4.327845973234918375e+01
3.114100000000000000e+09 -4.729287424581011257e-01 -4.326771786593337765e+01
3.115100000000000000e+09 -4.719505606961525990e-01 -4.328198847563606932e+01
3.116100000000000000e+09 -4.710494616513786204e-01 -4.333396854993495140e+01
3.117100000000000000e+09 -4.725079891905540341e-01 -4.334183273679749959e+01
3.118100000000000000e+09 -4.706359847992925838e-01 -4.335630883237504918e+01
3.119100000000000000e+09 -4.694078968717004807e-01 -4.333203135889883129e+01
3.120100000000000000e+09 -4.700853120160020104e-01 -4.334619173595261543e+01
3.121100000000000000e+09 -4.703608101482741888e-01 -4.332175812362297052e+01
3.122100000000000000e+09 -4.697894283588676112e-01 -4.335358721180743657e+01
3.123100000000000000e+09 -4.648371513329071503e-01 -4.334040933096882497e+01
3.124100000000000000e+09 -4.673285649292663324e-01 -4.331712635767086539e+01
3.125100000000000000e+09 -4.679186491967887718e-01 -4.330622766265890533e+01
3.126100000000000000e+09 -4.680964716775754542e-01 -4.328181069836053041e+01
3.127100000000000000e+09 -4.657965412378953229e-01 -4.329591441619988501e+01
3.128100000000000000e+09 -4.677450480257016041e-01 -4.331272631360536707e+01
3.129100000000000000e+09 -4.666244942494560122e-01 -4.326433742645728842e+01
3.130100000000000000e+09 -4.691462313845839449e-01 -4.324345602057203308e+01
3.131100000000000000e+09 -4.672563327618521889e-01 -4.319458845319011431e+01
3.132100000000000000e+09 -4.661564167871742881e-01 -4.320166460971872624e+01
3.133100000000000000e+09 -4.662614764792433752e-01 -4.315597539393606041e+01
3.134100000000000000e+09 -4.648954754631031694e-01 -4.308923289631033526e+01
3.135100000000000000e+09 -4.629681122863427700e-01 -4.310325757904301014e+01
3.136100000000000000e+09 -4.653071257473738731e-01 -4.302659529842679120e+01
3.137100000000000000e+09 -4.665155328137864932e-01 -4.307188033346356804e+01
3.138100000000000000e+09 -4.633957639969117359e-01 -4.303772932192367051e+01
3.139100000000000000e+09 -4.630414316560387267e-01 -4.303574707631631924e+01
3.140100000000000000e+09 -4.622382175134402971e-01 -4.302708064570191482e+01
3.141100000000000000e+09 -4.632464891306952159e-01 -4.301279431207878190e+01
3.142100000000000000e+09 -4.652129394694242137e-01 -4.300532862417576752e+01
3.143100000000000000e+09 -4.629097696480971025e-01 -4.305558351544333817e+01
3.144100000000000000e+09 -4.670098772964954570e-01 -4.303238592166221110e+01
3.145100000000000000e+09 -4.672972906317628405e-01 -4.305996788740925751e+01
3.146100000000000000e+09 -4.636559666537115598e-01 -4.305990706722801065e+01
3.147100000000000000e+09 -4.600359984993726559e-01 -4.310397429459563057e+01
3.148100000000000000e+09 -4.635531378885867637e-01 -4.314581480551677117e+01
3.149100000000000000e+09 -4.638066392046674702e-01 -4.314328103594335317e+01
3.150100000000000000e+09 -4.605535636835980107e-01 -4.321046285901203277e+01
3.151100000000000000e+09 -4.615297152071981546e-01 -4.325453101562707303e+01
3.152100000000000000e+09 -4.642663829480486726e-01 -4.329574170146077705e+01
3.153100000000000000e+09 -4.626947147877649713e-01 -4.334871640718608887e+01
3.154100000000000000e+09 -4.650835295408962677e-01 -4.345738087979923847e+01
3.155100000000000000e+09 -4.629349285151930227e-01 -4.353836667024330609e+01
3.156100000000000000e+09 -4.620149700896768463e-01 -4.366236008824763104e+01
3.157100000000000000e+09 -4.612782460996514011e-01 -4.376362245561519870e+01
3.158100000000000000e+09 -4.647413303212288294e-01 -4.387449170756225669e+01
3.159100000000000000e+09 -4.689867570220392912e-01 -4.401764371051229574e+01
3.160100000000000000e+09 -4.664560241923417783e-01 -4.413337802135400523e+01
3.161100000000000000e+09 -4.661105574594256451e-01 -4.433183183253045456e+01
3.162100000000000000e+09 -4.679951344208885256e-01 -4.445039889774909625e+01
3.163100000000000000e+09 -4.705406467289655614e-01 -4.459015453057389777e+01
3.164100000000000000e+09 -4.732856472945641269e-01 -4.473127578386770153e+01
3.165100000000000000e+09 -4.703421484017796805e-01 -4.483453544820747538e+01
3.166100000000000000e+09 -4.720512517756896842e-01 -4.487208735162872841e+01
3.167100000000000000e+09 -4.736579939962567987e-01 -4.491173265690591876e+01
3.168100000000000000e+09 -4.714169046852535461e-01 -4.490397455445450703e+01
3.169100000000000000e+09 -4.743305337918360398e-01 -4.481311601772734576e+01
3.170100000000000000e+09 -4.740664229430602283e-01 -4.477056288345188051e+01
3.171100000000000000e+09 -4.736893762273988173e-01 -4.464091113827770130e+01
3.172100000000000000e+09 -4.748367203180097751e-01 -4.452949622383529515e+01
3.173100000000000000e+09 -4.768796400499344945e-01 -4.441228875294952161e+01
3.174100000000000000e+09 -4.768115178269102250e-01 -4.429273936714005799e+01
3.175100000000000000e+09 -4.760173692357972941e-01 -4.417741368735990193e+01
3.176100000000000000e+09 -4.801656265283293368e-01 -4.401665539470384658e+01
3.177100000000000000e+09 -4.781926424220192540e-01 -4.393915382068864517e+01
3.178100000000000000e+09 -4.797532646081739127e-01 -4.383597180307199892e+01
3.179100000000000000e+09 -4.810664833133535545e-01 -4.372615135055070823e+01
3.180100000000000000e+09 -4.792932312642764758e-01 -4.363531481771510556e+01
3.181100000000000000e+09 -4.813739514352672333e-01 -4.352240759553113492e+01
3.182100000000000000e+09 -4.816243699030712255e-01 -4.344364273610374028e+01
3.183100000000000000e+09 -4.855913038393802061e-01 -4.329407218117885492e+01
3.184100000000000000e+09 -4.865526204366218965e-01 -4.323711470199607732e+01
3.185100000000000000e+09 -4.858514162324495400e-01 -4.309260979723617169e+01
3.186100000000000000e+09 -4.878488426148483437e-01 -4.302085855255349145e+01
3.187100000000000000e+09 -4.881600069068787739e-01 -4.293923386212297544e+01
3.188100000000000000e+09 -4.903309961974361419e-01 -4.281803982558678001e+01
3.189100000000000000e+09 -4.937741816926535243e-01 -4.279437924989991160e+01
3.190100000000000000e+09 -4.931607886330894308e-01 -4.269230284778410578e+01
3.191100000000000000e+09 -4.941398648421516659e-01 -4.259036157934228584e+01
3.192100000000000000e+09 -5.005009708173001615e-01 -4.248912288078638966e+01
3.193100000000000000e+09 -4.984219496074766553e-01 -4.242141558318835592e+01
3.194100000000000000e+09 -5.007967482199067177e-01 -4.233352031143036243e+01
3.195100000000000000e+09 -5.018366486148709837e-01 -4.226867025979793624e+01
3.196100000000000000e+09 -5.019597505343343924e-01 -4.215808448569284650e+01
3.197100000000000000e+09 -5.064529792232045358e-01 -4.215700818110832415e+01
3.198100000000000000e+09 -5.073561280095596482e-01 -4.203155003269607448e+01
3.199100000000000000e+09 -5.102263588605145950e-01 -4.199706042012234519e+01
3.200100000000000000e+09 -5.111062512774730004e-01 -4.193838237737166708e+01
3.201100000000000000e+09 -5.122077149981184574e-01 -4.189971862815612269e+01
3.202100000000000000e+09 -5.158977755656218855e-01 -4.183655050927006869e+01
3.203100000000000000e+09 -5.163625686924311342e-01 -4.176297848160722737e+01
3.204100000000000000e+09 -5.196488452093283028e-01 -4.171693007825653865e+01
3.205100000000000000e+09 -5.187492328568351629e-01 -4.163660228604422286e+01
3.206100000000000000e+09 -5.208489093465004105e-01 -4.162035529925100263e+01
3.207100000000000000e+09 -5.209002646194809127e-01 -4.155841583195101663e+01
3.208100000000000000e+09 -5.254491730689261342e-01 -4.150068010741048141e+01
3.209100000000000000e+09 -5.232707454812360881e-01 -4.145799294548419311e+01
3.210100000000000000e+09 -5.265054004866517312e-01 -4.140995317644037499e+01
3.211100000000000000e+09 -5.299394628555099684e-01 -4.135826239557913908e+01
3.212100000000000000e+09 -5.291301539967123713e-01 -4.131436204041197868e+01
3.213100000000000000e+09 -5.283982928294925774e-01 -4.122796659486255777e+01
3.214100000000000000e+09 -5.328141813598813448e-01 -4.119822209354332898e+01
3.215100000000000000e+09 -5.348331788758010630e-01 -4.113321718518913883e+01
3.216100000000000000e+09 -5.347306379794731779e-01 -4.110362402885886723e+01
3.217100000000000000e+09 -5.367019480036426815e-01 -4.103529853175142961e+01
3.218100000000000000e+09 -5.377784164090463337e-01 -4.101921661491850557e+01
3.219100000000000000e+09 -5.358533980300836941e-01 -4.094647126281635252e+01
3.220100000000000000e+09 -5.421548855677317258e-01 -4.091371851037380480e+01
3.221100000000000000e+09 -5.434192166872238161e-01 -4.083474276767417876e+01
3.222100000000000000e+09 -5.419874787378771153e-01 -4.078437464507036481e+01
3.223100000000000000e+09 -5.422473591211616206e-01 -4.074179183059109732e+01
3.224100000000000000e+09 -5.461797587505496931e-01 -4.068875486783340278e+01
3.225100000000000000e+09 -5.453387584440522184e-01 -4.063736512438813975e+01
3.226100000000000000e+09 -5.467253934400293502e-01 -4.054498494519748419e+01
3.227100000000000000e+09 -5.478886862477914121e-01 -4.052224673822581735e+01
3.228100000000000000e+09 -5.492531794553185964e-01 -4.048268583994029512e+01
3.229100000000000000e+09 -5.519133736311712113e-01 -4.042021102717350090e+01
3.230100000000000000e+09 -5.542107867367114249e-01 -4.038037910131335906e+01
3.231100000000000000e+09 -5.534400750051214901e-01 -4.031910783947186872e+01
3.232100000000000000e+09 -5.529268681581956946e-01 -4.028718611413776074e+01
3.233100000000000000e+09 -5.575093155656862809e-01 -4.023024996069500503e+01
3.234100000000000000e+09 -5.574887458785230399e-01 -4.019772928097281550e+01
3.235100000000000000e+09 -5.580612594366105572e-01 -4.014950935440264601e+01
3.236100000000000000e+09 -5.575568449150527517e-01 -4.009960945408043642e+01
3.237100000000000000e+09 -5.594147212636229050e-01 -4.007182707885928608e+01
3.238100000000000000e+09 -5.609976299650777376e-01 -4.002524643262401582e+01
3.239100000000000000e+09 -5.606269926487676969e-01 -3.997444942584903771e+01
3.240100000000000000e+09 -5.623303999847619750e-01 -3.992422959923742809e+01
3.241100000000000000e+09 -5.639628320638587766e-01 -3.986383863120352800e+01
3.242100000000000000e+09 -5.643608426794046729e-01 -3.983940262345933547e+01
3.243100000000000000e+09 -5.645270693822104224e-01 -3.979920070841982493e+01
3.244100000000000000e+09 -5.630478642014897783e-01 -3.974602545995845304e+01
3.245100000000000000e+09 -5.620646902985395599e-01 -3.970425092053179128e+01
3.246100000000000000e+09 -5.638292933785646888e-01 -3.965882251774795719e+01
3.247100000000000000e+09 -5.640060655986388616e-01 -3.961630226771995922e+01
3.248100000000000000e+09 -5.633933674375515288e-01 -3.956931782790372409e+01
3.249100000000000000e+09 -5.648112877891168226e-01 -3.952917451183773068e+01
3.250100000000000000e+09 -5.634664226859842362e-01 -3.949116754707313959e+01
3.251100000000000000e+09 -5.657045774939702953e-01 -3.943709944996356143e+01
3.252100000000000000e+09 -5.664071779926521666e-01 -3.939278929059750567e+01
3.253100000000000000e+09 -5.632561408122354063e-01 -3.934665282910035700e+01
3.254100000000000000e+09 -5.608705288132922462e-01 -3.932703982878039284e+01
3.255100000000000000e+09 -5.621224073101289687e-01 -3.926739744257932330e+01
3.256100000000000000e+09 -5.610133103264816068e-01 -3.923388979761290329e+01
3.257100000000000000e+09 -5.620160926833344117e-01 -3.916163905901411368e+01
3.258100000000000000e+09 -5.591705782974876193e-01 -3.913823393460984335e+01
3.259100000000000000e+09 -5.598838606827200026e-01 -3.909022363283612123e+01
3.260100000000000000e+09 -5.589438325855116130e-01 -3.904169519819403433e+01
3.261100000000000000e+09 -5.590390755478330531e-01 -3.898690742753348104e+01
3.262100000000000000e+09 -5.580734940130389621e-01 -3.894984074460915480e+01
3.263100000000000000e+09 -5.565092620355996944e-01 -3.888862124123450315e+01
3.264100000000000000e+09 -5.573220628752216799e-01 -3.884096643775431801e+01
3.265100000000000000e+09 -5.560949015899706582e-01 -3.879954748480129467e+01
3.266100000000000000e+09 -5.551804031200046063e-01 -3.873339244972904538e+01
3.267100000000000000e+09 -5.528565043213863328e-01 -3.866913045266318250e+01
3.268100000000000000e+09 -5.523548174412414857e-01 -3.862944279715772211e+01
3.269100000000000000e+09 -5.515694036056126848e-01 -3.857235445646374217e+01
3.270100000000000000e+09 -5.508231565904458948e-01 -3.854361582526286156e+01
3.271100000000000000e+09 -5.523391300233662093e-01 -3.848091674732285838e+01
3.272100000000000000e+09 -5.513587959688095452e-01 -3.844949888090825851e+01
3.273100000000000000e+09 -5.492876727024709194e-01 -3.837309421778955709e+01
3.274100000000000000e+09 -5.502909735896145405e-01 -3.832994861198030634e+01
3.275100000000000000e+09 -5.475897785585496225e-01 -3.829930914197507263e+01
3.276100000000000000e+09 -5.498946263279806956e-01 -3.822980584320362851e+01
3.277100000000000000e+09 -5.488346958491807648e-01 -3.816461056272063246e+01
3.278100000000000000e+09 -5.480071447339023294e-01 -3.812399802660885229e+01
3.279100000000000000e+09 -5.473130257922752540e-01 -3.807072979401652901e+01
3.280100000000000000e+09 -5.462649142070699071e-01 -3.802718570270680232e+01
3.281100000000000000e+09 -5.446185282345826772e-01 -3.796083929704637683e+01
3.282100000000000000e+09 -5.438663218260495480e-01 -3.791474786303475497e+01
3.283100000000000000e+09 -5.459003231135801659e-01 -3.785268295084620860e+01
3.284100000000000000e+09 -5.468881418107452985e-01 -3.778453563354511857e+01
3.285100000000000000e+09 -5.493292004820544694e-01 -3.775272933799072206e+01
3.286100000000000000e+09 -5.468671161575436868e-01 -3.770177481314423318e+01
3.287100000000000000e+09 -5.477868284570406310e-01 -3.764261121978769609e+01
3.288100000000000000e+09 -5.477619808302964799e-01 -3.760208866917577097e+01
3.289100000000000000e+09 -5.466401473214276274e-01 -3.752981581619081908e+01
3.290100000000000000e+09 -5.461318318705247199e-01 -3.748776447018598645e+01
3.291100000000000000e+09 -5.486912136105414062e-01 -3.743173655109427500e+01
3.292100000000000000e+09 -5.506038159511408292e-01 -3.738164579335483495e+01
3.293100000000000000e+09 -5.492201673084364799e-01 -3.734987286464735945e+01
3.294100000000000000e+09 -5.521123049136453798e-01 -3.729778936451705817e+01
3.295100000000000000e+09 -5.517862414803673676e-01 -3.723898145798935388e+01
3.296100000000000000e+09 -5.500313408679756710e-01 -3.718178315176820092e+01
3.297100000000000000e+09 -5.502874823480394806e-01 -3.713049060156322412e+01
3.298100000000000000e+09 -5.526118513847806391e-01 -3.708441996842041988e+01
3.299100000000000000e+09 -5.514758899779438339e-01 -3.702549239319822760e+01
3.300100000000000000e+09 -5.516923892460855461e-01 -3.697559666489636498e+01
3.301100000000000000e+09 -5.517612994692626671e-01 -3.692712160412114031e+01
3.302100000000000000e+09 -5.545818481040923897e-01 -3.686714603144240243e+01
3.303100000000000000e+09 -5.521907917625092921e-01 -3.680506571981606356e+01
3.304100000000000000e+09 -5.544304244555136041e-01 -3.675343423170393464e+01
3.305100000000000000e+09 -5.538513441557489925e-01 -3.668232724047521742e+01
3.306100000000000000e+09 -5.570194721601424703e-01 -3.664451791681717907e+01
3.307100000000000000e+09 -5.578080728094934049e-01 -3.657739864574513433e+01
3.308100000000000000e+09 -5.585776390100961608e-01 -3.653211407150702428e+01
3.309100000000000000e+09 -5.600369733515920823e-01 -3.646915618467627951e+01
3.310100000000000000e+09 -5.578463182904098705e-01 -3.643027610069847810e+01
3.311100000000000000e+09 -5.616627682750322537e-01 -3.636359974859369970e+01
3.312100000000000000e+09 -5.594463593827253556e-01 -3.631676410858256077e+01
3.313100000000000000e+09 -5.626943900842640289e-01 -3.625393682274966523e+01
3.314100000000000000e+09 -5.645182161251148800e-01 -3.619922713803632064e+01
3.315100000000000000e+09 -5.644024066665327410e-01 -3.613216830731832374e+01
3.316100000000000000e+09 -5.634150556298906931e-01 -3.605834240870672147e+01
3.317100000000000000e+09 -5.637995179022939896e-01 -3.600939708529516281e+01
3.318100000000000000e+09 -5.681314026439537868e-01 -3.593471657880792947e+01
3.319100000000000000e+09 -5.690350021843805228e-01 -3.590189930938269214e+01
3.320100000000000000e+09 -5.720545452244031326e-01 -3.581807694554827037e+01
3.321100000000000000e+09 -5.712843232957062201e-01 -3.577183753657163123e+01
3.322100000000000000e+09 -5.698995327328150173e-01 -3.571252047885553793e+01
3.323100000000000000e+09 -5.749413420171604061e-01 -3.566210626987338372e+01
3.324100000000000000e+09 -5.756395886971955589e-01 -3.560176063484740183e+01
3.325100000000000000e+09 -5.780568140037986025e-01 -3.553298899624802232e+01
3.326100000000000000e+09 -5.784733040933741632e-01 -3.547182037829666967e+01
3.327100000000000000e+09 -5.786457269847246065e-01 -3.542254431303840079e+01
3.328100000000000000e+09 -5.821952919161967888e-01 -3.535502293417776798e+01
3.329100000000000000e+09 -5.830865221680282540e-01 -3.530143464219285931e+01
3.330100000000000000e+09 -5.830773289552516614e-01 -3.524789993208391081e+01
3.331100000000000000e+09 -5.879829128169158370e-01 -3.518228165114584272e+01
3.332100000000000000e+09 -5.882049818026878762e-01 -3.511779907414190660e+01
3.333100000000000000e+09 -5.918094788873947687e-01 -3.507775766975881027e+01
3.334100000000000000e+09 -5.900170768542527533e-01 -3.500731302926945432e+01
3.335100000000000000e+09 -5.924069197781814955e-01 -3.491870487444811033e+01
3.336100000000000000e+09 -5.954199370192039265e-01 -3.491971692753962486e+01
3.337100000000000000e+09 -5.985195043577064000e-01 -3.477684760785173523e+01
3.338100000000000000e+09 -6.015103546199135343e-01 -3.470416750560378460e+01
3.339100000000000000e+09 -6.041442619552228610e-01 -3.470259209272890644e+01
3.340100000000000000e+09 -6.072153154410925291e-01 -3.456128782038157965e+01
3.341100000000000000e+09 -6.100741072517865682e-01 -3.455021324518305192e+01
3.342100000000000000e+09 -6.110734895002540856e-01 -3.450719589096499362e+01
3.343100000000000000e+09 -6.143895616519983172e-01 -3.442161888900891142e+01
3.344100000000000000e+09 -6.178026535163682054e-01 -3.437255705132602657e+01
3.345100000000000000e+09 -6.200084005578521129e-01 -3.425580756899942969e+01
3.346100000000000000e+09 -6.208101460082527945e-01 -3.422615178360052823e+01
3.347100000000000000e+09 -6.255169170691045055e-01 -3.417680996887212785e+01
3.348100000000000000e+09 -6.281284770640611637e-01 -3.410724703692628168e+01
3.349100000000000000e+09 -6.311678301914175337e-01 -3.405099812888073529e+01
3.350100000000000000e+09 -6.340536051824219310e-01 -3.399712575355616195e+01
3.351100000000000000e+09 -6.355716977707647208e-01 -3.388174121065148370e+01
3.352100000000000000e+09 -6.405330161117730459e-01 -3.382071233949982059e+01
3.353100000000000000e+09 -6.412349244249577751e-01 -3.378655568311630475e+01
3.354100000000000000e+09 -6.428816345525223408e-01 -3.370229037198264876e+01
3.355100000000000000e+09 -6.490475552423368155e-01 -3.373188801152506500e+01
3.356100000000000000e+09 -6.492912246350477368e-01 -3.366120237989977682e+01
3.357100000000000000e+09 -6.511162474885801021e-01 -3.356826873181530857e+01
3.358100000000000000e+09 -6.546782713700742828e-01 -3.345802403418416304e+01
3.359100000000000000e+09 -6.555125822827518878e-01 -3.339467133425995371e+01
3.360100000000000000e+09 -6.589639794097390535e-01 -3.326724241187734776e+01
3.361100000000000000e+09 -6.614800948336694297e-01 -3.319621056844665929e+01
3.362100000000000000e+09 -6.660203034095003582e-01 -3.319779377214110383e+01
3.363100000000000000e+09 -6.646027062834225507e-01 -3.312399102640780768e+01
3.364100000000000000e+09 -6.701403094371720659e-01 -3.302551684577345981e+01
3.365100000000000000e+09 -6.716271594919420718e-01 -3.297357350407794740e+01
3.366100000000000000e+09 -6.761213283539080354e-01 -3.281547543412367673e+01
3.367100000000000000e+09 -6.749963569736262547e-01 -3.277022394940291861e+01
3.368100000000000000e+09 -6.774443688883357018e-01 -3.264498839653612094e+01
3.369100000000000000e+09 -6.804114799343843334e-01 -3.262976953231040511e+01
3.370100000000000000e+09 -6.799489481197604768e-01 -3.251739868528148492e+01
3.371100000000000000e+09 -6.828505970303166972e-01 -3.250078066569172819e+01
3.372100000000000000e+09 -6.866926057220283930e-01 -3.241623348448720066e+01
3.373100000000000000e+09 -6.869300463849530303e-01 -3.230332018098164326e+01
3.374100000000000000e+09 -6.894334604909893027e-01 -3.222940393344609333e+01
3.375100000000000000e+09 -6.922353618506073003e-01 -3.216439341545012809e+01
3.376100000000000000e+09 -6.951234094439389111e-01 -3.207992395711657707e+01
3.377100000000000000e+09 -6.955216090095678316e-01 -3.200887149875880766e+01
3.378100000000000000e+09 -6.952447792814063776e-01 -3.194940877264184209e+01
3.379100000000000000e+09 -7.014294606814617250e-01 -3.183351661473430738e+01
3.380100000000000000e+09 -7.010235670985537348e-01 -3.177927451356348243e+01
3.381100000000000000e+09 -7.026990866375710798e-01 -3.163928516921163236e+01
3.382100000000000000e+09 -7.026267325807664665e-01 -3.157558001100596456e+01
3.383100000000000000e+09 -7.042389502238487475e-01 -3.152994626046865889e+01
3.384100000000000000e+09 -7.076731318314567476e-01 -3.140728826511666227e+01
3.385100000000000000e+09 -7.066837952571660697e-01 -3.134207979180610337e+01
3.386100000000000000e+09 -7.076633404965354535e-01 -3.127475374856884116e+01
3.387100000000000000e+09 -7.085756430124373617e-01 -3.118841987110684855e+01
3.388100000000000000e+09 -7.111726925537020794e-01 -3.107854559237246050e+01
3.389100000000000000e+09 -7.120730269902841858e-01 -3.100425535060946558e+01
3.390100000000000000e+09 -7.125017342346785520e-01 -3.092910801501759011e+01
3.391100000000000000e+09 -7.121711367287038019e-01 -3.083592196329554724e+01
3.392100000000000000e+09 -7.135001449025089038e-01 -3.075227557812642232e+01
3.393100000000000000e+09 -7.157640814538974716e-01 -3.067986888334661444e+01
3.394100000000000000e+09 -7.152777011322881684e-01 -3.058919242487515078e+01
3.395100000000000000e+09 -7.143748687019856325e-01 -3.050949040823143221e+01
3.396100000000000000e+09 -7.147543017741418980e-01 -3.043022305508833014e+01
3.397100000000000000e+09 -7.179287825250779687e-01 -3.036879066435701446e+01
3.398100000000000000e+09 -7.162544172581444268e-01 -3.028673643869521115e+01
3.399100000000000000e+09 -7.164833265893959524e-01 -3.018766804805461845e+01
3.400100000000000000e+09 -7.180033098505461675e-01 -3.007414940230141909e+01
3.401100000000000000e+09 -7.179250388063171950e-01 -3.000421300194009078e+01
3.402100000000000000e+09 -7.186206733618734077e-01 -2.993415391167663131e+01
3.403100000000000000e+09 -7.189049559720689375e-01 -2.984615996560712503e+01
3.404100000000000000e+09 -7.207049022525531257e-01 -2.975013842041084544e+01
3.405100000000000000e+09 -7.222218700344323894e-01 -2.964206900336674977e+01
3.406100000000000000e+09 -7.204218095885422946e-01 -2.957289317428341491e+01
3.407100000000000000e+09 -7.212137408374328373e-01 -2.948009847171976361e+01
3.408100000000000000e+09 -7.218258770127266022e-01 -2.938366044526813425e+01
3.409100000000000000e+09 -7.213167770133067647e-01 -2.933059420766710446e+01
3.410100000000000000e+09 -7.225307367152302707e-01 -2.921683539376163097e+01
3.411100000000000000e+09 -7.223544304674256455e-01 -2.915163484509546876e+01
3.412100000000000000e+09 -7.206566983937878756e-01 -2.904631309184537002e+01
3.413100000000000000e+09 -7.222626138442557187e-01 -2.899485189715532840e+01
3.414100000000000000e+09 -7.226731369203016619e-01 -2.886329269112655282e+01
3.415100000000000000e+09 -7.238806913609153737e-01 -2.877165621898996761e+01
3.416100000000000000e+09 -7.228693532624015372e-01 -2.867012900097511618e+01
3.417100000000000000e+09 -7.241186127853269650e-01 -2.855043509500441701e+01
3.418100000000000000e+09 -7.253070837089964362e-01 -2.846363150407637121e+01
3.419100000000000000e+09 -7.260279363186149526e-01 -2.835725175297750411e+01
3.420100000000000000e+09 -7.256357514639660833e-01 -2.826552258102005410e+01
3.421100000000000000e+09 -7.243324637347823280e-01 -2.818295551599632276e+01
3.422100000000000000e+09 -7.268442545699191903e-01 -2.810265832999035496e+01
3.423100000000000000e+09 -7.263564643277493627e-01 -2.798429728394122407e+01
3.424100000000000000e+09 -7.272119418542222213e-01 -2.789893661763792210e+01
3.425100000000000000e+09 -7.292593331710901516e-01 -2.782119296358463245e+01
3.426100000000000000e+09 -7.290578138002058450e-01 -2.768902564103018804e+01
3.427100000000000000e+09 -7.285251650032695814e-01 -2.760971647196767265e+01
3.428100000000000000e+09 -7.291914284643624677e-01 -2.751910253204644974e+01
3.429100000000000000e+09 -7.286351204186278796e-01 -2.739954024959929768e+01
3.430100000000000000e+09 -7.314720583944833709e-01 -2.728880512986725648e+01
3.431100000000000000e+09 -7.292099241634146800e-01 -2.718520583157827630e+01
3.432100000000000000e+09 -7.327055021441346572e-01 -2.711229947971215992e+01
3.433100000000000000e+09 -7.315064078170906425e-01 -2.700396829260453302e+01
3.434100000000000000e+09 -7.343118609696259735e-01 -2.687304984496797289e+01
3.435100000000000000e+09 -7.339737800756295227e-01 -2.678220798371670952e+01
3.436100000000000000e+09 -7.358890699936005975e-01 -2.667667535772891085e+01
3.437100000000000000e+09 -7.373583813289120714e-01 -2.657921166879656028e+01
3.438100000000000000e+09 -7.377077561390782412e-01 -2.645330176678688616e+01
3.439100000000000000e+09 -7.412503599585213987e-01 -2.635769927504433952e+01
3.440100000000000000e+09 -7.425630229603505938e-01 -2.625493780557103207e+01
3.441100000000000000e+09 -7.459832995947555112e-01 -2.612782844658795867e+01
3.442100000000000000e+09 -7.451332308760130196e-01 -2.603070751320892384e+01
3.443100000000000000e+09 -7.469054782149884275e-01 -2.590776829097488587e+01
3.444100000000000000e+09 -7.481902412550069936e-01 -2.582622153039348234e+01
3.445100000000000000e+09 -7.532218061035035328e-01 -2.567242614662534095e+01
3.446100000000000000e+09 -7.573065750541310148e-01 -2.561716520471619418e+01
3.447100000000000000e+09 -7.584407535246483478e-01 -2.548143086947204239e+01
3.448100000000000000e+09 -7.610696960605158878e-01 -2.535445428402733370e+01
3.449100000000000000e+09 -7.650416715115777588e-01 -2.526242799425612162e+01
3.450100000000000000e+09 -7.683725444939757399e-01 -2.514708916352850565e+01
3.451100000000000000e+09 -7.697699545407298283e-01 -2.503702645101856916e+01
3.452100000000000000e+09 -7.721081279872692438e-01 -2.494111733783164553e+01
3.453100000000000000e+09 -7.772070470882018745e-01 -2.481695566270953179e+01
3.454100000000000000e+09 -7.805091466128526445e-01 -2.470826480118434532e+01
3.455100000000000000e+09 -7.818372721978507078e-01 -2.459971352551485779e+01
3.456100000000000000e+09 -7.871562294697032058e-01 -2.447599080446876130e+01
3.457100000000000000e+09 -7.894677893948094383e-01 -2.438655181524112692e+01
3.458100000000000000e+09 -7.924708088229204250e-01 -2.425057490577945529e+01
3.459100000000000000e+09 -7.984415404854060538e-01 -2.413856877392508693e+01
3.460100000000000000e+09 -7.954796851891142717e-01 -2.402956033624412413e+01
3.461100000000000000e+09 -8.031990825604868878e-01 -2.390235093115642684e+01
3.462100000000000000e+09 -8.070402358214061600e-01 -2.379120029489266486e+01
3.463100000000000000e+09 -8.103451990551078232e-01 -2.366688043947780784e+01
3.464100000000000000e+09 -8.143839191407959976e-01 -2.357267279971001273e+01
3.465100000000000000e+09 -8.201524773062395246e-01 -2.345082420765464093e+01
3.466100000000000000e+09 -8.248781914334047949e-01 -2.332885129288818504e+01
3.467100000000000000e+09 -8.293964837707747950e-01 -2.320026129520257285e+01
3.468100000000000000e+09 -8.339862194043173860e-01 -2.307091283362402123e+01
3.469100000000000000e+09 -8.408294665256863532e-01 -2.295730956339581041e+01
3.470100000000000000e+09 -8.469542613946314802e-01 -2.282687493629784115e+01
3.471100000000000000e+09 -8.513740674364987937e-01 -2.272157574867659235e+01
3.472100000000000000e+09 -8.541201285240952457e-01 -2.258649861659536384e+01
3.473100000000000000e+09 -8.608574325474622757e-01 -2.249454092058384447e+01
3.474100000000000000e+09 -8.664874957250218168e-01 -2.233666934423915862e+01
3.475100000000000000e+09 -8.721320443366429309e-01 -2.223048133791525416e+01
3.476100000000000000e+09 -8.784810561864062617e-01 -2.209946763622280841e+01
3.477100000000000000e+09 -8.852408326982917908e-01 -2.196853188405765422e+01
3.478100000000000000e+09 -8.893723538142199736e-01 -2.185180387793757717e+01
3.479100000000000000e+09 -8.989168885375038442e-01 -2.173695871004591496e+01
3.480100000000000000e+09 -9.022508207710798755e-01 -2.159301949069267224e+01
3.481100000000000000e+09 -9.088808444370605200e-01 -2.147591175549664655e+01
3.482100000000000000e+09 -9.142527823250421459e-01 -2.134466320247641491e+01
3.483100000000000000e+09 -9.234164481679327796e-01 -2.120528437710217062e+01
3.484100000000000000e+09 -9.311943422170826379e-01 -2.110155111174933040e+01
3.485100000000000000e+09 -9.368949368477930140e-01 -2.096943995172315667e+01
3.486100000000000000e+09 -9.448938993184370361e-01 -2.083404576526028862e+01
3.487100000000000000e+09 -9.529063617549761167e-01 -2.070267225613163475e+01
3.488100000000000000e+09 -9.601338976865834152e-01 -2.057985694980007807e+01
3.489100000000000000e+09 -9.676484760213716063e-01 -2.045003303128060423e+01
3.490100000000000000e+09 -9.754510212753864096e-01 -2.031280865989187845e+01
3.491100000000000000e+09 -9.839325051915619458e-01 -2.017616816206003705e+01
3.492100000000000000e+09 -9.923824684965700804e-01 -2.005359722430905833e+01
3.493100000000000000e+09 -1.001082994986436159e+00 -1.991637689023399460e+01
3.494100000000000000e+09 -1.008440676049518814e+00 -1.977248403313382497e+01
3.495100000000000000e+09 -1.014337852947224450e+00 -1.966668919180910180e+01
3.496100000000000000e+09 -1.024368706021192121e+00 -1.952740431460532378e+01
3.497100000000000000e+09 -1.034051277349638864e+00 -1.940003474156561225e+01
3.498100000000000000e+09 -1.042234510208390308e+00 -1.926378411691522885e+01
3.499100000000000000e+09 -1.050759980865199728e+00 -1.911433597963909392e+01
3.500100000000000000e+09 -1.060177738966538774e+00 -1.898483641024956725e+01
3.501100000000000000e+09 -1.067344499950294789e+00 -1.885959914686151606e+01
3.502100000000000000e+09 -1.076520114180281595e+00 -1.871677148139520597e+01
3.503100000000000000e+09 -1.088391134110128222e+00 -1.856801957980770013e+01
3.504100000000000000e+09 -1.096837542187855785e+00 -1.844259375963683922e+01
3.505100000000000000e+09 -1.105773220637178644e+00 -1.829683153936945672e+01
3.506100000000000000e+09 -1.114842821876528500e+00 -1.815694033894897785e+01
3.507100000000000000e+09 -1.127003633181747233e+00 -1.802359075833937041e+01
3.508100000000000000e+09 -1.133858727083101092e+00 -1.789066038535445813e+01
3.509100000000000000e+09 -1.145954260283154946e+00 -1.773997775670098065e+01
3.510100000000000000e+09 -1.155825186878796984e+00 -1.760262933827268483e+01
3.511100000000000000e+09 -1.164062618510761871e+00 -1.746529408895296243e+01
3.512100000000000000e+09 -1.175120019182783526e+00 -1.731440839456507774e+01
3.513100000000000000e+09 -1.187115907515787327e+00 -1.717772312962049597e+01
3.514100000000000000e+09 -1.197869710849629010e+00 -1.702590870037681725e+01
3.515100000000000000e+09 -1.209987675696883258e+00 -1.688106863739669095e+01
3.516100000000000000e+09 -1.221283413101713622e+00 -1.674201211846233406e+01
3.517100000000000000e+09 -1.233686471106829385e+00 -1.659825549873994532e+01
3.518100000000000000e+09 -1.245645282312799473e+00 -1.645698213578877045e+01
3.519100000000000000e+09 -1.259415072578059736e+00 -1.630439015194804142e+01
3.520100000000000000e+09 -1.270628896846759615e+00 -1.616477918790210566e+01
3.521100000000000000e+09 -1.283047501811755975e+00 -1.601279522353788209e+01
3.522100000000000000e+09 -1.297544225691907194e+00 -1.586950425003619003e+01
3.523100000000000000e+09 -1.313248695563699719e+00 -1.571950467524619555e+01
3.524100000000000000e+09 -1.323247414088739582e+00 -1.557354831112536964e+01
3.525100000000000000e+09 -1.338849326733354550e+00 -1.543117570625355839e+01
3.526100000000000000e+09 -1.352238012995075511e+00 -1.527927221185431605e+01
3.527100000000000000e+09 -1.369692255923105062e+00 -1.512475894604556004e+01
3.528100000000000000e+09 -1.382202924818350276e+00 -1.497767690870471569e+01
3.529100000000000000e+09 -1.400320397689412744e+00 -1.482830025679572472e+01
3.530100000000000000e+09 -1.413746408092254603e+00 -1.467755177205734185e+01
3.531100000000000000e+09 -1.430552257617164535e+00 -1.452929720334502761e+01
3.532100000000000000e+09 -1.447242594436007224e+00 -1.436553645008092062e+01
3.533100000000000000e+09 -1.465587545426650706e+00 -1.421413255411617982e+01
3.534100000000000000e+09 -1.484182641564103733e+00 -1.406330347547143944e+01
3.535100000000000000e+09 -1.501674110008932805e+00 -1.390673982322571511e+01
3.536100000000000000e+09 -1.521925615097244000e+00 -1.375006870019684868e+01
3.537100000000000000e+09 -1.540690531746863545e+00 -1.360187810570660183e+01
3.538100000000000000e+09 -1.562444580252708493e+00 -1.344398756604143585e+01
3.539100000000000000e+09 -1.584387640514590911e+00 -1.328662475640341256e+01
3.540100000000000000e+09 -1.605571250735543298e+00 -1.312866451291722036e+01
3.541100000000000000e+09 -1.628388345080137301e+00 -1.296735135564519403e+01
3.542100000000000000e+09 -1.651895365286658590e+00 -1.281244074004380096e+01
3.543100000000000000e+09 -1.677109506161584829e+00 -1.265245914932348370e+01
3.544100000000000000e+09 -1.703663376882723846e+00 -1.248839497668114618e+01
3.545100000000000000e+09 -1.727278053221359633e+00 -1.232622095456087763e+01
3.546100000000000000e+09 -1.756389335850800704e+00 -1.216604210318669388e+01
3.547100000000000000e+09 -1.784377357194339098e+00 -1.200756523675427623e+01
3.548100000000000000e+09 -1.814299503788745938e+00 -1.184612044523196417e+01
3.549100000000000000e+09 -1.841072698220782122e+00 -1.168316503716533816e+01
3.550100000000000000e+09 -1.876766329053485505e+00 -1.152610119786480070e+01
3.551100000000000000e+09 -1.906884888632794706e+00 -1.136168589030319076e+01
3.552100000000000000e+09 -1.941901117925636022e+00 -1.119582491733585172e+01
3.553100000000000000e+09 -1.976288560582983855e+00 -1.102845741072721353e+01
3.554100000000000000e+09 -2.011570511314045628e+00 -1.086736410630859417e+01
3.555100000000000000e+09 -2.051097855149027538e+00 -1.070548201993722515e+01
3.556100000000000000e+09 -2.090820199834088733e+00 -1.054263565557432436e+01
3.557100000000000000e+09 -2.131206939381158794e+00 -1.037838840382015171e+01
3.558100000000000000e+09 -2.170440347011463267e+00 -1.021588625600710998e+01
3.559100000000000000e+09 -2.217965665189829405e+00 -1.005145639523698797e+01
3.560100000000000000e+09 -2.263710856406257133e+00 -9.887634619487000620e+00
3.561100000000000000e+09 -2.308886323564048659e+00 -9.720072559088002606e+00
3.562100000000000000e+09 -2.358346169344028631e+00 -9.557005966282911658e+00
3.563100000000000000e+09 -2.413806287582139110e+00 -9.392372001150675942e+00
3.564100000000000000e+09 -2.464973963609546015e+00 -9.232539510464615518e+00
3.565100000000000000e+09 -2.523193486630017190e+00 -9.067779744342413295e+00
3.566100000000000000e+09 -2.578591192984749814e+00 -8.903225688072001986e+00
3.567100000000000000e+09 -2.641751919787128422e+00 -8.745138106370770714e+00
3.568100000000000000e+09 -2.701979313587682618e+00 -8.584264084941898076e+00
3.569100000000000000e+09 -2.768762371113751897e+00 -8.423267595438822752e+00
3.570100000000000000e+09 -2.837374208903898243e+00 -8.261646588388053658e+00
3.571100000000000000e+09 -2.907692847623052579e+00 -8.104526416283663437e+00
3.572100000000000000e+09 -2.981670844527282149e+00 -7.943778590539253059e+00
3.573100000000000000e+09 -3.055905686385096853e+00 -7.790825520951671912e+00
3.574100000000000000e+09 -3.141855736563941015e+00 -7.632404459878376457e+00
3.575100000000000000e+09 -3.226340959808683628e+00 -7.473504406710588022e+00
3.576100000000000000e+09 -3.313539820133022840e+00 -7.322455482734985033e+00
3.577100000000000000e+09 -3.398880681242329338e+00 -7.168366870092512499e+00
3.578100000000000000e+09 -3.494858852122448845e+00 -7.011757534131599634e+00
3.579100000000000000e+09 -3.598585198215788594e+00 -6.859545669689619984e+00
3.580100000000000000e+09 -3.699699697176833446e+00 -6.709832386789512881e+00
3.581100000000000000e+09 -3.807862630427121253e+00 -6.561870086027715487e+00
3.582100000000000000e+09 -3.919696665787047785e+00 -6.416267993908300049e+00
3.583100000000000000e+09 -4.037395305940454371e+00 -6.265205230577254092e+00
3.584100000000000000e+09 -4.162289555190533008e+00 -6.124530562789476384e+00
3.585100000000000000e+09 -4.289336511235895877e+00 -5.980209086164833820e+00
3.586100000000000000e+09 -4.421865861135342080e+00 -5.839603402257819376e+00
3.587100000000000000e+09 -4.559116534739645843e+00 -5.703487674400303575e+00
3.588100000000000000e+09 -4.703014910927036496e+00 -5.566328909871785413e+00
3.589100000000000000e+09 -4.854082984915613075e+00 -5.432441364518041382e+00
3.590100000000000000e+09 -5.007033018506644950e+00 -5.299505446540272224e+00
3.591100000000000000e+09 -5.169996443012784937e+00 -5.170650523666916243e+00
3.592100000000000000e+09 -5.336057948914341154e+00 -5.043164891564688723e+00
3.593100000000000000e+09 -5.515088863966223443e+00 -4.919843285763498386e+00
3.594100000000000000e+09 -5.693166228163479836e+00 -4.798353711430444868e+00
3.595100000000000000e+09 -5.883050936199882841e+00 -4.675018726022836191e+00
3.596100000000000000e+09 -6.081676283475935918e+00 -4.561996977361883587e+00
3.597100000000000000e+09 -6.283220174155927040e+00 -4.445645018922030900e+00
3.598100000000000000e+09 -6.492414383447417947e+00 -4.334040082362806245e+00
3.599100000000000000e+09 -6.715454644384032612e+00 -4.228646013758117661e+00
3.600100000000000000e+09 -6.938055422235260394e+00 -4.120346882882378381e+00
3.601100000000000000e+09 -7.168840606608016586e+00 -4.019867035835203772e+00
3.602100000000000000e+09 -7.409343955496169087e+00 -3.917986810718563806e+00
3.603100000000000000e+09 -7.661301774131541009e+00 -3.822524964448408280e+00
3.604100000000000000e+09 -7.923660701780541160e+00 -3.729376719651170013e+00
3.605100000000000000e+09 -8.183414227416898612e+00 -3.636853940169797905e+00
3.606100000000000000e+09 -8.456562898337139700e+00 -3.547401844534048720e+00
3.607100000000000000e+09 -8.744498783903628336e+00 -3.464457067851846706e+00
3.608100000000000000e+09 -9.039997169556823309e+00 -3.382626441170899945e+00
3.609100000000000000e+09 -9.336466177211361739e+00 -3.301436408067687900e+00
3.610100000000000000e+09 -9.643763854508003774e+00 -3.227285007436035080e+00
3.611100000000000000e+09 -9.961322780395406085e+00 -3.151633459225082312e+00
3.612100000000000000e+09 -1.028893268429013119e+01 -3.079701512714576150e+00
3.613100000000000000e+09 -1.062011394846266832e+01 -3.012983068172387924e+00
3.614100000000000000e+09 -1.096082764927952091e+01 -2.947555731795652445e+00
3.615100000000000000e+09 -1.130781683487706601e+01 -2.884131324483619530e+00
3.616100000000000000e+09 -1.166204151712039128e+01 -2.822882022300395199e+00
3.617100000000000000e+09 -1.202965882600427605e+01 -2.767506158551435558e+00
3.618100000000000000e+09 -1.239503629956113784e+01 -2.715148165621622312e+00
3.619100000000000000e+09 -1.276271585605728021e+01 -2.664529816159925790e+00
3.620100000000000000e+09 -1.313461082028484661e+01 -2.616348110412889394e+00
3.621100000000000000e+09 -1.350456200709422738e+01 -2.566341122789105533e+00
3.622100000000000000e+09 -1.387871230936043432e+01 -2.523645815741714316e+00
3.623100000000000000e+09 -1.424703275251164669e+01 -2.483237113173150767e+00
3.624100000000000000e+09 -1.460565567381789975e+01 -2.446114566048736005e+00
3.625100000000000000e+09 -1.496518375127321399e+01 -2.408690614367098526e+00
3.626100000000000000e+09 -1.530120025741916123e+01 -2.374924553726853738e+00
3.627100000000000000e+09 -1.562828167152996706e+01 -2.340854244374254822e+00
3.628100000000000000e+09 -1.594001337685477360e+01 -2.311775061901389705e+00
3.629100000000000000e+09 -1.621775266848861818e+01 -2.284002580426747642e+00
3.630100000000000000e+09 -1.646147077721652607e+01 -2.260053388351421333e+00
3.631100000000000000e+09 -1.668125635439326260e+01 -2.234013071286502505e+00
3.632100000000000000e+09 -1.687603326083748101e+01 -2.210283142128963263e+00
3.633100000000000000e+09 -1.702206322094866664e+01 -2.193306724671523877e+00
3.634100000000000000e+09 -1.713589664879733121e+01 -2.173503414714586857e+00
3.635100000000000000e+09 -1.720718172102766985e+01 -2.151302546289174167e+00
3.636100000000000000e+09 -1.723990765865804065e+01 -2.136924029007006620e+00
3.637100000000000000e+09 -1.723459235542084045e+01 -2.122062631076373940e+00
3.638100000000000000e+09 -1.719856693240576107e+01 -2.106835274597842034e+00
3.639100000000000000e+09 -1.713611744483622701e+01 -2.095207842783299856e+00
3.640100000000000000e+09 -1.704917055975793261e+01 -2.082698598615952523e+00
3.641100000000000000e+09 -1.693504993012879822e+01 -2.070825711583659690e+00
3.642100000000000000e+09 -1.680275555935571674e+01 -2.062163486122304157e+00
3.643100000000000000e+09 -1.665039492610085148e+01 -2.051930949965357964e+00
3.644100000000000000e+09 -1.650699535607446933e+01 -2.047299514917564345e+00
3.645100000000000000e+09 -1.634125620482826591e+01 -2.037765817719459527e+00
3.646100000000000000e+09 -1.617604374741617690e+01 -2.032847259764062997e+00
3.647100000000000000e+09 -1.601175812963913714e+01 -2.026875388912210862e+00
3.648100000000000000e+09 -1.582916661818932802e+01 -2.019429315926827506e+00
3.649100000000000000e+09 -1.566482132205238997e+01 -2.014680153089911219e+00
3.650100000000000000e+09 -1.549811151469017823e+01 -2.012737129302892392e+00
3.651100000000000000e+09 -1.534275936929331507e+01 -2.008009402894736617e+00
3.652100000000000000e+09 -1.518008152190369486e+01 -2.004811638791420769e+00
3.653100000000000000e+09 -1.502106025151961433e+01 -2.001397111856722422e+00
3.654100000000000000e+09 -1.486691482258025232e+01 -2.000125745252826714e+00
3.655100000000000000e+09 -1.471594669317291348e+01 -1.996135617534208428e+00
3.656100000000000000e+09 -1.458125158014298250e+01 -1.997822669658555483e+00
3.657100000000000000e+09 -1.444407589070656250e+01 -1.996559246091560436e+00
3.658100000000000000e+09 -1.431816507708891173e+01 -1.993915796304879473e+00
3.659100000000000000e+09 -1.419741393685138320e+01 -1.992494119338383385e+00
3.660100000000000000e+09 -1.407787353935105834e+01 -1.991819942020753631e+00
3.661100000000000000e+09 -1.396527268078666673e+01 -1.990629172240166334e+00
3.662100000000000000e+09 -1.386000164141682767e+01 -1.989976050158138721e+00
3.663100000000000000e+09 -1.376110149271381644e+01 -1.989876955322056773e+00
3.664100000000000000e+09 -1.366613181868443405e+01 -1.986866692792370381e+00
3.665100000000000000e+09 -1.357644575460656355e+01 -1.989658817538361824e+00
3.666100000000000000e+09 -1.349136467130609418e+01 -1.987393325489799079e+00
3.667100000000000000e+09 -1.340084390384936164e+01 -1.984615381557779612e+00
3.668100000000000000e+09 -1.333132996717525565e+01 -1.985903867650437249e+00
3.669100000000000000e+09 -1.324342870122986326e+01 -1.984643272033968842e+00
3.670100000000000000e+09 -1.318204585291073272e+01 -1.984284833321824371e+00
3.671100000000000000e+09 -1.310778786727839140e+01 -1.980099854338719378e+00
3.672100000000000000e+09 -1.304679321765262401e+01 -1.982113433782206613e+00
3.673100000000000000e+09 -1.298731643773282940e+01 -1.979524481797061197e+00
3.674100000000000000e+09 -1.292161201044219432e+01 -1.979077098792832778e+00
3.675100000000000000e+09 -1.287995975815448091e+01 -1.976500025065448307e+00
3.676100000000000000e+09 -1.283022453627213721e+01 -1.975848352375267902e+00
3.677100000000000000e+09 -1.278232912264535948e+01 -1.977843179232397164e+00
3.678100000000000000e+09 -1.273528672191020128e+01 -1.975089692847663558e+00
3.679100000000000000e+09 -1.270391332624856595e+01 -1.975501333314555685e+00
3.680100000000000000e+09 -1.266846642388183497e+01 -1.973305830186524501e+00
3.681100000000000000e+09 -1.263458094429617162e+01 -1.973461270392199207e+00
3.682100000000000000e+09 -1.260938945680812928e+01 -1.970839757265153924e+00
3.683100000000000000e+09 -1.257917657935750100e+01 -1.971159496593231086e+00
3.684100000000000000e+09 -1.256298220988411884e+01 -1.967749571812828613e+00
3.685100000000000000e+09 -1.254054905825175048e+01 -1.967405184003465646e+00
3.686100000000000000e+09 -1.252652300994066614e+01 -1.965782683936486697e+00
3.687100000000000000e+09 -1.251465875542917949e+01 -1.961801455108702852e+00
3.688100000000000000e+09 -1.249781109616009189e+01 -1.958939519570384258e+00
3.689100000000000000e+09 -1.249032309170514843e+01 -1.959411352684185648e+00
3.690100000000000000e+09 -1.248887780913125134e+01 -1.957990004530268724e+00
3.691100000000000000e+09 -1.249080717292969389e+01 -1.954474303305614669e+00
3.692100000000000000e+09 -1.248435940507231123e+01 -1.951019440560233464e+00
3.693100000000000000e+09 -1.249236177580854878e+01 -1.948905706276268912e+00
3.694100000000000000e+09 -1.250280827914889592e+01 -1.943908474111202267e+00
3.695100000000000000e+09 -1.251092994132907599e+01 -1.941714488603564881e+00
3.696100000000000000e+09 -1.252037115010519841e+01 -1.939549321821976369e+00
3.697100000000000000e+09 -1.253428602450481755e+01 -1.935801510572487949e+00
3.698100000000000000e+09 -1.255475914725861841e+01 -1.933496320016149017e+00
3.699100000000000000e+09 -1.256511232703788039e+01 -1.930321586269724499e+00
3.700100000000000000e+09 -1.258817293003511928e+01 -1.925040833255735828e+00
3.701100000000000000e+09 -1.260832061248770053e+01 -1.922390358417199518e+00
3.702100000000000000e+09 -1.262606037277064530e+01 -1.919897277924900392e+00
3.703100000000000000e+09 -1.265985811981293629e+01 -1.917527006466478445e+00
3.704100000000000000e+09 -1.269152951333062163e+01 -1.912373977740893460e+00
3.705100000000000000e+09 -1.271523349470565378e+01 -1.906179584904559077e+00
3.706100000000000000e+09 -1.275308522868611583e+01 -1.902543828302601714e+00
3.707100000000000000e+09 -1.278428606766436992e+01 -1.898696630741455227e+00
3.708100000000000000e+09 -1.282302466965512799e+01 -1.893682302721567456e+00
3.709100000000000000e+09 -1.285276235182957905e+01 -1.886801163196675235e+00
3.710100000000000000e+09 -1.289495570993249274e+01 -1.884088617675351962e+00
3.711100000000000000e+09 -1.292886215279993145e+01 -1.882465114073726742e+00
3.712100000000000000e+09 -1.297002510211324910e+01 -1.877642625225700357e+00
3.713100000000000000e+09 -1.301048183937145453e+01 -1.872336457342639315e+00
3.714100000000000000e+09 -1.306619424336407498e+01 -1.867681755287302403e+00
3.715100000000000000e+09 -1.310598777205619747e+01 -1.866210193557173991e+00
3.716100000000000000e+09 -1.315705486482033670e+01 -1.858464557053382205e+00
3.717100000000000000e+09 -1.320390576749857914e+01 -1.859301559305400531e+00
3.718100000000000000e+09 -1.324495932965746015e+01 -1.853313755314388578e+00
3.719100000000000000e+09 -1.330216054042430684e+01 -1.846129348840821471e+00
3.720100000000000000e+09 -1.335767050675589651e+01 -1.844296507210397174e+00
3.721100000000000000e+09 -1.341301601074890826e+01 -1.841435182978187202e+00
3.722100000000000000e+09 -1.347697597885085408e+01 -1.835668082744135399e+00
3.723100000000000000e+09 -1.351771093789730038e+01 -1.830662211156046437e+00
3.724100000000000000e+09 -1.358979539674596637e+01 -1.829695786188931361e+00
3.725100000000000000e+09 -1.363900747734397179e+01 -1.824519676224181097e+00
3.726100000000000000e+09 -1.370671769119764072e+01 -1.820624929151771765e+00
3.727100000000000000e+09 -1.376302103157508583e+01 -1.815249608926555069e+00
3.728100000000000000e+09 -1.382475890593132917e+01 -1.812055049393709094e+00
3.729100000000000000e+09 -1.388400360737334971e+01 -1.808704905166010013e+00
3.730100000000000000e+09 -1.395444564588492575e+01 -1.805890906881776115e+00
3.731100000000000000e+09 -1.402929163392009571e+01 -1.800857686064544882e+00
3.732100000000000000e+09 -1.409895482551872803e+01 -1.797597810777105121e+00
3.733100000000000000e+09 -1.415979784227331706e+01 -1.791930668600245857e+00
3.734100000000000000e+09 -1.424412706048699206e+01 -1.788480720525749579e+00
3.735100000000000000e+09 -1.431577938475489908e+01 -1.787763186713712260e+00
3.736100000000000000e+09 -1.437550699814316779e+01 -1.782702814761504939e+00
3.737100000000000000e+09 -1.443866245394874959e+01 -1.779143290988099091e+00
3.738100000000000000e+09 -1.451417209438285738e+01 -1.773753694341220655e+00
3.739100000000000000e+09 -1.458282043700619468e+01 -1.769097774698213721e+00
3.740100000000000000e+09 -1.467191752041795461e+01 -1.769229381831193937e+00
3.741100000000000000e+09 -1.474339063402923600e+01 -1.768877517087826812e+00
3.742100000000000000e+09 -1.482358038412537837e+01 -1.765614426491399325e+00
3.743100000000000000e+09 -1.489608331715124123e+01 -1.762825023593526996e+00
3.744100000000000000e+09 -1.498246473695852998e+01 -1.760261402643610307e+00
3.745100000000000000e+09 -1.504900994138673909e+01 -1.760762656020042005e+00
3.746100000000000000e+09 -1.513333362534228677e+01 -1.754496721602515130e+00
3.747100000000000000e+09 -1.522333792388015894e+01 -1.756609633100844947e+00
3.748100000000000000e+09 -1.529027515327366693e+01 -1.752294745636436835e+00
3.749100000000000000e+09 -1.535571095013747822e+01 -1.751485854802388387e+00
3.750100000000000000e+09 -1.545848241953624225e+01 -1.749538096073111504e+00
3.751100000000000000e+09 -1.552375116535052868e+01 -1.745824326153781580e+00
3.752100000000000000e+09 -1.560334549841480190e+01 -1.745744792090366371e+00
3.753100000000000000e+09 -1.566629468066638964e+01 -1.741957864373241627e+00
3.754100000000000000e+09 -1.573869919479678003e+01 -1.742765125413570315e+00
3.755100000000000000e+09 -1.582654935454176126e+01 -1.742265445665869494e+00
3.756100000000000000e+09 -1.588771273715616417e+01 -1.737811641989202238e+00
3.757100000000000000e+09 -1.595351097351160696e+01 -1.739952267441487122e+00
3.758100000000000000e+09 -1.603135380574750002e+01 -1.739104003208525651e+00
3.759100000000000000e+09 -1.610419940250927340e+01 -1.739783183342047179e+00
3.760100000000000000e+09 -1.617508540300076092e+01 -1.738277377355991860e+00
3.761100000000000000e+09 -1.623479962334292637e+01 -1.735744330387074541e+00
3.762100000000000000e+09 -1.630771663459709586e+01 -1.736529910968459767e+00
3.763100000000000000e+09 -1.637639577423822956e+01 -1.738112197973363138e+00
3.764100000000000000e+09 -1.641907057770684375e+01 -1.733732902706975665e+00
3.765100000000000000e+09 -1.647528767948360695e+01 -1.736140703276606079e+00
3.766100000000000000e+09 -1.652658024766235911e+01 -1.735112834887173605e+00
3.767100000000000000e+09 -1.658583996468831145e+01 -1.737648257741945201e+00
3.768100000000000000e+09 -1.663878664535696572e+01 -1.739783184282725825e+00
3.769100000000000000e+09 -1.668190721822753275e+01 -1.737741791389666668e+00
3.770100000000000000e+09 -1.671937901032680784e+01 -1.738060522695351384e+00
3.771100000000000000e+09 -1.676702712565062470e+01 -1.739226729537908245e+00
3.772100000000000000e+09 -1.679956272197180667e+01 -1.741686616921477304e+00
3.773100000000000000e+09 -1.682940425118027861e+01 -1.739596328595945041e+00
3.774100000000000000e+09 -1.685938009946714544e+01 -1.740948486028708331e+00
3.775100000000000000e+09 -1.689751062820045036e+01 -1.743765853653812314e+00
3.776100000000000000e+09 -1.691580280762808286e+01 -1.745750405254839599e+00
3.777100000000000000e+09 -1.693656232489926694e+01 -1.745354447198228520e+00
3.778100000000000000e+09 -1.694558700967575504e+01 -1.746170951093173329e+00
3.779100000000000000e+09 -1.696341271655186134e+01 -1.751397407533767714e+00
3.780100000000000000e+09 -1.697640245019492156e+01 -1.752923339175596062e+00
3.781100000000000000e+09 -1.698011315159212842e+01 -1.751826603902420176e+00
3.782100000000000000e+09 -1.699784619153484044e+01 -1.753741933858278923e+00
3.783100000000000000e+09 -1.698243006034568481e+01 -1.756353737512185820e+00
3.784100000000000000e+09 -1.698858457413367518e+01 -1.757543949582183407e+00
3.785100000000000000e+09 -1.697248135655068779e+01 -1.763330390126396807e+00
3.786100000000000000e+09 -1.697080385837042726e+01 -1.762916042440314301e+00
3.787100000000000000e+09 -1.694601572479396623e+01 -1.766338610013211463e+00
3.788100000000000000e+09 -1.693804803674577286e+01 -1.767802471928053842e+00
3.789100000000000000e+09 -1.691921345159175871e+01 -1.772366526915532203e+00
3.790100000000000000e+09 -1.689539585194673066e+01 -1.776169765239491216e+00
3.791100000000000000e+09 -1.686239669183294865e+01 -1.780802201915035798e+00
3.792100000000000000e+09 -1.683909590829096459e+01 -1.780170006654561154e+00
3.793100000000000000e+09 -1.680827887396174702e+01 -1.782535321227883163e+00
3.794100000000000000e+09 -1.677522652538424097e+01 -1.789451597240615532e+00
3.795100000000000000e+09 -1.672801282735728279e+01 -1.790719728209079875e+00
3.796100000000000000e+09 -1.668659859056784711e+01 -1.794322168069507839e+00
3.797100000000000000e+09 -1.663588111543934644e+01 -1.796375791988954695e+00
3.798100000000000000e+09 -1.658948179467171968e+01 -1.804329346881243801e+00
3.799100000000000000e+09 -1.653098324458467516e+01 -1.806777156703630371e+00
3.800100000000000000e+09 -1.647681834611038809e+01 -1.808302653495168499e+00
3.801100000000000000e+09 -1.642836269335841237e+01 -1.812464184779887244e+00
3.802100000000000000e+09 -1.636127668162586346e+01 -1.818483150528476866e+00
3.803100000000000000e+09 -1.629499408583177456e+01 -1.825125727312748802e+00
3.804100000000000000e+09 -1.623035938698093972e+01 -1.828730716800205158e+00
3.805100000000000000e+09 -1.615586203935352216e+01 -1.829952930073744932e+00
3.806100000000000000e+09 -1.607843381335009525e+01 -1.837247787027085799e+00
3.807100000000000000e+09 -1.600588297173678853e+01 -1.845423516467119995e+00
3.808100000000000000e+09 -1.592454980932268427e+01 -1.849230954412741434e+00
3.809100000000000000e+09 -1.584716395549637369e+01 -1.854005937575091911e+00
3.810100000000000000e+09 -1.576958249732481931e+01 -1.857607955992182980e+00
3.811100000000000000e+09 -1.567286161859408367e+01 -1.864584434949473568e+00
3.812100000000000000e+09 -1.558753646696405148e+01 -1.874263309547323786e+00
3.813100000000000000e+09 -1.549306138557030366e+01 -1.876484279725502802e+00
3.814100000000000000e+09 -1.540563256473864939e+01 -1.885761863047088038e+00
3.815100000000000000e+09 -1.531087890617174274e+01 -1.892085746625813858e+00
3.816100000000000000e+09 -1.520990059659277804e+01 -1.900281351919670625e+00
3.817100000000000000e+09 -1.511686540575252735e+01 -1.907185878471458818e+00
3.818100000000000000e+09 -1.501238054712168690e+01 -1.916737067092387115e+00
3.819100000000000000e+09 -1.491588379115885665e+01 -1.919735573006845719e+00
3.820100000000000000e+09 -1.481589259745345899e+01 -1.929580260916065937e+00
3.821100000000000000e+09 -1.470448781761641044e+01 -1.939548188535854534e+00
3.822100000000000000e+09 -1.460164274070915624e+01 -1.948480868325354054e+00
3.823100000000000000e+09 -1.450015934086636271e+01 -1.955887824274600062e+00
3.824100000000000000e+09 -1.439039691684180511e+01 -1.962750987444111583e+00
3.825100000000000000e+09 -1.427514810655402044e+01 -1.972162231154392931e+00
3.826100000000000000e+09 -1.417007545926107603e+01 -1.982762953890097268e+00
3.827100000000000000e+09 -1.405898759658697017e+01 -1.994026657297508276e+00
3.828100000000000000e+09 -1.394608863172431334e+01 -2.004643714905395946e+00
3.829100000000000000e+09 -1.383183034072076012e+01 -2.013868245885123365e+00
3.830100000000000000e+09 -1.372417724240764159e+01 -2.024182807452175936e+00
3.831100000000000000e+09 -1.361131473599030706e+01 -2.037533814677518151e+00
3.832100000000000000e+09 -1.350090193262751725e+01 -2.044505017431574867e+00
3.833100000000000000e+09 -1.338696446044509969e+01 -2.057539874187793494e+00
3.834100000000000000e+09 -1.326873004728878769e+01 -2.069010021912208064e+00
3.835100000000000000e+09 -1.315506032346173626e+01 -2.082439255840989212e+00
3.836100000000000000e+09 -1.303716938067697484e+01 -2.094915822952708950e+00
3.837100000000000000e+09 -1.292209410071300901e+01 -2.106407862227375638e+00
3.838100000000000000e+09 -1.280985651833264782e+01 -2.121157371514748036e+00
3.839100000000000000e+09 -1.269878427405699739e+01 -2.136358973513872606e+00
3.840100000000000000e+09 -1.258290886631802508e+01 -2.148173486446104175e+00
3.841100000000000000e+09 -1.246506904633820234e+01 -2.163700391796397504e+00
3.842100000000000000e+09 -1.235148963053999971e+01 -2.176879308283932613e+00
3.843100000000000000e+09 -1.224275278085944230e+01 -2.195328209489242788e+00
3.844100000000000000e+09 -1.212342538613955689e+01 -2.211288840357871877e+00
3.845100000000000000e+09 -1.200818362279053986e+01 -2.227622688061907663e+00
3.846100000000000000e+09 -1.189673047311285536e+01 -2.242915948479386579e+00
3.847100000000000000e+09 -1.178214397522864765e+01 -2.258640662889326745e+00
3.848100000000000000e+09 -1.167820383674670026e+01 -2.279091267151716504e+00
3.849100000000000000e+09 -1.156057418948302207e+01 -2.296226166263367841e+00
3.850100000000000000e+09 -1.144574718771139210e+01 -2.313430972309119316e+00
3.851100000000000000e+09 -1.133280966302459802e+01 -2.331509776717257676e+00
3.852100000000000000e+09 -1.123060184940367989e+01 -2.351047319421893267e+00
3.853100000000000000e+09 -1.111776867881823350e+01 -2.372042274477753843e+00
3.854100000000000000e+09 -1.100666065300409358e+01 -2.392996940101511871e+00
3.855100000000000000e+09 -1.089204704575487526e+01 -2.411876626382223776e+00
3.856100000000000000e+09 -1.078195759794306419e+01 -2.433010040210206615e+00
3.857100000000000000e+09 -1.066941108942199357e+01 -2.456388536301953085e+00
3.858100000000000000e+09 -1.056607445439146353e+01 -2.476991442140088484e+00
3.859100000000000000e+09 -1.045061850657397606e+01 -2.499006051159367470e+00
3.860100000000000000e+09 -1.034195216209913681e+01 -2.524626205027109993e+00
3.861100000000000000e+09 -1.023784113648053662e+01 -2.548051014887939836e+00
3.862100000000000000e+09 -1.013029316537963176e+01 -2.570135591237595385e+00
3.863100000000000000e+09 -1.001805587480090409e+01 -2.593644837293292316e+00
3.864100000000000000e+09 -9.915875817290290328e+00 -2.622642538087205821e+00
3.865100000000000000e+09 -9.804467911958637316e+00 -2.648503681857765191e+00
3.866100000000000000e+09 -9.692353366561867745e+00 -2.674318963650162750e+00
3.867100000000000000e+09 -9.585287037874058669e+00 -2.698181529423284264e+00
3.868100000000000000e+09 -9.484430885370807474e+00 -2.726351432090444504e+00
3.869100000000000000e+09 -9.370803575996568213e+00 -2.759658474319696353e+00
3.870100000000000000e+09 -9.271517204209970942e+00 -2.782308731448700279e+00
3.871100000000000000e+09 -9.162827221830468716e+00 -2.811875550199455898e+00
3.872100000000000000e+09 -9.059907340588971181e+00 -2.841837434682421559e+00
3.873100000000000000e+09 -8.957024013998269751e+00 -2.873217021056314380e+00
3.874100000000000000e+09 -8.848607196423778021e+00 -2.904336023270547074e+00
3.875100000000000000e+09 -8.747079148032891993e+00 -2.932914431110620779e+00
3.876100000000000000e+09 -8.646820559056479283e+00 -2.966643032550142056e+00
3.877100000000000000e+09 -8.543526405670377244e+00 -3.002917224093655690e+00
3.878100000000000000e+09 -8.443439692635740457e+00 -3.031933462186491735e+00
3.879100000000000000e+09 -8.336132179560934219e+00 -3.068660755510195237e+00
3.880100000000000000e+09 -8.246942937618037206e+00 -3.104510102370054980e+00
3.881100000000000000e+09 -8.145857433571112693e+00 -3.141038644677740965e+00
3.882100000000000000e+09 -8.043880091232916030e+00 -3.175174225538611950e+00
3.883100000000000000e+09 -7.947565008501320527e+00 -3.213196315372208289e+00
3.884100000000000000e+09 -7.845745636350931917e+00 -3.249319630083604693e+00
3.885100000000000000e+09 -7.748186160792069899e+00 -3.291424121647896772e+00
3.886100000000000000e+09 -7.653791369283824864e+00 -3.330751585149749783e+00
3.887100000000000000e+09 -7.553376724736793335e+00 -3.370990082309669233e+00
3.888100000000000000e+09 -7.463755381054717475e+00 -3.409306645747519404e+00
3.889100000000000000e+09 -7.366992839025137130e+00 -3.450871111072244535e+00
3.890100000000000000e+09 -7.272849133856472470e+00 -3.496594895204780507e+00
3.891100000000000000e+09 -7.178654145023777744e+00 -3.539451499728317962e+00
3.892100000000000000e+09 -7.088703840089393360e+00 -3.581353942633040077e+00
3.893100000000000000e+09 -6.991674998711213007e+00 -3.630235449685131677e+00
3.894100000000000000e+09 -6.905830130458871174e+00 -3.673918605157698192e+00
3.895100000000000000e+09 -6.816758881194687092e+00 -3.719647089405196283e+00
3.896100000000000000e+09 -6.723038207877864991e+00 -3.763578194219218798e+00
3.897100000000000000e+09 -6.633847704556028901e+00 -3.814518640213027556e+00
3.898100000000000000e+09 -6.552702735187796890e+00 -3.861078703670454804e+00
3.899100000000000000e+09 -6.465298125737353629e+00 -3.913076929102809576e+00
3.900100000000000000e+09 -6.375373025109032810e+00 -3.959707748453494158e+00
3.901100000000000000e+09 -6.291815352710234066e+00 -4.013006631719151507e+00
3.902100000000000000e+09 -6.206839916518319455e+00 -4.064689695750535847e+00
3.903100000000000000e+09 -6.128622402446822548e+00 -4.117684541474298854e+00
3.904100000000000000e+09 -6.041526230733309077e+00 -4.166638063483735444e+00
3.905100000000000000e+09 -5.960921671303573532e+00 -4.221842979719832911e+00
3.906100000000000000e+09 -5.874010309033183219e+00 -4.278014005613485438e+00
3.907100000000000000e+09 -5.796028374184704290e+00 -4.331771877558359130e+00
3.908100000000000000e+09 -5.716397101907647382e+00 -4.386539844488497764e+00
3.909100000000000000e+09 -5.641245751950199505e+00 -4.442223172931566211e+00
3.910100000000000000e+09 -5.566067966947302104e+00 -4.498108374203710014e+00
3.911100000000000000e+09 -5.488734545303901591e+00 -4.552920687818003742e+00
3.912100000000000000e+09 -5.414095767358089617e+00 -4.611735967819369897e+00
3.913100000000000000e+09 -5.341348155208097026e+00 -4.670268894508790680e+00
3.914100000000000000e+09 -5.265739213551779763e+00 -4.728148045191148618e+00
3.915100000000000000e+09 -5.194648403511092027e+00 -4.784602999329016448e+00
3.916100000000000000e+09 -5.120555851424031246e+00 -4.846932698110985704e+00
3.917100000000000000e+09 -5.051978891535982008e+00 -4.906968246706149728e+00
3.918100000000000000e+09 -4.984197216722305868e+00 -4.967947154190516024e+00
3.919100000000000000e+09 -4.916958748766218967e+00 -5.029892253290432436e+00
3.920100000000000000e+09 -4.846590558679069183e+00 -5.089346141236163135e+00
3.921100000000000000e+09 -4.778571829715298591e+00 -5.153622107098421168e+00
3.922100000000000000e+09 -4.715658887009151812e+00 -5.212393742448758971e+00
3.923100000000000000e+09 -4.652689333759174595e+00 -5.277015716791404465e+00
3.924100000000000000e+09 -4.586247274338151492e+00 -5.340304367316251799e+00
3.925100000000000000e+09 -4.525339194979041579e+00 -5.402788385809833116e+00
3.926100000000000000e+09 -4.462897829080792356e+00 -5.467391153777429125e+00
3.927100000000000000e+09 -4.404954319693491271e+00 -5.534993613375637445e+00
3.928100000000000000e+09 -4.342713664092901382e+00 -5.601257991472269993e+00
3.929100000000000000e+09 -4.279926519668864948e+00 -5.669485957474879712e+00
3.930100000000000000e+09 -4.226037503402674034e+00 -5.733273112743255240e+00
3.931100000000000000e+09 -4.166801249030718246e+00 -5.798624003836171603e+00
3.932100000000000000e+09 -4.113041578591085212e+00 -5.865805839487783224e+00
3.933100000000000000e+09 -4.058708987502766874e+00 -5.937410556556471875e+00
3.934100000000000000e+09 -4.000971804600405690e+00 -6.004109152536551086e+00
3.935100000000000000e+09 -3.953056957271927629e+00 -6.073865098731240586e+00
3.936100000000000000e+09 -3.899317715640649329e+00 -6.142721898945183057e+00
3.937100000000000000e+09 -3.846314622251301163e+00 -6.212949013157023082e+00
3.938100000000000000e+09 -3.795056051979037282e+00 -6.283125984915091777e+00
3.939100000000000000e+09 -3.745853658451261392e+00 -6.357423543018260403e+00
3.940100000000000000e+09 -3.697055155317665154e+00 -6.425639038592012575e+00
3.941100000000000000e+09 -3.651408995164426852e+00 -6.502298445356119672e+00
3.942100000000000000e+09 -3.602616066889110513e+00 -6.576695126592595031e+00
3.943100000000000000e+09 -3.553967843715150732e+00 -6.650779589118664070e+00
3.944100000000000000e+09 -3.506900515650065664e+00 -6.724654512391458283e+00
3.945100000000000000e+09 -3.467074121707957701e+00 -6.800419670382154003e+00
3.946100000000000000e+09 -3.421412306896078448e+00 -6.876728651640581447e+00
3.947100000000000000e+09 -3.375816876108885367e+00 -6.953561341030215281e+00
3.948100000000000000e+09 -3.332968329681170516e+00 -7.027370308421726719e+00
3.949100000000000000e+09 -3.293986415029890313e+00 -7.111123752822020805e+00
3.950100000000000000e+09 -3.252721140912017361e+00 -7.189633571135157553e+00
3.951100000000000000e+09 -3.209367062778606616e+00 -7.266924663442183352e+00
3.952100000000000000e+09 -3.174352238843006546e+00 -7.346560078754182044e+00
3.953100000000000000e+09 -3.132730274942829851e+00 -7.425492031374725244e+00
3.954100000000000000e+09 -3.094033348711749731e+00 -7.507327916273504265e+00
3.955100000000000000e+09 -3.055690657495101270e+00 -7.591822692488543467e+00
3.956100000000000000e+09 -3.020613000096377565e+00 -7.677153976073247676e+00
3.957100000000000000e+09 -2.985055132454638382e+00 -7.755371337052904046e+00
3.958100000000000000e+09 -2.950529717029404697e+00 -7.840387277664085275e+00
3.959100000000000000e+09 -2.912142148686028165e+00 -7.922915313560463524e+00
3.960100000000000000e+09 -2.880789099326234837e+00 -8.005808684245964812e+00
3.961100000000000000e+09 -2.846120776542173214e+00 -8.088551394744047940e+00
3.962100000000000000e+09 -2.814444316600201557e+00 -8.173966589964297924e+00
3.963100000000000000e+09 -2.782498628483622394e+00 -8.259711428581798742e+00
3.964100000000000000e+09 -2.750873803687865493e+00 -8.341522780186327424e+00
3.965100000000000000e+09 -2.721110598384369972e+00 -8.428404096974906778e+00
3.966100000000000000e+09 -2.687900465154704044e+00 -8.515054192214190465e+00
3.967100000000000000e+09 -2.660205994943416918e+00 -8.604217670585583733e+00
3.968100000000000000e+09 -2.631840617220537304e+00 -8.690789669882372337e+00
3.969100000000000000e+09 -2.603745552050129142e+00 -8.780303822595293184e+00
3.970100000000000000e+09 -2.574957769270082686e+00 -8.860505506824093658e+00
3.971100000000000000e+09 -2.546508406826937243e+00 -8.951449881843281275e+00
3.972100000000000000e+09 -2.519706445239018766e+00 -9.038614306814105603e+00
3.973100000000000000e+09 -2.493157979330376861e+00 -9.125775475795331104e+00
3.974100000000000000e+09 -2.470277902413755999e+00 -9.212157397087208821e+00
3.975100000000000000e+09 -2.444382859465104918e+00 -9.301604654491061552e+00
3.976100000000000000e+09 -2.417643481036373831e+00 -9.395687203298372481e+00
3.977100000000000000e+09 -2.393355295020076934e+00 -9.481917611141771118e+00
3.978100000000000000e+09 -2.369762785154780449e+00 -9.576054748775071346e+00
3.979100000000000000e+09 -2.345640027006782091e+00 -9.662884317603754880e+00
3.980100000000000000e+09 -2.322816017264331290e+00 -9.749272018421098807e+00
3.981100000000000000e+09 -2.298723195205386816e+00 -9.847733701675778661e+00
3.982100000000000000e+09 -2.277968719442207579e+00 -9.934134268029360726e+00
3.983100000000000000e+09 -2.253395944113827376e+00 -1.002494516959681015e+01
3.984100000000000000e+09 -2.231687677395759017e+00 -1.012046314409517933e+01
3.985100000000000000e+09 -2.212159648207850271e+00 -1.021227364470746402e+01
3.986100000000000000e+09 -2.188054668819885862e+00 -1.030665942568779414e+01
3.987100000000000000e+09 -2.169258113066455884e+00 -1.039518193987740524e+01
3.988100000000000000e+09 -2.144757847221065550e+00 -1.049235790410817515e+01
3.989100000000000000e+09 -2.125654277272537751e+00 -1.058298465028021873e+01
3.990100000000000000e+09 -2.106078634274149319e+00 -1.067904000514838003e+01
3.991100000000000000e+09 -2.086081335790423097e+00 -1.077302637944729469e+01
3.992100000000000000e+09 -2.066266309282373204e+00 -1.087016957236043346e+01
3.993100000000000000e+09 -2.048692664884075754e+00 -1.096095291189499399e+01
3.994100000000000000e+09 -2.026541372150991283e+00 -1.105686054302943688e+01
3.995100000000000000e+09 -2.008060802407458656e+00 -1.115142901877526427e+01
3.996100000000000000e+09 -1.989556767756973654e+00 -1.125016517825937612e+01
3.997100000000000000e+09 -1.970502786723207000e+00 -1.134673995923059309e+01
3.998100000000000000e+09 -1.950944829628728838e+00 -1.144404403241569845e+01
3.999100000000000000e+09 -1.930574038389931468e+00 -1.153733490269310202e+01
4.000100000000000000e+09 -1.913270066966113792e+00 -1.163705769216729990e+01
4.001100000000000000e+09 -1.893548879339830515e+00 -1.173282874251479413e+01
4.002100000000000000e+09 -1.876715492471060731e+00 -1.183439085664313950e+01
4.003100000000000000e+09 -1.859534814367011180e+00 -1.192938752643321010e+01
4.004100000000000000e+09 -1.842329664608749251e+00 -1.202978103385575714e+01
4.005100000000000000e+09 -1.823454906782240093e+00 -1.212738665971136776e+01
4.006100000000000000e+09 -1.806376368346845229e+00 -1.222910198872290088e+01
4.007100000000000000e+09 -1.789946777871680661e+00 -1.232887529006290173e+01
4.008100000000000000e+09 -1.771468030400651594e+00 -1.242789116705938213e+01
4.009100000000000000e+09 -1.754505308146447673e+00 -1.252199987142835624e+01
4.010100000000000000e+09 -1.737622549169539843e+00 -1.261992432480707649e+01
4.011100000000000000e+09 -1.722065484214869935e+00 -1.272876174706773966e+01
4.012100000000000000e+09 -1.705856737631168407e+00 -1.282401984540370776e+01
4.013100000000000000e+09 -1.686885938612574298e+00 -1.291935898769373381e+01
4.014100000000000000e+09 -1.673728543449837680e+00 -1.302032479098219397e+01
4.015100000000000000e+09 -1.655885035833823737e+00 -1.311384884212078106e+01
4.016100000000000000e+09 -1.640350544031362379e+00 -1.321855160178419908e+01
4.017100000000000000e+09 -1.623529292234833443e+00 -1.331924139369830939e+01
4.018100000000000000e+09 -1.609225271115346523e+00 -1.341363601445165443e+01
4.019100000000000000e+09 -1.594960393296959156e+00 -1.351088914870446089e+01
4.020100000000000000e+09 -1.576321376636395044e+00 -1.361498657927997336e+01
4.021100000000000000e+09 -1.563732752033188955e+00 -1.370433149370198400e+01
4.022100000000000000e+09 -1.547173366459204447e+00 -1.381467388990055056e+01
4.023100000000000000e+09 -1.533511168315625728e+00 -1.389994417540273730e+01
4.024100000000000000e+09 -1.519882702003248376e+00 -1.400618441790792268e+01
4.025100000000000000e+09 -1.502575586362492555e+00 -1.410254082380957641e+01
4.026100000000000000e+09 -1.488141327847254836e+00 -1.420139095889761194e+01
4.027100000000000000e+09 -1.477548716812616680e+00 -1.429542433857369588e+01
4.028100000000000000e+09 -1.460655984199759283e+00 -1.439405731492813523e+01
4.029100000000000000e+09 -1.444777351187479297e+00 -1.449309719000979157e+01
4.030100000000000000e+09 -1.433229397400165084e+00 -1.458783466306735654e+01
4.031100000000000000e+09 -1.419854747913625648e+00 -1.468571316119415826e+01
4.032100000000000000e+09 -1.405931778038826074e+00 -1.478185123926326128e+01
4.033100000000000000e+09 -1.390532706423697640e+00 -1.488067929414389035e+01
4.034100000000000000e+09 -1.379362871925078338e+00 -1.497354313728055430e+01
4.035100000000000000e+09 -1.365296442465912863e+00 -1.507552000943736203e+01
4.036100000000000000e+09 -1.355921047197770957e+00 -1.516893364098981323e+01
4.037100000000000000e+09 -1.341596867857074438e+00 -1.526611611653267175e+01
4.038100000000000000e+09 -1.329157250352971387e+00 -1.535988913660160904e+01
4.039100000000000000e+09 -1.318689837526602071e+00 -1.545312750377772915e+01
4.040100000000000000e+09 -1.306513241176015194e+00 -1.555472456195331965e+01
4.041100000000000000e+09 -1.293804720003337128e+00 -1.565183814418772101e+01
4.042100000000000000e+09 -1.280190521778376000e+00 -1.574278052898890046e+01
4.043100000000000000e+09 -1.268646531409817202e+00 -1.583474841142161971e+01
4.044100000000000000e+09 -1.259812196929147587e+00 -1.593379912263727327e+01
4.045100000000000000e+09 -1.245777730959765961e+00 -1.603637606227729506e+01
4.046100000000000000e+09 -1.237042160716171235e+00 -1.612954565587943989e+01
4.047100000000000000e+09 -1.224994593779488605e+00 -1.622831446471866457e+01
4.048100000000000000e+09 -1.215443492720589713e+00 -1.632612286926665845e+01
4.049100000000000000e+09 -1.204850824812767618e+00 -1.642075498882602957e+01
4.050100000000000000e+09 -1.190302709206903842e+00 -1.651569158607671994e+01
4.051100000000000000e+09 -1.182978659871574578e+00 -1.661539383868626985e+01
4.052100000000000000e+09 -1.173632611870565556e+00 -1.671193471598078872e+01
4.053100000000000000e+09 -1.164333694575907741e+00 -1.680410582139160169e+01
4.054100000000000000e+09 -1.153943563682946261e+00 -1.690395942644893523e+01
4.055100000000000000e+09 -1.144774259077579792e+00 -1.699365178133885834e+01
4.056100000000000000e+09 -1.136007788752243730e+00 -1.709439562230939913e+01
4.057100000000000000e+09 -1.126518776594092053e+00 -1.719514878711071759e+01
4.058100000000000000e+09 -1.120659378982771015e+00 -1.729405437724884109e+01
4.059100000000000000e+09 -1.111177786324257344e+00 -1.739152010048105979e+01
4.060100000000000000e+09 -1.099471800277163513e+00 -1.748045374703573884e+01
4.061100000000000000e+09 -1.093512702887266874e+00 -1.758478874501645350e+01
4.062100000000000000e+09 -1.089260647120027459e+00 -1.769126481902036119e+01
4.063100000000000000e+09 -1.080617779413011847e+00 -1.778384968669339727e+01
4.064100000000000000e+09 -1.072691123901174270e+00 -1.788677543588808305e+01
4.065100000000000000e+09 -1.065188690998655652e+00 -1.798046447426039407e+01
4.066100000000000000e+09 -1.057734396204796257e+00 -1.808583385283864331e+01
4.067100000000000000e+09 -1.049278037380413586e+00 -1.817358265545328777e+01
4.068100000000000000e+09 -1.046211697750274006e+00 -1.827362515615903860e+01
4.069100000000000000e+09 -1.037720000067643200e+00 -1.837963963092589026e+01
4.070100000000000000e+09 -1.032204966223913223e+00 -1.848131184067108990e+01
4.071100000000000000e+09 -1.024255721366633676e+00 -1.858174097884510445e+01
4.072100000000000000e+09 -1.021506338981122530e+00 -1.867918410635758875e+01
4.073100000000000000e+09 -1.011202476665792993e+00 -1.878395898486323290e+01
4.074100000000000000e+09 -1.008685261979092251e+00 -1.887598580328659637e+01
4.075100000000000000e+09 -1.001487021993239690e+00 -1.896350255892534875e+01
4.076100000000000000e+09 -1.000051147355777603e+00 -1.907147498877051461e+01
4.077100000000000000e+09 -9.936575290224368695e-01 -1.917466414248060147e+01
4.078100000000000000e+09 -9.890646181818074645e-01 -1.927640323813965040e+01
4.079100000000000000e+09 -9.821745958052114922e-01 -1.937033306975074609e+01
4.080100000000000000e+09 -9.789812266112944972e-01 -1.947329922417021209e+01
4.081100000000000000e+09 -9.741458741945036026e-01 -1.957942364487575659e+01
4.082100000000000000e+09 -9.715976632210463482e-01 -1.967067320854790324e+01
4.083100000000000000e+09 -9.675634088617703910e-01 -1.977735772564712136e+01
4.084100000000000000e+09 -9.631264681639583047e-01 -1.987011957356229530e+01
4.085100000000000000e+09 -9.576668666950194364e-01 -1.997535618448559447e+01
4.086100000000000000e+09 -9.579311423420876492e-01 -2.007392369302704793e+01
4.087100000000000000e+09 -9.520096050278358257e-01 -2.017861222010660427e+01
4.088100000000000000e+09 -9.504092556494707633e-01 -2.026834234765065190e+01
4.089100000000000000e+09 -9.454885919114810466e-01 -2.036552399723689533e+01
4.090100000000000000e+09 -9.427400694435312811e-01 -2.047519835955413114e+01
4.091100000000000000e+09 -9.387159477160584853e-01 -2.055939187065554563e+01
4.092100000000000000e+09 -9.372577841543822119e-01 -2.066464841453329626e+01
4.093100000000000000e+09 -9.342725009814050185e-01 -2.076353132437731830e+01
4.094100000000000000e+09 -9.329306297097706979e-01 -2.086281777268066051e+01
4.095100000000000000e+09 -9.334801433995332243e-01 -2.096215955479553728e+01
4.096100000000000000e+09 -9.317153210986803824e-01 -2.106581270304480569e+01
4.097100000000000000e+09 -9.266751124689078800e-01 -2.116007086408329485e+01
4.098100000000000000e+09 -9.242450908789967556e-01 -2.125891604288886683e+01
4.099100000000000000e+09 -9.190344617675076933e-01 -2.135485205907557571e+01
4.100100000000000000e+09 -9.195622186687306687e-01 -2.143985919038351895e+01
4.101100000000000000e+09 -9.186068478694958683e-01 -2.154440535476665275e+01
4.102100000000000000e+09 -9.147552252618923463e-01 -2.165329351833090499e+01
4.103100000000000000e+09 -9.117546192533787508e-01 -2.174277993689110389e+01
4.104100000000000000e+09 -9.076791177752357997e-01 -2.185392725095350386e+01
4.105100000000000000e+09 -9.121300303145217780e-01 -2.194707508091031656e+01
4.106100000000000000e+09 -9.085001060777093684e-01 -2.204238153976115555e+01
4.107100000000000000e+09 -9.058585015662647955e-01 -2.213749079325522473e+01
4.108100000000000000e+09 -9.033351841345791389e-01 -2.223271994412961305e+01
4.109100000000000000e+09 -9.012202540809992612e-01 -2.234639987506572822e+01
4.110100000000000000e+09 -9.000118047277001487e-01 -2.244582731335846759e+01
4.111100000000000000e+09 -8.957456271821474525e-01 -2.253326989058781038e+01
4.112100000000000000e+09 -8.962604663546565043e-01 -2.264088225211143879e+01
4.113100000000000000e+09 -8.960583765166119097e-01 -2.274117592491007400e+01
4.114100000000000000e+09 -8.923888991692342509e-01 -2.281590428148546934e+01
4.115100000000000000e+09 -8.905046188052785361e-01 -2.292479020824342939e+01
4.116100000000000000e+09 -8.869705560932241717e-01 -2.302613472152324903e+01
4.117100000000000000e+09 -8.856621079457831502e-01 -2.311844126638564845e+01
4.118100000000000000e+09 -8.848595117456657944e-01 -2.321780422218647644e+01
4.119100000000000000e+09 -8.815673556125775967e-01 -2.331641056308646043e+01
4.120100000000000000e+09 -8.802308169377665026e-01 -2.341825271525767960e+01
4.121100000000000000e+09 -8.763476363188558160e-01 -2.351545573196953143e+01
4.122100000000000000e+09 -8.750980789096511892e-01 -2.360663288741119104e+01
4.123100000000000000e+09 -8.706413014384978277e-01 -2.370818039254972831e+01
4.124100000000000000e+09 -8.701139706362595039e-01 -2.380811736468508855e+01
4.125100000000000000e+09 -8.670948839388968876e-01 -2.389781743029799088e+01
4.126100000000000000e+09 -8.657047409995809462e-01 -2.400029515025644855e+01
4.127100000000000000e+09 -8.639334525889925676e-01 -2.409794506604436393e+01
4.128100000000000000e+09 -8.595953104726200555e-01 -2.419352247546402523e+01
4.129100000000000000e+09 -8.560670237906515823e-01 -2.427642281181609007e+01
4.130100000000000000e+09 -8.574361587254496486e-01 -2.437968453187479412e+01
4.131100000000000000e+09 -8.518408855187735718e-01 -2.447798952322505883e+01
4.132100000000000000e+09 -8.505461470908652899e-01 -2.458332745198557845e+01
4.133100000000000000e+09 -8.478312863855014259e-01 -2.465037998354775439e+01
4.134100000000000000e+09 -8.447501436445943312e-01 -2.475783803335575683e+01
4.135100000000000000e+09 -8.440053977361395843e-01 -2.485081236039869879e+01
4.136100000000000000e+09 -8.395370279138837377e-01 -2.493367107332676724e+01
4.137100000000000000e+09 -8.348701119593275877e-01 -2.504894272911083775e+01
4.138100000000000000e+09 -8.331036159795184304e-01 -2.513281433210133642e+01
4.139100000000000000e+09 -8.310561528331468217e-01 -2.524514942735471124e+01
4.140100000000000000e+09 -8.277959149299642938e-01 -2.532328258706520430e+01
4.141100000000000000e+09 -8.234196272479944456e-01 -2.541043117057732914e+01
4.142100000000000000e+09 -8.205540655343128709e-01 -2.551339319438603326e+01
4.143100000000000000e+09 -8.176833667043934550e-01 -2.559807222338484323e+01
4.144100000000000000e+09 -8.137193197796978028e-01 -2.568109206917177900e+01
4.145100000000000000e+09 -8.120106160306118648e-01 -2.578339079474366002e+01
4.146100000000000000e+09 -8.091919351791456716e-01 -2.587957719635586784e+01
4.147100000000000000e+09 -8.053349238536268162e-01 -2.596058004556827825e+01
4.148100000000000000e+09 -8.015475386896740995e-01 -2.606488812895189966e+01
4.149100000000000000e+09 -7.965784164059780403e-01 -2.613104363715077838e+01
4.150100000000000000e+09 -7.962839690135480319e-01 -2.624779415776963276e+01
4.151100000000000000e+09 -7.923492336977580042e-01 -2.632929962980731986e+01
4.152100000000000000e+09 -7.876936259560389786e-01 -2.642175047456431614e+01
4.153100000000000000e+09 -7.840013027524849187e-01 -2.649854434131838588e+01
4.154100000000000000e+09 -7.798679836721291725e-01 -2.658978778975737001e+01
4.155100000000000000e+09 -7.756859555024044894e-01 -2.670066006680471915e+01
4.156100000000000000e+09 -7.731784213235860515e-01 -2.675766287596672655e+01
4.157100000000000000e+09 -7.694641184014534563e-01 -2.686637588653600517e+01
4.158100000000000000e+09 -7.684640144249752503e-01 -2.693676925939965017e+01
4.159100000000000000e+09 -7.625374569168341665e-01 -2.702955778242812102e+01
4.160100000000000000e+09 -7.571382622445732569e-01 -2.709581796870853410e+01
4.161100000000000000e+09 -7.533335281182930165e-01 -2.721518460713817333e+01
4.162100000000000000e+09 -7.530425133569051965e-01 -2.729150631804948191e+01
4.163100000000000000e+09 -7.477767452184003183e-01 -2.738420605596435564e+01
4.164100000000000000e+09 -7.458603528348874967e-01 -2.745809515207332296e+01
4.165100000000000000e+09 -7.405764920504849247e-01 -2.754622482051955501e+01
4.166100000000000000e+09 -7.369575870077473834e-01 -2.766303263485682606e+01
4.167100000000000000e+09 -7.342908982334206414e-01 -2.773811565727766038e+01
4.168100000000000000e+09 -7.290809894292528126e-01 -2.780796138240093640e+01
4.169100000000000000e+09 -7.293780954141338979e-01 -2.787008226292994806e+01
4.170100000000000000e+09 -7.230517305808837891e-01 -2.798943971046363544e+01
4.171100000000000000e+09 -7.224100791251276688e-01 -2.804541781502568298e+01
4.172100000000000000e+09 -7.141771118110120664e-01 -2.814598653188649635e+01
4.173100000000000000e+09 -7.155847659410251582e-01 -2.823358172351465711e+01
4.174100000000000000e+09 -7.101697208697742569e-01 -2.834233911207185130e+01
4.175100000000000000e+09 -7.078047358616190721e-01 -2.840565780542221219e+01
4.176100000000000000e+09 -7.043309127933140568e-01 -2.849191379177672090e+01
4.177100000000000000e+09 -7.013091644711499928e-01 -2.857410543815680271e+01
4.178100000000000000e+09 -7.000936108032524974e-01 -2.865677479632203628e+01
4.179100000000000000e+09 -6.947526767340567178e-01 -2.874664701300692116e+01
4.180100000000000000e+09 -6.910422413224183158e-01 -2.881614030270478111e+01
4.181100000000000000e+09 -6.890166023368936576e-01 -2.891378426237480781e+01
4.182100000000000000e+09 -6.861505756884178631e-01 -2.904587653891301713e+01
4.183100000000000000e+09 -6.855969065302034426e-01 -2.907727683289635934e+01
4.184100000000000000e+09 -6.823265863643417362e-01 -2.916002515670875894e+01
4.185100000000000000e+09 -6.767867329138045340e-01 -2.925935441621240329e+01
4.186100000000000000e+09 -6.753602546434651632e-01 -2.935670069151524331e+01
4.187100000000000000e+09 -6.723920166762735739e-01 -2.941643455648672756e+01
4.188100000000000000e+09 -6.679794271585364207e-01 -2.952411044609659641e+01
4.189100000000000000e+09 -6.676848602860439019e-01 -2.959150804937072721e+01
4.190100000000000000e+09 -6.628752985975681078e-01 -2.967181163155342460e+01
4.191100000000000000e+09 -6.624399615480609516e-01 -2.975745500565988166e+01
4.192100000000000000e+09 -6.611591263187478473e-01 -2.987324261116244628e+01
4.193100000000000000e+09 -6.616412118455401448e-01 -2.990430646246587543e+01
4.194100000000000000e+09 -6.548025096091781849e-01 -3.002263662363872498e+01
4.195100000000000000e+09 -6.541684604384702117e-01 -3.012146491312581986e+01
4.196100000000000000e+09 -6.537553578323042069e-01 -3.021612199572917135e+01
4.197100000000000000e+09 -6.531758568879260096e-01 -3.026885377870512173e+01
4.198100000000000000e+09 -6.488702067898410863e-01 -3.032461944746609817e+01
4.199100000000000000e+09 -6.476190700712729509e-01 -3.042875091668978982e+01
4.200100000000000000e+09 -6.454860924352129325e-01 -3.053945713187848554e+01
4.201100000000000000e+09 -6.455243691883170154e-01 -3.058584340695950843e+01
4.202100000000000000e+09 -6.485986710796592947e-01 -3.068708516381968820e+01
4.203100000000000000e+09 -6.451169368775234725e-01 -3.072988180679500303e+01
4.204100000000000000e+09 -6.425719044362788734e-01 -3.082642346017463453e+01
4.205100000000000000e+09 -6.435991118428258106e-01 -3.092133263570410051e+01
4.206100000000000000e+09 -6.426786616903362725e-01 -3.104080700979530505e+01
4.207100000000000000e+09 -6.428363710468282255e-01 -3.107806420401929159e+01
4.208100000000000000e+09 -6.405128705664543398e-01 -3.117212701637562589e+01
4.209100000000000000e+09 -6.419309993745038190e-01 -3.123191680215129651e+01
4.210100000000000000e+09 -6.405512187566307913e-01 -3.134469086037853813e+01
4.211100000000000000e+09 -6.421656062532127285e-01 -3.139507531892085979e+01
4.212100000000000000e+09 -6.399992861740488870e-01 -3.149408904376862139e+01
4.213100000000000000e+09 -6.376745168666065888e-01 -3.153209521119414660e+01
4.214100000000000000e+09 -6.376502100836598519e-01 -3.161650631524037180e+01
4.215100000000000000e+09 -6.411589945541333879e-01 -3.172013970014134188e+01
4.216100000000000000e+09 -6.382945869647337345e-01 -3.184768864615264405e+01
4.217100000000000000e+09 -6.411964995394613398e-01 -3.184388220314627560e+01
4.218100000000000000e+09 -6.404938049855637416e-01 -3.193650569698938568e+01
4.219100000000000000e+09 -6.413674711620044322e-01 -3.203126127220109964e+01
4.220100000000000000e+09 -6.401832334298205307e-01 -3.209065168516267619e+01
4.221100000000000000e+09 -6.401881394390224189e-01 -3.213464206960735225e+01
4.222100000000000000e+09 -6.403613980815675566e-01 -3.225586881489096669e+01
4.223100000000000000e+09 -6.422940922554849497e-01 -3.230320669528398980e+01
4.224100000000000000e+09 -6.430740732973641016e-01 -3.236710115658136289e+01
4.225100000000000000e+09 -6.416337558848568268e-01 -3.248381484234411687e+01
4.226100000000000000e+09 -6.434518529767975226e-01 -3.254482463158210237e+01
4.227100000000000000e+09 -6.451200689685265832e-01 -3.259263074017131601e+01
4.228100000000000000e+09 -6.441917480518930539e-01 -3.265808863881201773e+01
4.229100000000000000e+09 -6.462391371985459765e-01 -3.273304276162491533e+01
4.230100000000000000e+09 -6.456371839686874115e-01 -3.284517341575516980e+01
4.231100000000000000e+09 -6.474834309374488672e-01 -3.286770584105518367e+01
4.232100000000000000e+09 -6.485405156621121270e-01 -3.301178116486338610e+01
4.233100000000000000e+09 -6.487036430535972897e-01 -3.302893797786858698e+01
4.234100000000000000e+09 -6.498758137973570381e-01 -3.312445380924464899e+01
4.235100000000000000e+09 -6.506740151362129243e-01 -3.320656879530628203e+01
4.236100000000000000e+09 -6.524172281084996694e-01 -3.326337800734508932e+01
4.237100000000000000e+09 -6.550712715854124513e-01 -3.332977754653708757e+01
4.238100000000000000e+09 -6.545653805217535037e-01 -3.341163287998364950e+01
4.239100000000000000e+09 -6.556849161259893366e-01 -3.341849612423857252e+01
4.240100000000000000e+09 -6.566023889779154521e-01 -3.353758913809429743e+01
4.241100000000000000e+09 -6.569235765904336555e-01 -3.360884339836328394e+01
4.242100000000000000e+09 -6.576994997466679704e-01 -3.373347444694092445e+01
4.243100000000000000e+09 -6.599778101630187077e-01 -3.368963344434391871e+01
4.244100000000000000e+09 -6.601927986766004119e-01 -3.384979305435059160e+01
4.245100000000000000e+09 -6.605922313546281899e-01 -3.390344063954336207e+01
4.246100000000000000e+09 -6.615021594091130552e-01 -3.396565628295580552e+01
4.247100000000000000e+09 -6.641434548989232356e-01 -3.401470385809443542e+01
4.248100000000000000e+09 -6.634960687036784988e-01 -3.415079778814080669e+01
4.249100000000000000e+09 -6.659265205827791245e-01 -3.416559898234041981e+01
4.250100000000000000e+09 -6.657150382329362071e-01 -3.424383990051049409e+01
4.251100000000000000e+09 -6.670331691119366635e-01 -3.432109910419418952e+01
4.252100000000000000e+09 -6.687431704586461745e-01 -3.440482304340160624e+01
4.253100000000000000e+09 -6.682554512275808989e-01 -3.444054311237621846e+01
4.254100000000000000e+09 -6.695403614594264141e-01 -3.452251632816405902e+01
4.255100000000000000e+09 -6.696430487030358147e-01 -3.455526361387397571e+01
4.256100000000000000e+09 -6.680815342203684226e-01 -3.467201537424923430e+01
4.257100000000000000e+09 -6.711416384111269506e-01 -3.469689739471761669e+01
4.258100000000000000e+09 -6.706497584688591029e-01 -3.478620684011445974e+01
4.259100000000000000e+09 -6.718992445924309997e-01 -3.486070835971841575e+01
4.260100000000000000e+09 -6.714150676742349777e-01 -3.489889007573873414e+01
4.261100000000000000e+09 -6.722234301759298924e-01 -3.497449377874466592e+01
4.262100000000000000e+09 -6.727788747598493213e-01 -3.501671664706007192e+01
4.263100000000000000e+09 -6.706126440080463214e-01 -3.512132608261848077e+01
4.264100000000000000e+09 -6.727511644653187961e-01 -3.518663382135282092e+01
4.265100000000000000e+09 -6.733212790276409399e-01 -3.526832427323239472e+01
4.266100000000000000e+09 -6.728093662090350868e-01 -3.533049851881300185e+01
4.267100000000000000e+09 -6.716352143652865037e-01 -3.536805519555778687e+01
4.268100000000000000e+09 -6.730499759681424221e-01 -3.545668002772206506e+01
4.269100000000000000e+09 -6.745752086767431432e-01 -3.549421142538358964e+01
4.270100000000000000e+09 -6.725322368113020310e-01 -3.557010095159076002e+01
4.271100000000000000e+09 -6.717612836758000139e-01 -3.559197727007477852e+01
4.272100000000000000e+09 -6.712332764842634525e-01 -3.573554436861066108e+01
4.273100000000000000e+09 -6.720629591606130937e-01 -3.569837208160524256e+01
4.274100000000000000e+09 -6.714742780863848237e-01 -3.570403725126113414e+01
4.275100000000000000e+09 -6.708050405698049445e-01 -3.590220452174720833e+01
4.276100000000000000e+09 -6.679744496060681103e-01 -3.588569666099404998e+01
4.277100000000000000e+09 -6.689232468100492213e-01 -3.599166459526798434e+01
4.278100000000000000e+09 -6.672727138655039081e-01 -3.600336797281480017e+01
4.279100000000000000e+09 -6.679454244183304912e-01 -3.607144545464784358e+01
4.280100000000000000e+09 -6.662908439129888727e-01 -3.611692476343467462e+01
4.281100000000000000e+09 -6.661627763265299818e-01 -3.622579028913432353e+01
4.282100000000000000e+09 -6.642624355268588188e-01 -3.624571865506796087e+01
4.283100000000000000e+09 -6.637735940793011435e-01 -3.633111251913390305e+01
4.284100000000000000e+09 -6.615085435606968822e-01 -3.631419277749295560e+01
4.285100000000000000e+09 -6.606945668131131155e-01 -3.640284853025482192e+01
4.286100000000000000e+09 -6.588114894649234055e-01 -3.646004461093126281e+01
4.287100000000000000e+09 -6.561519120375226555e-01 -3.653600268799141304e+01
4.288100000000000000e+09 -6.574985365581896835e-01 -3.651857899627776760e+01
4.289100000000000000e+09 -6.550561849284866067e-01 -3.663539931644005776e+01
4.290100000000000000e+09 -6.517357911733780984e-01 -3.666005274769971578e+01
4.291100000000000000e+09 -6.533458636207228887e-01 -3.671168386203677869e+01
4.292100000000000000e+09 -6.505367035732884107e-01 -3.679377738691528776e+01
4.293100000000000000e+09 -6.486766284553858730e-01 -3.683339732208308703e+01
4.294100000000000000e+09 -6.455958954423647311e-01 -3.693440120943791527e+01
4.295100000000000000e+09 -6.447644311556776087e-01 -3.696977806775108633e+01
4.296100000000000000e+09 -6.431798562549231324e-01 -3.704627927116438002e+01
4.297100000000000000e+09 -6.411408316327188439e-01 -3.715355014700364222e+01
4.298100000000000000e+09 -6.387759263543930643e-01 -3.708132114758757325e+01
4.299100000000000000e+09 -6.356376007375603709e-01 -3.715800525736929671e+01
4.300100000000000000e+09 -6.332285547069166354e-01 -3.722502945528218987e+01
4.301100000000000000e+09 -6.327037679178398877e-01 -3.738685041591803326e+01
4.302100000000000000e+09 -6.317496529665983518e-01 -3.731788236716334950e+01
4.303100000000000000e+09 -6.285996155831850007e-01 -3.740758756872607904e+01
4.304100000000000000e+09 -6.256596926187857344e-01 -3.749558981246801892e+01
4.305100000000000000e+09 -6.265181407674760283e-01 -3.750629450032781165e+01
4.306100000000000000e+09 -6.231202059234176582e-01 -3.751711584435214064e+01
4.307100000000000000e+09 -6.204858535329533797e-01 -3.761367768265841249e+01
4.308100000000000000e+09 -6.183250265943376345e-01 -3.768256047735762593e+01
4.309100000000000000e+09 -6.182251602107148303e-01 -3.773589366256104682e+01
4.310100000000000000e+09 -6.166016712620069340e-01 -3.781384239702428829e+01
4.311100000000000000e+09 -6.133870537331345130e-01 -3.786328536264458933e+01
4.312100000000000000e+09 -6.116553916616179754e-01 -3.797256330137113167e+01
4.313100000000000000e+09 -6.085230934783505408e-01 -3.798495396361763454e+01
4.314100000000000000e+09 -6.092909291239051450e-01 -3.804313941441097313e+01
4.315100000000000000e+09 -6.054686889670248817e-01 -3.807939341454640925e+01
4.316100000000000000e+09 -6.042098084140126169e-01 -3.819337913773684789e+01
4.317100000000000000e+09 -6.023080851018568493e-01 -3.826245218891378386e+01
4.318100000000000000e+09 -6.017660418837256220e-01 -3.826755746187518525e+01
4.319100000000000000e+09 -5.982377805793972492e-01 -3.844211794458743015e+01
4.320100000000000000e+09 -5.971338984440598407e-01 -3.843308609397832498e+01
4.321100000000000000e+09 -5.945732539198680389e-01 -3.853384021791563896e+01
4.322100000000000000e+09 -5.941390503710601845e-01 -3.860734960884494171e+01
4.323100000000000000e+09 -5.927401002439454114e-01 -3.863127669484916282e+01
4.324100000000000000e+09 -5.907786097939103920e-01 -3.871061461200483933e+01
4.325100000000000000e+09 -5.875093765705547977e-01 -3.879538021490112243e+01
4.326100000000000000e+09 -5.877627821999922286e-01 -3.888397362597309836e+01
4.327100000000000000e+09 -5.860294490995705541e-01 -3.896184499965755066e+01
4.328100000000000000e+09 -5.876479411722790314e-01 -3.905597217180581993e+01
4.329100000000000000e+09 -5.845269350940160979e-01 -3.915931950039294662e+01
4.330100000000000000e+09 -5.836943499918167966e-01 -3.925310069812540092e+01
4.331100000000000000e+09 -5.833335003064294977e-01 -3.932778242629961341e+01
4.332100000000000000e+09 -5.827230218938358464e-01 -3.942471011886141241e+01
4.333100000000000000e+09 -5.820992356796319545e-01 -3.955118929580392972e+01
4.334100000000000000e+09 -5.819573164139899557e-01 -3.965061127692387544e+01
4.335100000000000000e+09 -5.818908215604280398e-01 -3.975438878724636282e+01
4.336100000000000000e+09 -5.813205049512628619e-01 -3.985942098005148182e+01
4.337100000000000000e+09 -5.821040021865622194e-01 -3.997987163444315684e+01
4.338100000000000000e+09 -5.821361044726485190e-01 -4.009320145673341074e+01
4.339100000000000000e+09 -5.832726576471543023e-01 -4.023027327376305351e+01
4.340100000000000000e+09 -5.817107047361743666e-01 -4.033099236061908499e+01
4.341100000000000000e+09 -5.841329648436044408e-01 -4.044093201066871757e+01
4.342100000000000000e+09 -5.851544804589083881e-01 -4.050797577242954617e+01
4.343100000000000000e+09 -5.861186824733720657e-01 -4.064909141366807432e+01
4.344100000000000000e+09 -5.857053424779499196e-01 -4.071706132059495076e+01
4.345100000000000000e+09 -5.885500158210065225e-01 -4.080349007805473605e+01
4.346100000000000000e+09 -5.872607550472832560e-01 -4.087221155960300223e+01
4.347100000000000000e+09 -5.899981883621134848e-01 -4.095536459597117585e+01
4.348100000000000000e+09 -5.907914156472322542e-01 -4.095772549176179211e+01
4.349100000000000000e+09 -5.933703424124654457e-01 -4.100615535865056671e+01
4.350100000000000000e+09 -5.930365082239672514e-01 -4.106948979999792471e+01
4.351100000000000000e+09 -5.933900238130707105e-01 -4.107588211621965257e+01
4.352100000000000000e+09 -5.950767756453211321e-01 -4.103269426356369109e+01
4.353100000000000000e+09 -5.949855812601386740e-01 -4.104970165509109137e+01
4.354100000000000000e+09 -5.968154775656108191e-01 -4.103231055957672879e+01
4.355100000000000000e+09 -5.974457073221424164e-01 -4.102591768026235997e+01
4.356100000000000000e+09 -5.990450831454788849e-01 -4.101413599812402566e+01
4.357100000000000000e+09 -5.995715996049501006e-01 -4.098760093095964407e+01
4.358100000000000000e+09 -6.007908178411951461e-01 -4.098052999300762167e+01
4.359100000000000000e+09 -6.025967374806785459e-01 -4.096501619594192789e+01
4.360100000000000000e+09 -6.015065855246716220e-01 -4.090766240391910458e+01
4.361100000000000000e+09 -6.041176575713257391e-01 -4.087198654070657255e+01
4.362100000000000000e+09 -6.057721221525322886e-01 -4.086867472792783929e+01
4.363100000000000000e+09 -6.049235744949457150e-01 -4.083775956297710508e+01
4.364100000000000000e+09 -6.064040539234107907e-01 -4.081776541398087943e+01
4.365100000000000000e+09 -6.082158603870446711e-01 -4.079452266849580155e+01
4.366100000000000000e+09 -6.082571569881222162e-01 -4.076620387180309280e+01
4.367100000000000000e+09 -6.105551706871965578e-01 -4.075688551463961318e+01
4.368100000000000000e+09 -6.098311620570280311e-01 -4.073286463076652808e+01
4.369100000000000000e+09 -6.140133532079340428e-01 -4.071294834496539750e+01
4.370100000000000000e+09 -6.165545258820813723e-01 -4.070568463726204556e+01
4.371100000000000000e+09 -6.166620645976732540e-01 -4.070106634160523384e+01
4.372100000000000000e+09 -6.174755901500397215e-01 -4.067217257088523041e+01
4.373100000000000000e+09 -6.202592530893766831e-01 -4.067613581478018148e+01
4.374100000000000000e+09 -6.219204692908686383e-01 -4.065590887258692021e+01
4.375100000000000000e+09 -6.241945834804839555e-01 -4.064369794094571375e+01
4.376100000000000000e+09 -6.260240988680577656e-01 -4.066802905921166200e+01
4.377100000000000000e+09 -6.272494539252483348e-01 -4.066265909651193056e+01
4.378100000000000000e+09 -6.275418128505159121e-01 -4.064258926667045557e+01
4.379100000000000000e+09 -6.321096419401937005e-01 -4.060557268171193357e+01
4.380100000000000000e+09 -6.317582550640195027e-01 -4.061681785422221935e+01
4.381100000000000000e+09 -6.339458915303097797e-01 -4.057447552198770069e+01
4.382100000000000000e+09 -6.347342248762828376e-01 -4.060301682617370744e+01
4.383100000000000000e+09 -6.372724038781669709e-01 -4.060378474896742773e+01
4.384100000000000000e+09 -6.394133937371465626e-01 -4.057599094120352134e+01
4.385100000000000000e+09 -6.384653954366009687e-01 -4.058624531797099877e+01
4.386100000000000000e+09 -6.406417000865395339e-01 -4.057997542990779749e+01
4.387100000000000000e+09 -6.418230396703561436e-01 -4.058518681542224726e+01
4.388100000000000000e+09 -6.445498337257711263e-01 -4.058072669152743828e+01
4.389100000000000000e+09 -6.459435307174760110e-01 -4.058042052587629911e+01
4.390100000000000000e+09 -6.481807312703663504e-01 -4.058212806766722025e+01
4.391100000000000000e+09 -6.501939596420845957e-01 -4.057505696635117687e+01
4.392100000000000000e+09 -6.504607148851377918e-01 -4.058720719740234983e+01
4.393100000000000000e+09 -6.521544523344064981e-01 -4.059589494895823236e+01
4.394100000000000000e+09 -6.548651249459591650e-01 -4.059064807226644689e+01
4.395100000000000000e+09 -6.561349487433826289e-01 -4.059610406027053386e+01
4.396100000000000000e+09 -6.556513516701347744e-01 -4.058781641592086942e+01
4.397100000000000000e+09 -6.569093996271569980e-01 -4.062204501667118706e+01
4.398100000000000000e+09 -6.590232910258486676e-01 -4.058705409346599424e+01
4.399100000000000000e+09 -6.594476653745241501e-01 -4.059865131583563880e+01
4.400100000000000000e+09 -6.611422730675584614e-01 -4.060797953917776226e+01
4.401100000000000000e+09 -6.635125174290535943e-01 -4.060641475689257618e+01
4.402100000000000000e+09 -6.628724639930327900e-01 -4.061482583912010114e+01
4.403100000000000000e+09 -6.647936417467013026e-01 -4.064005821411628006e+01
4.404100000000000000e+09 -6.652733140119527766e-01 -4.064258095093827450e+01
4.405100000000000000e+09 -6.670863990153066414e-01 -4.069004358725176473e+01
4.406100000000000000e+09 -6.679386250329928387e-01 -4.068155383659265567e+01
4.407100000000000000e+09 -6.664611791669010632e-01 -4.070941337392842030e+01
4.408100000000000000e+09 -6.695973346611472365e-01 -4.071655404295338343e+01
4.409100000000000000e+09 -6.710535542789425323e-01 -4.070295887744944707e+01
4.410100000000000000e+09 -6.700279059586347064e-01 -4.071349117795656980e+01
4.411100000000000000e+09 -6.684821817887492967e-01 -4.071916945206809402e+01
4.412100000000000000e+09 -6.715447159505273378e-01 -4.073581041614736620e+01
4.413100000000000000e+09 -6.714816475451511613e-01 -4.074364312766439866e+01
4.414100000000000000e+09 -6.727382257378934360e-01 -4.074454559484017580e+01
4.415100000000000000e+09 -6.733111308353344482e-01 -4.077574192364163252e+01
4.416100000000000000e+09 -6.732380472827353968e-01 -4.079573015767267918e+01
4.417100000000000000e+09 -6.749596603475287449e-01 -4.080606788456442047e+01
4.418100000000000000e+09 -6.732490973409178681e-01 -4.077698315493463355e+01
4.419100000000000000e+09 -6.749549730793502622e-01 -4.082612197826306755e+01
4.420100000000000000e+09 -6.742012064980009711e-01 -4.081467267016093814e+01
4.421100000000000000e+09 -6.779238552527269146e-01 -4.083327291587070818e+01
4.422100000000000000e+09 -6.766977486112235596e-01 -4.082901048958743218e+01
4.423100000000000000e+09 -6.770209547316869969e-01 -4.081779719442713628e+01
4.424100000000000000e+09 -6.758372865730731816e-01 -4.083738522442692442e+01
4.425100000000000000e+09 -6.758929452440464170e-01 -4.082598017052810491e+01
4.426100000000000000e+09 -6.768832405713050004e-01 -4.083218430551612244e+01
4.427100000000000000e+09 -6.730755801431896890e-01 -4.083975765050493578e+01
4.428100000000000000e+09 -6.719548250355971142e-01 -4.082933093745442932e+01
4.429100000000000000e+09 -6.735699249935621635e-01 -4.081184156085559778e+01
4.430100000000000000e+09 -6.727784972579295975e-01 -4.084307212335912141e+01
4.431100000000000000e+09 -6.740928511330218642e-01 -4.084929314368591236e+01
4.432100000000000000e+09 -6.723980599628218702e-01 -4.084003152781387769e+01
4.433100000000000000e+09 -6.719477039531412954e-01 -4.083711403967030407e+01
4.434100000000000000e+09 -6.711060945576308168e-01 -4.083664789793821370e+01
4.435100000000000000e+09 -6.719363003296523473e-01 -4.084256761808880754e+01
4.436100000000000000e+09 -6.707674131842809029e-01 -4.085085545831711329e+01
4.437100000000000000e+09 -6.692558766851981478e-01 -4.084616946656613123e+01
4.438100000000000000e+09 -6.675359087175785078e-01 -4.086751258315455004e+01
4.439100000000000000e+09 -6.671647162036324907e-01 -4.085821104106070578e+01
4.440100000000000000e+09 -6.666453754258416797e-01 -4.084862473889906198e+01
4.441100000000000000e+09 -6.664708796720347772e-01 -4.084258879374839779e+01
4.442100000000000000e+09 -6.667174318517701259e-01 -4.087087568620793832e+01
4.443100000000000000e+09 -6.654687501161465901e-01 -4.085247615421843648e+01
4.444100000000000000e+09 -6.638649698695777701e-01 -4.085651770835961827e+01
4.445100000000000000e+09 -6.618964039908210584e-01 -4.085983315760418577e+01
4.446100000000000000e+09 -6.602087731383681213e-01 -4.084229492590782939e+01
4.447100000000000000e+09 -6.609796646085918104e-01 -4.085594588526787163e+01
4.448100000000000000e+09 -6.583704449610900955e-01 -4.083995345256760601e+01
4.449100000000000000e+09 -6.586898038461026506e-01 -4.082456444273306317e+01
4.450100000000000000e+09 -6.546028046779113208e-01 -4.082136260936011496e+01
4.451100000000000000e+09 -6.527372075941618723e-01 -4.083028018932441938e+01
4.452100000000000000e+09 -6.535493840779970087e-01 -4.079982419245601477e+01
4.453100000000000000e+09 -6.517883566541000651e-01 -4.079550040956212342e+01
4.454100000000000000e+09 -6.508290815616304403e-01 -4.080922290700677735e+01
4.455100000000000000e+09 -6.486013810477988528e-01 -4.078330946193464257e+01
4.456100000000000000e+09 -6.472900117493407546e-01 -4.076494202634641084e+01
4.457100000000000000e+09 -6.465632608746167964e-01 -4.074764308511450395e+01
4.458100000000000000e+09 -6.432166255971751845e-01 -4.079050670118560618e+01
4.459100000000000000e+09 -6.441577043052115759e-01 -4.079218532050580848e+01
4.460100000000000000e+09 -6.431641313648484015e-01 -4.079195892051467354e+01
4.461100000000000000e+09 -6.414341567246156783e-01 -4.078232289416785505e+01
4.462100000000000000e+09 -6.393745441326121881e-01 -4.080004949054595897e+01
4.463100000000000000e+09 -6.388990105758475258e-01 -4.082074687947355329e+01
4.464100000000000000e+09 -6.359794892420207457e-01 -4.079355435137614450e+01
4.465100000000000000e+09 -6.357056738872337576e-01 -4.079173302570268334e+01
4.466100000000000000e+09 -6.344678711753243272e-01 -4.080737389728844278e+01
4.467100000000000000e+09 -6.330669495967315985e-01 -4.081038907974104291e+01
4.468100000000000000e+09 -6.317787474631241240e-01 -4.079590271518098632e+01
4.469100000000000000e+09 -6.317623473948202895e-01 -4.079694693058146981e+01
4.470100000000000000e+09 -6.312989222770624131e-01 -4.082917323375643548e+01
4.471100000000000000e+09 -6.309960250693213979e-01 -4.079683217024192743e+01
4.472100000000000000e+09 -6.268141545691185978e-01 -4.078810329489787989e+01
4.473100000000000000e+09 -6.262549489724912322e-01 -4.079689365418191471e+01
4.474100000000000000e+09 -6.268028900674805781e-01 -4.077841508825894579e+01
4.475100000000000000e+09 -6.229822346783846498e-01 -4.075872603889184376e+01
4.476100000000000000e+09 -6.212926250458574717e-01 -4.077991308561738037e+01
4.477100000000000000e+09 -6.212625094068116027e-01 -4.075311600643475174e+01
4.478100000000000000e+09 -6.215836509103738194e-01 -4.076618119956427932e+01
4.479100000000000000e+09 -6.217977021588831921e-01 -4.074046426698850354e+01
4.480100000000000000e+09 -6.179343761972939664e-01 -4.073170109559453067e+01
4.481100000000000000e+09 -6.167456679049355683e-01 -4.073430551705124003e+01
4.482100000000000000e+09 -6.199749129808239667e-01 -4.072600450791088633e+01
4.483100000000000000e+09 -6.177160183212444533e-01 -4.075697307131284930e+01
4.484100000000000000e+09 -6.139416027005771825e-01 -4.071378896317039420e+01
4.485100000000000000e+09 -6.138167795208636646e-01 -4.073474178595449757e+01
4.486100000000000000e+09 -6.153266636612794160e-01 -4.071366105636276700e+01
4.487100000000000000e+09 -6.149238326158424917e-01 -4.073134786860782697e+01
4.488100000000000000e+09 -6.152400909017641251e-01 -4.070115745376227068e+01
4.489100000000000000e+09 -6.158438038322311403e-01 -4.070859974548531568e+01
4.490100000000000000e+09 -6.130474750116011728e-01 -4.072348922132626825e+01
4.491100000000000000e+09 -6.134589504189422726e-01 -4.069529137665369944e+01
4.492100000000000000e+09 -6.115521860287027600e-01 -4.068631877322776091e+01
4.493100000000000000e+09 -6.153369941808329857e-01 -4.068694435509658547e+01
4.494100000000000000e+09 -6.153248892289603367e-01 -4.065887744984814844e+01
4.495100000000000000e+09 -6.143633557130749878e-01 -4.061873660493684923e+01
4.496100000000000000e+09 -6.148252774491081984e-01 -4.064601970150289389e+01
4.497100000000000000e+09 -6.168901241110384959e-01 -4.063978558932980434e+01
4.498100000000000000e+09 -6.156189331395547359e-01 -4.060921559971450279e+01
4.499100000000000000e+09 -6.151476243994897786e-01 -4.059879329697955797e+01

